Fast meta-solvers for 3D complex-shape scatterers using neural operators trained on a non-scattering problem

Three-dimensional target identification using scattering techniques requires high accuracy solutions and very fast computations for real-time predictions in some critical applications. We first train a deep neural operator~(DeepONet) to solve wave propagation problems described by the Helmholtz equation in a domain \textit{without scatterers} but at different wavenumbers and with a complex absorbing boundary condition. We then design two classes of fast meta-solvers by combining DeepONet with either relaxation methods, such as Jacobi and Gauss-Seidel, or with Krylov methods, such as GMRES and BiCGStab, using the trunk basis of DeepONet as a coarse-scale preconditioner. We leverage the spectral bias of neural networks to account for the lower part of the spectrum in the error distribution while the upper part is handled inexpensively using relaxation methods or fine-scale preconditioners. The meta-solvers are then applied to solve scattering problems with different shape of scatterers, at no extra training cost. We first demonstrate that the resulting meta-solvers are shape-agnostic, fast, and robust, whereas the standard standalone solvers may even fail to converge without the DeepONet. We then apply both classes of meta-solvers to scattering from a submarine, a complex three-dimensional problem. We achieve very fast solutions, especially with the DeepONet-Krylov methods, which require orders of magnitude fewer iterations than any of the standalone solvers.

==> results/cube.csv <==
iteration,SOR,Jacobi,HINTS-BiCGStab,Gauss-Seidel,GMRES,SSOR,HINTS-Gauss-Seidel,HINTS-Jacobi,HINTS-GMRES,BiCGStab,HINTS-SSOR,HINTS-SOR
0,1,1,1,1,1,1,1,1,1,1,1,1
1,0.99129901,0.99641275,0.385820321,0.993992155,1,0.98542933,0.993992155,0.99641275,1,0.986953352,0.98542933,0.99129901
2,0.984974069,0.993691276,0.207130202,0.989576267,1,0.975678487,0.989576267,0.993691276,1,0.973478554,0.975678487,0.984974069
3,0.97967459,0.991426956,0.123025197,0.985878636,1,0.967996799,0.985878636,0.991426956,1,0.960779002,0.967996799,0.97967459
4,0.975047871,0.989441259,0.07221352,0.982616205,1,0.96159832,0.982616205,0.989441259,1,0.948143916,0.96159832,0.975047871
5,0.970924729,0.987644203,0.04736076,0.979662267,1,0.956104058,0.979662267,0.987644203,1,0.932509006,0.956104058,0.970924729
6,0.96720181,0.985985626,0.031675073,0.976946896,1,0.95129132,0.976946896,0.985985626,1,0.914572026,0.95129132,0.96720181
7,0.963808557,0.984435013,0.00244357,0.974425711,1,0.947014936,0.974425711,0.984435013,1,0.891457768,0.947014936,0.963808557
8,0.960693426,0.98297236,0.001441069,0.97206783,1,0.943173968,0.97206783,0.98297236,1,0.862035657,0.943173968,0.960693426
9,0.957816983,0.981583714,0.000516232,0.969850393,1,0.939695071,0.969850393,0.981583714,1,0.830898782,0.939695071,0.957816983
10,0.955148053,0.980258837,0.00037753,0.967755739,1,0.936523214,0.967755739,0.980258837,1,0.795659264,0.936523214,0.955148053
11,0.952661389,0.978989897,0.000132968,0.965769782,1,0.933616096,0.965769782,0.978989897,1,0.762785483,0.933616096,0.952661389
12,0.950336179,0.97777071,0.000107174,0.963881016,1,0.930940576,0.963881016,0.97777071,1,0.729602916,0.930940576,0.950336179
13,0.94815503,0.976596264,0.000113733,0.962079859,1,0.928470292,0.962079859,0.976596264,1,0.698941069,0.928470292,0.94815503
14,0.946103256,0.975462409,1.53E-05,0.96035821,1,0.926184011,0.96035821,0.975462409,1,0.669051145,0.926184011,0.946103256
15,0.944168353,0.974365653,9.16E-06,0.958709132,1,0.92406445,0.958709132,0.974365653,1,0.639911421,0.92406445,0.944168353
16,0.942339603,0.973303012,4.79E-06,0.957126621,1,0.922097415,0.957126621,0.973303012,1,0.61129105,0.922097415,0.942339603
17,0.940607772,0.972271911,3.03E-06,0.955605436,1,0.92027115,0.955605436,0.972271911,1,0.583620008,0.92027115,0.940607772
18,0.938964861,0.9712701,6.17E-07,0.954140965,1,0.918575853,0.954140965,0.9712701,1,0.555838931,0.918575853,0.938964861
19,0.937403915,0.970295599,7.59E-07,0.952729123,1,0.917003292,0.952729123,0.970295599,1,0.530064304,0.917003292,0.937403915
20,0.93591886,0.96934665,1.67E-07,0.951366274,1,0.915546507,0.951366274,0.96934665,1,0.50371042,0.915546507,0.93591886
21,0.934504376,0.968421684,4.06E-08,0.950049161,1,0.914199579,0.950049161,0.968421684,1,0.478688204,0.914199579,0.934504376
22,0.93315578,0.967519292,2.59E-08,0.948774859,1,0.912957434,0.948774859,0.967519292,1,0.452645233,0.912957434,0.93315578
23,0.931868942,0.9666382,9.42E-09,0.947540724,1,0.911815699,0.947540724,0.9666382,1,0.427900444,0.911815699,0.931868942
24,0.930640204,0.965777253,4.11E-09,0.946344365,1,0.910770579,0.946344365,0.965777253,1,0.402027484,0.910770579,0.930640204
25,0.929466316,0.964935396,1.34E-09,0.945183609,1,0.909818752,0.675393575,0.964935396,1,0.37644742,0.620825838,0.655790792
26,0.928344384,0.964111667,3.66E-10,0.944056473,1,0.908957292,0.6580488,0.964111667,1,0.350415443,0.56474261,0.633937196
27,0.92727182,0.963305181,5.09E-11,0.94296115,1,0.908183602,0.65054498,0.963305181,1,0.325162444,0.539083535,0.623149723
28,0.926246304,0.962515122,2.90E-11,0.941895982,1,0.907495358,0.644261529,0.962515122,1,0.299760096,0.519287262,0.614824382
29,0.925265751,0.961740737,9.48E-12,0.940859449,1,0.906890467,0.638732483,0.961740737,1,0.279150336,0.503150892,0.60772919
30,0.924328285,0.96098133,4.13E-12,0.939850151,0.394550627,0.906367025,0.63374571,0.96098133,6.75E-07,0.251554955,0.489696707,0.601485655
31,0.923432207,0.960236251,,0.938866801,0.394550627,0.905923292,0.62918181,0.960236251,6.75E-07,0.25483362,0.478336769,0.595897556
32,0.92257598,0.959504898,,0.937908209,0.394550627,0.905557662,0.624964455,0.959504898,6.75E-07,0.210566014,0.468668835,0.590840124
33,0.921758211,0.958786707,,0.936973274,0.394550627,0.905268646,0.621040577,0.958786707,6.75E-07,0.199533872,0.460396675,0.586225964
34,0.920977628,0.958081154,,0.936060978,0.394550627,0.905054854,0.617370998,0.958081154,6.75E-07,0.173241012,0.453291989,0.581989752
35,0.920233076,0.957387746,,0.935170377,0.394550627,0.904914979,0.613925476,0.957387746,6.75E-07,0.164629745,0.447173554,0.578080498
36,0.919523497,0.95670602,,0.934300592,0.394550627,0.904847788,0.610679847,0.95670602,6.75E-07,0.167226807,0.441894576,0.574457023
37,0.918847923,0.956035542,,0.933450807,0.394550627,0.904852111,0.607614272,0.956035542,6.75E-07,0.136792326,0.437334418,0.571085281
38,0.918205466,0.955375903,,0.932620263,0.394550627,0.904926835,0.604712105,0.955375903,6.75E-07,0.136405096,0.433392867,0.567936668
39,0.917595311,0.954726719,,0.93180825,0.394550627,0.905070892,0.601959135,0.954726719,6.75E-07,0.129665431,0.429985979,0.564986881
40,0.917016706,0.954087624,,0.931014106,0.394550627,0.905283262,0.59934305,0.954087624,6.75E-07,0.126563221,0.427042962,0.562215101
41,0.916468958,0.953458277,,0.930237213,0.394550627,0.905562963,0.596853061,0.953458277,6.75E-07,0.121044589,0.42450379,0.55960338
42,0.915951426,0.952838351,,0.929476992,0.394550627,0.905909048,0.59447962,0.952838351,6.75E-07,0.118471944,0.422317321,0.557136173
43,0.915463516,0.952227538,,0.928732902,0.394550627,0.906320602,0.59221421,0.952227538,6.75E-07,0.126087007,0.420439806,0.554799957
44,0.915004677,0.951625546,,0.928004434,0.394550627,0.906796742,0.590049181,0.951625546,6.75E-07,0.114018713,0.418833682,0.552582933
45,0.914574398,0.951032099,,0.927291112,0.394550627,0.907336614,0.587977625,0.951032099,6.75E-07,0.112625705,0.417466589,0.550474775
46,0.914172202,0.950446932,,0.926592489,0.394550627,0.907939388,0.585993273,0.950446932,6.75E-07,0.11676302,0.416310563,0.548466431
47,0.913797644,0.949869794,,0.925908142,0.394550627,0.908604261,0.584090415,0.949869794,6.75E-07,0.106793896,0.415341369,0.546549941
48,0.913450307,0.949300447,,0.925237677,0.394550627,0.909330454,0.582263828,0.949300447,6.75E-07,0.104592674,0.414537942,0.5447183
49,0.913129802,0.948738664,,0.92458072,0.394550627,0.91011721,0.580508724,0.948738664,6.75E-07,0.095030731,0.413881926,0.542965326
50,0.912835761,0.948184226,,0.92393692,0.394550627,0.910963796,0.546000829,0.691498947,6.75E-07,0.088504335,0.45420139,0.474984
51,0.912567842,0.947636929,,0.923305946,0.394550627,0.911869499,0.527363968,0.676232719,6.75E-07,0.089696994,0.421280958,0.453930421
52,0.912325719,0.947096572,,0.922687486,0.394550627,0.912833628,0.518362554,0.670900229,6.75E-07,0.087829834,0.406941385,0.442994086
53,0.912109085,0.946562968,,0.922081244,0.394550627,0.913855513,0.510452252,0.666439633,6.75E-07,0.089077278,0.395973234,0.434221573
54,0.911917651,0.946035936,,0.921486941,0.394550627,0.914934503,0.503270075,0.662426721,6.75E-07,0.092872139,0.387086059,0.426544304
55,0.911751142,0.945515303,,0.920904314,0.394550627,0.916069967,0.496649364,0.658733466,6.75E-07,0.080066403,0.379727838,0.419668381
56,0.911609296,0.945000902,,0.920333111,0.394550627,0.917261293,0.490493807,0.655287684,6.75E-07,0.081200985,0.373575231,0.413444438
57,0.911491865,0.944492575,,0.919773099,0.394550627,0.918507891,0.484739775,0.652043078,6.75E-07,0.075980442,0.36841176,0.407775396
58,0.911398611,0.943990169,,0.919224051,0.394550627,0.919809185,0.479341451,0.648967739,9.08E-13,0.075483172,0.364080401,0.402591314
59,0.911329309,0.943493538,,0.918685756,0.394550627,0.921164621,0.474263816,0.646038437,,0.066477077,0.36046131,0.397838443
60,0.911283741,0.943002543,,0.918158013,0.095058474,0.922573663,0.469478894,0.643237573,,0.06656194,0.357459926,0.393473664
61,0.911261701,0.942517047,,0.917640629,0.095058474,0.924035792,0.464963585,0.640551364,,0.066954594,0.354999924,0.389461247
62,0.911262989,0.942036922,,0.917133424,0.095058474,0.925550508,0.460698309,0.637968745,,0.063901515,0.353018691,0.385770853
63,0.911287414,0.941562043,,0.916636224,0.095058474,0.927117328,0.456666134,0.635480628,,0.060621106,0.351464212,0.382376243
64,0.911334792,0.941092289,,0.916148866,0.095058474,0.928735787,0.452852174,0.633079426,,0.074753221,0.350292843,0.379254437
65,0.911404944,0.940627546,,0.915671193,0.095058474,0.930405436,0.449243173,0.630758698,,0.057374461,0.349467647,0.376385121
66,0.911497701,0.940167703,,0.915203056,0.095058474,0.932125846,0.445827197,0.628512909,,0.056955025,0.348957126,0.373750194
67,0.911612896,0.939712652,,0.914744314,0.095058474,0.933896604,0.44259341,0.626337244,,0.055645345,0.348734246,0.371333444
68,0.91175037,0.93926229,,0.914294832,0.095058474,0.935717312,0.439531905,0.624227473,,0.05551209,0.348775667,0.369120271
69,0.911909968,0.938816518,,0.91385448,0.095058474,0.937587591,0.436633567,0.622179846,,0.053254869,0.349061129,0.367097478
70,0.91209154,0.93837524,,0.913423136,0.095058474,0.939507079,0.433889971,0.620191012,,0.053648561,0.34957297,0.365253097
71,0.912294941,0.937938363,,0.913000681,0.095058474,0.941475428,0.431293297,0.618257952,,0.053618236,0.350295726,0.363576245
72,0.91252003,0.937505798,,0.912587005,0.095058474,0.943492309,0.428836264,0.616377934,,0.048596264,0.351215815,0.362056997
73,0.912766669,0.937077459,,0.912181999,0.095058474,0.945557409,0.426512072,0.614548468,,0.048960044,0.352321268,0.360686283
74,0.913034727,0.936653263,,0.911785562,0.095058474,0.94767043,0.424314355,0.612767271,,0.049284649,0.353601515,0.359455797
75,0.913324074,0.936233128,,0.911397593,0.095058474,0.94983109,0.545089594,0.611032244,,0.046860674,0.408386707,0.407634457
76,0.913634585,0.935816977,,0.911018001,0.095058474,0.952039126,0.526494388,0.609341447,,0.042635624,0.374380385,0.386994464
77,0.913966138,0.935404735,,0.910646693,0.095058474,0.954294286,0.51810367,0.607693079,,0.049964012,0.358367648,0.377595513
78,0.914318615,0.934996329,,0.910283584,0.095058474,0.956596339,0.510736847,0.606085463,,0.031638443,0.345763306,0.370407676
79,0.914691899,0.934591688,,0.90992859,0.095058474,0.958945067,0.504052086,0.604517033,,0.028253384,0.335354946,0.364238858
80,0.91508588,0.934190745,,0.909581632,0.095058474,0.961340267,0.497892912,0.602986324,,0.026477335,0.326609061,0.358784363
81,0.915500447,0.933793434,,0.909242633,0.095058474,0.963781753,0.492169393,0.601491956,,0.024761676,0.319198176,0.353898016
82,0.915935495,0.933399689,,0.908911519,0.095058474,0.966269356,0.486822445,0.600032633,,0.031645479,0.312892346,0.349486761
83,0.916390921,0.933009451,,0.908588219,0.095058474,0.96880292,0.481809714,0.59860713,,0.050451927,0.30751781,0.345484346
84,0.916866623,0.932622658,,0.908272666,0.095058474,0.971382305,0.477098905,0.597214289,,0.02469866,0.302937507,0.341840331
85,0.917362505,0.932239252,,0.907964792,0.095058474,0.974007387,0.472664234,0.595853015,,0.022933346,0.299040448,0.338514449
86,0.917878471,0.931859178,,0.907664534,0.095058474,0.976678058,0.468484374,0.594522266,,0.017060033,0.295735225,0.335473395
87,0.918414429,0.931482381,,0.907371832,0.095058474,0.979394223,0.464541191,0.593221052,,0.013716567,0.292945682,0.332688872
88,0.918970289,0.931108807,,0.907086625,0.095058474,0.982155806,0.460818928,0.591948433,,0.012577925,0.290607845,0.330136354
89,0.919545964,0.930738405,,0.906808857,0.095058474,0.984962743,0.457303652,0.590703509,,0.0084998,0.288667626,0.327794306
90,0.920141368,0.930371126,,0.906538473,0.031837638,0.987814987,0.45398288,0.589485424,,0.011798907,0.28707906,0.325643665
91,0.920756421,0.93000692,,0.906275418,0.031837638,0.990712506,0.450845298,0.588293359,,0.012222869,0.285802921,0.32366746
92,0.921391041,0.929645742,,0.906019641,0.031837638,0.993655283,0.447880569,0.58712653,,0.011743373,0.2848056,0.321850536
93,0.922045151,0.929287545,,0.905771092,0.031837638,0.996643316,0.445079182,0.585984187,,0.011164214,0.28405821,0.320179319
94,0.922718676,0.928932285,,0.905529722,0.031837638,0.999676619,0.442432337,0.584865611,,0.010586055,0.283535844,0.318641624
95,0.923411542,0.928579919,,0.905295483,0.031837638,1.00275522,0.439931863,0.583770111,,0.010621585,0.283216967,0.317226495
96,0.924123679,0.928230406,,0.905068331,0.031837638,1.005879164,0.437570138,0.582697025,,0.010622356,0.283082911,0.315924058
97,0.924855019,0.927883704,,0.904848219,0.031837638,1.009048511,0.435340043,0.581645716,,0.010781961,0.283117454,0.314725397
98,0.925605495,0.927539775,,0.904635105,0.031837638,1.012263335,0.433234906,0.580615571,,0.012156667,0.283306467,0.313622447
99,0.926375042,0.927198579,,0.904428946,0.031837638,1.015523725,0.431248468,0.579606001,,0.012641393,0.283637616,0.312607899
100,0.927163599,0.92686008,,0.904229702,0.031837638,1.018829789,0.547963734,0.607397839,,0.003901605,0.318808677,0.344153524
101,0.927971106,0.926524241,,0.904037332,0.031837638,1.022181645,0.540404348,0.592566577,,0.004265283,0.292750905,0.335007846
102,0.928797505,0.926191028,,0.903851797,0.031837638,1.025579431,0.535165352,0.586921811,,0.004776924,0.280508133,0.329756419
103,0.92964274,0.925860405,,0.903673059,0.031837638,1.029023297,0.530398941,0.581979109,,0.001295252,0.270891653,0.325488997
104,0.930506757,0.925532339,,0.903501081,0.031837638,1.032513412,0.525995274,0.577392553,,0.001328655,0.262973432,0.321783018
105,0.931389505,0.925206799,,0.903335826,0.031837638,1.036049958,0.521899161,0.57307018,,0.001430662,0.256341249,0.318505582
106,0.932290933,0.924883751,,0.903177259,0.031837638,1.039633132,0.51807491,0.568960469,,0.001383562,0.250741433,0.315582625
107,0.933210994,0.924563167,,0.903025345,0.031837638,1.04326315,0.514496294,0.565030133,,0.001348829,0.245996155,0.312962751
108,0.934149642,0.924245014,,0.90288005,0.031837638,1.046940239,0.511142635,0.561255926,,0.001246516,0.241971432,0.310607316
109,0.935106833,0.923929266,,0.902741341,0.031837638,1.050664647,0.507996876,0.557620707,,0.001899533,0.238561883,0.30848576
110,0.936082525,0.923615892,,0.902609186,0.031837638,1.054436633,0.505044493,0.554111296,,0.00141335,0.23568237,0.306573013
111,0.937076677,0.923304866,,0.902483551,0.031837638,1.058256475,0.502272833,0.550717225,,0.0014703,0.233262899,0.304847973
112,0.938089251,0.92299616,,0.902364406,0.031837638,1.062124466,0.499670669,0.547429954,,0.001440408,0.231245236,0.303292537
113,0.939120211,0.922689748,,0.90225172,0.031837638,1.066040915,0.497227907,0.544242369,,0.00115239,0.229580509,0.301890921
114,0.940169521,0.922385605,,0.902145463,0.031837638,1.070006147,0.494935375,0.54114843,,0.001161016,0.228227434,0.300629236
115,0.94123715,0.922083706,,0.902045604,0.031837638,1.074020503,0.492784667,0.538142932,,0.001173949,0.22715095,0.299495182
116,0.942323065,0.921784027,,0.901952116,0.031837638,1.078084341,0.490768031,0.535221326,,0.00117636,0.226321143,0.298477816
117,0.943427237,0.921486543,,0.901864969,0.031837638,1.082198036,0.488878285,0.532379595,,0.001173884,0.225712392,0.29756738
118,0.944549639,0.921191232,,0.901784135,0.031837638,1.086361977,0.487108742,0.529614153,,0.001140648,0.225302675,0.296755151
119,0.945690245,0.920898071,,0.901709586,0.031837638,1.090576572,0.485453165,0.52692177,,0.001139205,0.225073002,0.296033317
120,0.94684903,0.920607039,,0.901641295,0.015116931,1.094842245,0.483905714,0.524299518,,0.00112426,0.225006946,0.295394866
121,0.948025972,0.920318114,,0.901579235,0.015116931,1.099159436,0.48246092,0.521744718,,0.001152235,0.225090261,0.294833497
122,0.949221051,0.920031275,,0.90152338,0.015116931,1.103528602,0.481113645,0.519254912,,0.000949863,0.225310554,0.294343531
123,0.950434246,0.919746501,,0.901473703,0.015116931,1.107950219,0.47985906,0.516827827,,0.000956531,0.225657025,0.293919843
124,0.951665541,0.919463774,,0.901430179,0.015116931,1.112424778,0.478692622,0.51446135,,0.000768304,0.226120236,0.293557799
125,0.95291492,0.919183073,,0.901392782,0.015116931,1.116952786,0.52466874,0.512153515,,0.000760557,0.258327661,0.265234246
126,0.954182368,0.91890438,,0.901361488,0.015116931,1.121534772,0.520057068,0.509902477,,0.000814037,0.23468413,0.260480767
127,0.955467873,0.918627676,,0.901336272,0.015116931,1.126171278,0.516335301,0.507706506,,0.000821203,0.223376873,0.257178744
128,0.956771423,0.918352943,,0.901317109,0.015116931,1.130862865,0.512935974,0.50556397,,0.000718568,0.214385694,0.254442739
129,0.95809301,0.918080165,,0.901303975,0.015116931,1.135610112,0.509798572,0.503473324,,0.000681671,0.206884352,0.252103595
130,0.959432626,0.917809322,,0.901296847,0.015116931,1.140413617,0.506890651,0.501433109,,0.000688944,0.200509582,0.250086725
131,0.960790264,0.9175404,,0.901295702,0.015116931,1.145273994,0.504189731,0.499441933,,0.000718905,0.195039114,0.248344361
132,0.962165919,0.917273381,,0.901300515,0.015116931,1.150191875,0.501678379,0.497498475,,0.000789636,0.190317572,0.246841298
133,0.963559589,0.917008249,,0.901311265,0.015116931,1.155167912,0.499342292,0.495601473,,0.000764738,0.18622797,0.245549974
134,0.964971272,0.91674499,,0.901327929,0.015116931,1.160202774,0.497169325,0.493749719,,0.00076408,0.182678196,0.244447829
135,0.966400967,0.916483587,,0.901350484,0.015116931,1.16529715,0.495148907,0.491942058,,0.000759064,0.179593649,0.243515835
136,0.967848677,0.916224026,,0.901378909,0.015116931,1.170451746,0.49327166,0.490177383,,0.000725474,0.17691279,0.242737623
137,0.969314404,0.915966292,,0.901413181,0.015116931,1.175667288,0.491529156,0.488454629,,0.000671301,0.1745842,0.24209893
138,0.970798153,0.915710371,,0.90145328,0.015116931,1.180944519,0.48991373,0.486772773,,0.000675357,0.172564528,0.241587184
139,0.972299929,0.91545625,,0.901499183,0.015116931,1.186284204,0.488418357,0.485130829,,0.000662655,0.170816966,0.241191233
140,0.97381974,0.915203914,,0.90155087,0.015116931,1.191687125,0.487036554,0.483527847,,0.000652553,0.169310091,0.240901131
141,0.975357596,0.914953351,,0.90160832,0.015116931,1.197154084,0.485762312,0.48196291,,0.000617919,0.168016946,0.240707975
142,0.976913505,0.914704547,,0.901671513,0.015116931,1.202685904,0.484590034,0.480435132,,0.000665723,0.166914319,0.240603783
143,0.978487481,0.91445749,,0.901740427,0.015116931,1.208283426,0.483514495,0.478943656,,0.000341004,0.165982147,0.240581386
144,0.980079537,0.914212167,,0.901815044,0.015116931,1.21394751,0.482530803,0.477487654,,0.000358394,0.165203032,0.240634336
145,0.981689687,0.913968566,,0.901895342,0.015116931,1.219679038,0.481634371,0.476066323,,0.000396963,0.164561844,0.240756829
146,0.983317947,0.913726676,,0.901981303,0.015116931,1.225478912,0.480820891,0.474678884,,0.000503251,0.164045385,0.240943635
147,0.984964336,0.913486484,,0.902072907,0.015116931,1.231348054,0.480086313,0.473324584,,0.000402229,0.163642111,0.241190038
148,0.986628872,0.91324798,,0.902170134,0.015116931,1.237287405,0.479426824,0.472002691,,0.000403488,0.163341903,0.241491777
149,0.988311575,0.913011153,,0.902272965,0.015116931,1.243297928,0.478838834,0.470712492,,0.00036321,0.163135863,0.241844999
150,0.990012469,0.912775991,,0.902381382,0.005981671,1.249380607,0.439593528,0.644367607,,0.00038543,0.183581309,0.19007502
151,0.991731575,0.912542483,,0.902495365,0.005981671,1.255536447,0.435630852,0.630135241,,0.000750805,0.166143667,0.18729588
152,0.99346892,0.912310621,,0.902614897,0.005981671,1.261766473,0.432396674,0.624924919,,0.000768278,0.157873349,0.185327847
153,0.995224528,0.912080392,,0.902739959,0.005981671,1.268071732,0.429449086,0.620341833,,0.000509756,0.1512871,0.183720819
154,0.996998428,0.911851788,,0.902870532,0.005981671,1.274453292,0.42673644,0.616068876,,0.000509506,0.145775386,0.182380371
155,0.998790648,0.911624799,,0.9030066,0.005981671,1.280912243,0.42423069,0.612028121,,0.000433827,0.141072924,0.181260029
156,1.000601219,0.911399414,,0.903148144,0.005981671,1.287449696,0.42191207,0.608176016,,0.00043095,0.13701898,0.180328497
157,1.002430173,0.911175626,,0.903295146,0.005981671,1.294066784,0.419765052,0.604484219,,0.000462649,0.133502068,0.179562202
158,1.004277542,0.910953424,,0.903447589,0.005981671,1.300764664,0.417776793,0.60093281,,0.000460208,0.13043871,0.178942465
159,1.006143361,0.910732799,,0.903605457,0.005981671,1.307544511,0.415936315,0.597507013,,0.000461563,0.127763428,0.178453851
160,1.008027666,0.910513744,,0.903768731,0.005981671,1.314407527,0.414234015,0.594195417,,0.000401727,0.125423339,0.17808324
161,1.009930494,0.910296248,,0.903937395,0.005981671,1.321354932,0.412661348,0.590988928,,0.000233172,0.12337491,0.177819287
162,1.011851884,0.910080304,,0.904111433,0.005981671,1.328387972,0.411210606,0.587880111,,0.000223864,0.121581822,0.177652081
163,1.013791875,0.909865904,,0.904290828,0.005981671,1.335507913,0.40987477,0.584862759,,0.000236037,0.120013482,0.17757288
164,1.01575051,0.909653039,,0.904475564,0.005981671,1.342716046,0.408647393,0.581931595,,0.00023697,0.11864393,0.17757393
165,1.017727829,0.909441702,,0.904665624,0.005981671,1.350013685,0.407522524,0.579082062,,0.000237472,0.117450996,0.177648316
166,1.019723878,0.909231884,,0.904860992,0.005981671,1.357402164,0.406494637,0.576310175,,0.000240057,0.116415647,0.177789855
167,1.021738701,0.909023578,,0.905061653,0.005981671,1.364882845,0.405558587,0.573612406,,0.000236335,0.115521471,0.177993006
168,1.023772346,0.908816777,,0.905267592,0.005981671,1.372457108,0.404709568,0.570985601,,0.000237016,0.114754248,0.178252799
169,1.02582486,0.908611473,,0.905478791,0.005981671,1.380126362,0.403943082,0.568426912,,0.000237112,0.114101614,0.178564771
170,1.027896292,0.908407659,,0.905695237,0.005981671,1.387892035,0.403254911,0.56593375,,0.000234662,0.113552775,0.178924908
171,1.029986694,0.908205328,,0.905916915,0.005981671,1.395755581,0.402641094,0.563503743,,0.000233429,0.113098278,0.179329602
172,1.032096116,0.908004472,,0.906143808,0.005981671,1.403718477,0.402097909,0.561134704,,0.000253006,0.112729813,0.179775602
173,1.034224612,0.907805086,,0.906375902,0.005981671,1.411782226,0.401621853,0.558824604,,0.000254861,0.112440057,0.180259978
174,1.036372238,0.907607163,,0.906613183,0.005981671,1.419948351,0.401209629,0.556571552,,0.000300379,0.112222535,0.180780089
175,1.038539047,0.907410695,,0.906855637,0.005981671,1.428218403,0.371801655,0.55437378,,0.000742077,0.119259998,0.142014778
176,1.040725099,0.907215677,,0.907103248,0.005981671,1.436593956,0.368044477,0.552229624,,0.00076724,0.109268431,0.140464597
177,1.042930451,0.907022102,,0.907356003,0.005981671,1.445076607,0.36500951,0.550137516,,0.000693765,0.104398662,0.139428906
178,1.045155162,0.906829964,,0.907613887,0.005981671,1.453667979,0.362244935,0.54809597,,0.000817343,0.100526696,0.138614372
179,1.047399295,0.906639257,,0.907876887,0.005981671,1.462369719,0.359701386,0.546103576,,0.0010456,0.097298009,0.137962358
180,1.04966291,0.906449975,,0.908144989,0.003090114,1.471183498,0.357352238,0.544158995,,0.000470752,0.094555477,0.137444697
181,1.051946073,0.906262112,,0.90841818,0.003090114,1.480111013,0.355178878,0.542260947,,0.000387055,0.092202866,0.137042348
182,1.054248847,0.906075662,,0.908696446,0.003090114,1.489153984,0.353166783,0.540408208,,0.00019073,0.090172863,0.136741011
183,1.056571299,0.90589062,,0.908979774,0.003090114,1.498314157,0.35130398,0.538599608,,0.000189055,0.088414781,0.136529418
184,1.058913497,0.905706979,,0.90926815,0.003090114,1.507593303,0.349580257,0.536834024,,9.24E-05,0.08688875,0.136398304
185,1.061275508,0.905524735,,0.909561563,0.003090114,1.516993217,0.347986689,0.535110377,,0.000963378,0.085562551,0.136339813
186,1.063657404,0.905343883,,0.909859998,0.003090114,1.52651572,0.346515332,0.533427629,,0.000166332,0.084409688,0.136347162
187,1.066059255,0.905164416,,0.910163444,0.003090114,1.536162657,0.34515902,0.531784779,,8.83E-05,0.083408108,0.136414433
188,1.068481134,0.904986329,,0.910471888,0.003090114,1.545935898,0.343911221,0.530180863,,4.90E-05,0.082539286,0.13653641
189,1.070923114,0.904809618,,0.910785318,0.003090114,1.55583734,0.342765929,0.52861495,,4.06E-05,0.081787554,0.136708466
190,1.07338527,0.904634278,,0.911103722,0.003090114,1.565868902,0.341717593,0.527086141,,3.88E-05,0.081139582,0.136926474
191,1.07586768,0.904460303,,0.911427086,0.003090114,1.57603253,0.340761055,0.525593566,,3.88E-05,0.080583969,0.137186743
192,1.07837042,0.904287688,,0.911755401,0.003090114,1.586330195,0.339891505,0.524136383,,4.19E-05,0.080110921,0.137485957
193,1.080893569,0.904116429,,0.912088654,0.003090114,1.596763894,0.339104443,0.522713776,,4.04E-05,0.079711987,0.137821138
194,1.083437206,0.903946522,,0.912426832,0.003090114,1.607335647,0.338395654,0.521324956,,2.97E-05,0.079379846,0.138189606
195,1.086001414,0.90377796,,0.912769926,0.003090114,1.618047501,0.33776118,0.519969157,,2.96E-05,0.079108134,0.138588947
196,1.088586275,0.903610741,,0.913117924,0.003090114,1.628901527,0.337197298,0.518645634,,2.79E-05,0.078891298,0.139016983
197,1.091191872,0.903444858,,0.913470814,0.003090114,1.639899823,0.336700509,0.517353667,,2.63E-05,0.078724477,0.139471748
198,1.093818291,0.903280309,,0.913828586,0.003090114,1.65104451,0.336267513,0.516092555,,2.32E-05,0.078603403,0.139951464
199,1.096465616,0.903117087,,0.914191229,0.003090114,1.662337735,0.335895202,0.514861617,,1.86E-05,0.078524316,0.140454523
200,1.099133937,0.90295519,,0.914558731,0.003090114,1.67378167,0.326201092,0.650205918,,2.01E-05,0.079022895,0.099475794
201,1.101823341,0.902794613,,0.914931084,0.003090114,1.685378513,0.32302492,0.645543568,,2.01E-05,0.072036535,0.098407495
202,1.104533917,0.902635351,,0.915308275,0.003090114,1.697130485,0.320412856,0.642348933,,2.02E-05,0.068614391,0.09771815
203,1.107265758,0.902477401,,0.915690295,0.003090114,1.709039835,0.318030438,0.639350314,,2.21E-05,0.065881316,0.097185763
204,1.110018955,0.902320758,,0.916077134,0.003090114,1.721108835,0.31583879,0.636480609,,1.80E-05,0.063596079,0.096766757
205,1.112793602,0.902165419,,0.916468782,0.003090114,1.733339782,0.313816376,0.633718544,,1.76E-05,0.061652115,0.096440785
206,1.115589792,0.902011379,,0.916865229,0.003090114,1.745734997,0.311947726,0.631051663,,1.77E-05,0.059983984,0.09619433
207,1.118407623,0.901858635,,0.917266466,0.003090114,1.758296829,0.310220547,0.628471403,,1.75E-05,0.058545659,0.096017305
208,1.12124719,0.901707182,,0.917672482,0.003090114,1.771027648,0.308624584,0.625971329,,2.85E-05,0.057302228,0.095901788
209,1.124108593,0.901557017,,0.918083268,0.003090114,1.783929852,0.307151013,0.623546336,,2.01E-05,0.056226014,0.095841285
210,1.12699193,0.901408136,,0.918498816,0.000487134,1.797005861,0.305792076,0.621192216,,2.12E-05,0.055294469,0.095830304
211,1.129897301,0.901260536,,0.918919115,0.000487134,1.810258122,0.304540834,0.618905404,,7.06E-06,0.054488902,0.095864116
212,1.132824809,0.901114212,,0.919344158,0.000487134,1.823689105,0.303391001,0.616682815,,7.31E-06,0.053793637,0.095938609
213,1.135774557,0.900969161,,0.919773935,0.000487134,1.837301304,0.302336829,0.614521734,,5.13E-06,0.053195409,0.096050169
214,1.138746648,0.90082538,,0.920208437,0.000487134,1.851097239,0.301373022,0.612419737,,4.33E-06,0.052682922,0.096195602
215,1.141741188,0.900682865,,0.920647657,0.000487134,1.865079453,0.300494668,0.610374636,,4.67E-06,0.052246502,0.096372063
216,1.144758282,0.900541612,,0.921091585,0.000487134,1.879250514,0.299697199,0.608384435,,4.70E-06,0.051877826,0.09657701
217,1.147798039,0.900401619,,0.921540213,0.000487134,1.893613014,0.298976345,0.606447297,,4.86E-06,0.051569699,0.096808165
218,1.150860568,0.900262881,,0.921993533,0.000487134,1.908169568,0.298328111,0.604561525,,4.31E-06,0.051315886,0.097063483
219,1.153945977,0.900125395,,0.922451538,0.000487134,1.922922816,0.297748746,0.602725534,,4.29E-06,0.051110955,0.097341122
220,1.157054379,0.899989159,,0.922914218,0.000487134,1.937875423,0.297234726,0.60093784,,5.23E-06,0.050950169,0.097639425
221,1.160185885,0.899854168,,0.923381567,0.000487134,1.953030075,0.296782737,0.599197047,,4.69E-06,0.050829375,0.0979569
222,1.163340608,0.899720419,,0.923853577,0.000487134,1.968389483,0.296389657,0.597501836,,4.57E-06,0.050744929,0.098292197
223,1.166518663,0.89958791,,0.92433024,0.000487134,1.983956383,0.296052546,0.595850955,,3.61E-06,0.050693625,0.098644098
224,1.169720165,0.899456637,,0.92481155,0.000487134,1.999733533,0.29576863,0.594243213,,2.13E-06,0.050672632,0.0990115
225,1.172945232,0.899326597,,0.925297498,0.000487134,2.015723713,0.283117485,0.592677476,,1.19E-06,0.054941858,0.073797568
226,1.176193981,0.899197786,,0.925788078,0.000487134,2.03192973,0.280141437,0.591152656,,1.35E-06,0.050468999,0.073110802
227,1.179466531,0.899070203,,0.926283283,0.000487134,2.048354412,0.277782578,0.589667716,,1.29E-06,0.04812556,0.072684726
228,1.182763002,0.898943843,,0.926783106,0.000487134,2.065000609,0.275634088,0.588221654,,1.16E-06,0.046232836,0.072367763
229,1.186083515,0.898818703,,0.927287541,0.000487134,2.081871197,0.273658498,0.586813512,,1.09E-06,0.044638939,0.072129701
230,1.189428193,0.898694782,,0.92779658,0.000487134,2.098969072,0.271835354,0.585442365,,1.10E-06,0.043274594,0.071956338
231,1.19279716,0.898572075,,0.928310218,0.000487134,2.116297154,0.27015018,0.584107321,,7.72E-07,0.042096387,0.071838219
232,1.196190539,0.89845058,,0.928828448,0.000487134,2.133858388,0.268591596,0.58280752,,7.76E-07,0.041073332,0.071768297
233,1.199608456,0.898330294,,0.929351264,0.000487134,2.151655737,0.267150184,0.58154213,,7.90E-07,0.040181698,0.071741048
234,1.203051039,0.898211213,,0.92987866,0.000487134,2.16969219,0.265817884,0.580310346,,7.66E-07,0.039402543,0.071751953
235,1.206518416,0.898093336,,0.930410631,0.000487134,2.187970759,0.264587639,0.579111389,,7.47E-07,0.038720365,0.071797204
236,1.210010714,0.89797666,,0.93094717,0.000487134,2.206494475,0.263453159,0.577944507,,7.34E-07,0.03812227,0.071873528
237,1.213528066,0.897861181,,0.931488271,0.000487134,2.225266395,0.262408762,0.576808966,,7.21E-07,0.037597415,0.071978084
238,1.217070601,0.897746897,,0.93203393,0.000487134,2.244289596,0.261449263,0.575704058,,7.09E-07,0.037136613,0.072108381
239,1.220638452,0.897633805,,0.932584141,0.000487134,2.263567179,0.260569895,0.574629093,,7.02E-07,0.036732034,0.07226222
240,1.224231753,0.897521902,,0.933138899,0.000360284,2.283102264,0.259766243,0.573583405,,7.00E-07,0.036376971,0.072437646
241,1.227850638,0.897411186,,0.933698198,0.000360284,2.302897996,0.259034208,0.572566342,,6.93E-07,0.036065659,0.072632912
242,1.231495243,0.897301654,,0.934262034,0.000360284,2.322957542,0.258369962,0.571577274,,6.90E-07,0.035793123,0.072846457
243,1.235165704,0.897193303,,0.934830402,0.000360284,2.343284089,0.257769925,0.570615586,,6.81E-07,0.035555058,0.073076881
244,1.23886216,0.897086131,,0.935403297,0.000360284,2.363880847,0.257230743,0.569680682,,4.01E-07,0.035347726,0.073322924
245,1.24258475,0.896980135,,0.935980714,0.000360284,2.384751047,0.256749263,0.568771981,,4.11E-07,0.035167875,0.073583456
246,1.246333613,0.896875312,,0.93656265,0.000360284,2.405897944,0.256322525,0.567888918,,4.29E-07,0.035012663,0.073857457
247,1.250108891,0.896771661,,0.937149099,0.000360284,2.427324812,0.25594774,0.567030942,,4.42E-07,0.034879605,0.074144008
248,1.253910725,0.896669178,,0.937740058,0.000360284,2.449034948,0.255622283,0.566197517,,4.28E-07,0.034766519,0.074442279
249,1.25773926,0.89656786,,0.938335522,0.000360284,2.47103167,0.255343678,0.565388122,,4.31E-07,0.034671487,0.074751522
250,1.26159464,0.896467706,,0.938935487,0.000360284,2.49331832,0.250814339,0.632390107,,4.32E-07,0.035418717,0.053117274
251,1.265477009,0.896368713,,0.93953995,0.000360284,2.515898257,0.248070271,0.629407452,,4.79E-07,0.032250148,0.052632093
252,1.269386515,0.896270879,,0.940148907,0.000360284,2.538774867,0.245922366,0.627030431,,4.43E-07,0.030660298,0.052342641
253,1.273323306,0.8961742,,0.940762355,0.000360284,2.561951553,0.243965679,0.62477419,,4.44E-07,0.029385922,0.052132938
254,1.277287529,0.896078675,,0.941380289,0.000360284,2.585431742,0.242164815,0.622605978,,4.43E-07,0.028317504,0.051980132
255,1.281279335,0.8959843,,0.942002707,0.000360284,2.609218883,0.240500727,0.620514585,,4.27E-07,0.027405845,0.051873591
256,1.285298875,0.895891075,,0.942629604,0.000360284,2.633316444,0.238960151,0.618493294,,4.52E-07,0.026620507,0.051806324
257,1.289346301,0.895798996,,0.943260979,0.000360284,2.657727917,0.237532783,0.616537283,,4.34E-07,0.025940032,0.051773135
258,1.293421765,0.89570806,,0.943896829,0.000360284,2.682456814,0.236210153,0.614642739,,4.40E-07,0.025348146,0.051769954
259,1.297525422,0.895618266,,0.944537149,0.000360284,2.707506671,0.234985054,0.612806503,,3.93E-07,0.024831966,0.051793455
260,1.301657427,0.895529612,,0.945181939,0.000360284,2.732881042,0.233851194,0.611025867,,5.03E-07,0.024381018,0.051840836
261,1.305817937,0.895442094,,0.945831194,0.000360284,2.758583506,0.232802981,0.609298466,,5.37E-07,0.023986634,0.051909703
262,1.310007108,0.89535571,,0.946484913,0.000360284,2.784617663,0.231835371,0.607622199,,5.19E-07,0.023641559,0.051997984
263,1.314225099,0.895270459,,0.947143093,0.000360284,2.810987132,0.230943769,0.605995175,,5.34E-07,0.023339668,0.052103874
264,1.318472069,0.895186338,,0.947805732,0.000360284,2.837695558,0.23012395,0.604415674,,6.04E-07,0.023075755,0.05222579
265,1.32274818,0.895103345,,0.948472828,0.000360284,2.864746606,0.229372007,0.602882117,,4.78E-07,0.022845371,0.052362328
266,1.327053593,0.895021476,,0.949144378,0.000360284,2.892143961,0.228684309,0.601393043,,3.88E-07,0.022644696,0.052512246
267,1.33138847,0.894940731,,0.949820382,0.000360284,2.919891334,0.228057469,0.59994709,,2.76E-07,0.022470438,0.052674434
268,1.335752975,0.894861107,,0.950500837,0.000360284,2.947992454,0.227488318,0.598542983,,2.50E-07,0.022319746,0.052847902
269,1.340147274,0.894782602,,0.951185741,0.000360284,2.976451077,0.226973882,0.597179522,,2.14E-07,0.022190143,0.053031765
270,1.344571531,0.894705213,,0.951875093,9.45E-05,3.005270975,0.226511369,0.59585557,,1.91E-07,0.022079471,0.053225228
271,1.349025915,0.894628938,,0.952568893,9.45E-05,3.034455949,0.226098153,0.594570049,,1.25E-07,0.021985839,0.05342758
272,1.353510594,0.894553776,,0.953267137,9.45E-05,3.064009818,0.22573176,0.593321932,,1.27E-07,0.021907592,0.053638179
273,1.358025736,0.894479723,,0.953969826,9.45E-05,3.093936425,0.225409861,0.59211024,,1.27E-07,0.02184327,0.053856449
274,1.362571511,0.894406778,,0.954676957,9.45E-05,3.124239637,0.225130257,0.590934033,,1.26E-07,0.021791586,0.054081873
275,1.367148092,0.894334939,,0.955388531,9.45E-05,3.154923341,0.223739787,0.589792411,,1.25E-07,0.023304057,0.039661572
276,1.371755651,0.894264203,,0.956104547,9.45E-05,3.18599145,0.221401673,0.588684509,,1.23E-07,0.02141727,0.039341625
277,1.37639436,0.894194568,,0.956825003,9.45E-05,3.217447899,0.21952521,0.587609493,,1.31E-07,0.020441345,0.039157979
278,1.381064396,0.894126033,,0.957549899,9.45E-05,3.249296645,0.217813111,0.58656656,,1.25E-07,0.019657095,0.039030505
279,1.385765933,0.894058594,,0.958279235,9.45E-05,3.281541671,0.216235912,0.585554934,,1.20E-07,0.018998289,0.038943148
280,1.390499148,0.893992251,,0.959013011,9.45E-05,3.314186982,0.214777588,0.584573866,,1.12E-07,0.018434782,0.038888358
281,1.395264219,0.893927,,0.959751225,9.45E-05,3.347236607,0.213426858,0.583622631,,1.11E-07,0.017947829,0.03886115
282,1.400061326,0.89386284,,0.960493879,9.45E-05,3.380694599,0.212174881,0.582700527,,1.10E-07,0.017524184,0.038857818
283,1.404890647,0.893799769,,0.961240972,9.45E-05,3.414565035,0.21101435,0.581806874,,1.13E-07,0.017153809,0.038875462
284,1.409752365,0.893737784,,0.961992504,9.45E-05,3.448852018,0.209939021,0.580941014,,1.14E-07,0.016828776,0.038911718
285,1.414646662,0.893676884,,0.962748475,9.45E-05,3.483559674,0.208943428,0.580102306,,1.19E-07,0.01654266,0.038964602
286,1.41957372,0.893617066,,0.963508886,9.45E-05,3.518692154,0.208022701,0.579290129,,1.18E-07,0.016290169,0.039032419
287,1.424533725,0.893558329,,0.964273738,9.45E-05,3.554253633,0.207172443,0.57850388,,1.00E-07,0.016066896,0.039113709
288,1.429526862,0.89350067,,0.965043031,9.45E-05,3.590248314,0.206388638,0.577742974,,9.31E-08,0.015869134,0.039207204
289,1.434553318,0.893444088,,0.965816765,9.45E-05,3.626680423,0.205667596,0.57700684,,8.88E-08,0.015693748,0.039311793
290,1.43961328,0.89338858,,0.966594941,9.45E-05,3.663554214,0.205005897,0.576294926,,8.08E-08,0.015538071,0.039426496
291,1.444706937,0.893334144,,0.967377561,9.45E-05,3.700873963,0.204400363,0.575606693,,8.09E-08,0.015399822,0.039550449
292,1.44983448,0.893280779,,0.968164625,9.45E-05,3.738643977,0.203848028,0.574941616,,8.05E-08,0.01527704,0.039682882
293,1.454996099,0.893228482,,0.968956135,9.45E-05,3.776868586,0.203346113,0.574299186,,8.02E-08,0.015168034,0.039823111
294,1.460191987,0.893177252,,0.969752092,9.45E-05,3.815552149,0.202892015,0.573678906,,7.98E-08,0.01507134,0.039970526
295,1.465422336,0.893127086,,0.970552497,9.45E-05,3.85469905,0.202483285,0.573080292,,9.59E-08,0.014985683,0.040124582
296,1.470687343,0.893077982,,0.971357352,9.45E-05,3.894313702,0.202117621,0.572502874,,8.58E-08,0.01490995,0.040284791
297,1.475987201,0.893029939,,0.972166658,9.45E-05,3.934400544,0.201792854,0.571946194,,8.29E-08,0.014843167,0.040450718
298,1.481322109,0.892982954,,0.972980418,9.45E-05,3.974964044,0.20150694,0.571409803,,7.93E-08,0.014784475,0.040621969
299,1.486692263,0.892937026,,0.973798632,9.45E-05,4.016008698,0.201257951,0.570893268,,7.02E-08,0.014733117,0.040798194
300,1.492097863,0.892892153,,0.974621303,5.54E-05,4.057539031,0.197709313,0.545026692,,7.25E-08,0.013566702,0.027885923
301,1.497539109,0.892848332,,0.975448434,5.54E-05,4.099559595,0.195608285,0.541653389,,7.11E-08,0.012418269,0.027633874
302,1.503016203,0.892805562,,0.976280025,5.54E-05,4.142074974,0.193934612,0.539297536,,4.72E-08,0.011831267,0.027489121
303,1.508529346,0.892763841,,0.97711608,5.54E-05,4.185089779,0.192408504,0.537083536,,4.71E-08,0.011360479,0.027386838
304,1.514078743,0.892723167,,0.977956602,5.54E-05,4.228608651,0.191003016,0.534965291,,4.78E-08,0.010965889,0.027314319
305,1.519664598,0.892683537,,0.978801591,5.54E-05,4.272636262,0.189703577,0.532928629,,4.69E-08,0.010629377,0.027265727
306,1.525287117,0.892644951,,0.979651052,5.54E-05,4.317177316,0.188499979,0.530965197,,4.57E-08,0.010339715,0.027237258
307,1.530946508,0.892607407,,0.980504986,5.54E-05,4.362236545,0.187384253,0.529069142,,3.90E-08,0.010088977,0.027226096
308,1.536642978,0.892570901,,0.981363398,5.54E-05,4.407818713,0.186349829,0.527235955,,4.23E-08,0.009871148,0.027230045
309,1.542376737,0.892535433,,0.982226288,5.54E-05,4.453928617,0.1853911,0.525461984,,2.53E-08,0.009681464,0.027247317
310,1.548147996,0.892501,,0.983093662,5.54E-05,4.500571085,0.184503168,0.523744165,,2.57E-08,0.009516052,0.027276416
311,1.553956967,0.892467602,,0.983965522,5.54E-05,4.547750977,0.183681671,0.522079867,,3.05E-08,0.009371708,0.027316072
312,1.559803862,0.892435235,,0.984841871,5.54E-05,4.595473188,0.182922675,0.520466782,,2.97E-08,0.009245754,0.027365194
313,1.565688897,0.892403898,,0.985722712,5.54E-05,4.643742643,0.182222593,0.518902861,,2.83E-08,0.009135931,0.02742284
314,1.571612285,0.892373589,,0.98660805,5.54E-05,4.692564303,0.181578125,0.517386256,,2.98E-08,0.009040323,0.027488189
315,1.577574244,0.892344306,,0.987497888,5.54E-05,4.741943162,0.180986223,0.515915287,,3.15E-08,0.008957293,0.02756052
316,1.583574993,0.892316048,,0.988392229,5.54E-05,4.79188425,0.180444051,0.514488409,,2.15E-08,0.008885438,0.0276392
317,1.589614749,0.892288813,,0.989291078,5.54E-05,4.84239263,0.179948966,0.513104191,,2.14E-08,0.008823548,0.027723669
318,1.595693733,0.892262598,,0.990194438,5.54E-05,4.893473402,0.179498492,0.511761303,,2.13E-08,0.008770577,0.027813432
319,1.601812167,0.892237402,,0.991102314,5.54E-05,4.9451317,0.179090311,0.510458497,,2.12E-08,0.008725618,0.027908047
320,1.607970273,0.892213224,,0.99201471,5.54E-05,4.997372697,0.178722246,0.509194597,,1.90E-08,0.008687878,0.028007123
321,1.614168276,0.892190061,,0.992931629,5.54E-05,5.0502016,0.178392249,0.507968494,,1.87E-08,0.008656664,0.028110309
322,1.6204064,0.892167911,,0.993853077,5.54E-05,5.103623656,0.178098392,0.506779134,,1.86E-08,0.008631367,0.028217294
323,1.626684872,0.892146773,,0.994779058,5.54E-05,5.157644148,0.177838859,0.505625515,,1.89E-08,0.008611451,0.028327799
324,1.63300392,0.892126645,,0.995709576,5.54E-05,5.212268397,0.177611939,0.50450668,,6.23E-09,0.008596442,0.028441573
325,1.639363773,0.892107525,,0.996644636,5.54E-05,5.267501764,0.174646325,0.503421713,,1.12E-08,0.008732351,0.020311702
326,1.645764662,0.892089411,,0.997584244,5.54E-05,5.323349649,0.17275347,0.502369739,,1.18E-08,0.00802091,0.020146853
327,1.652206816,0.892072302,,0.998528404,5.54E-05,5.379817493,0.171254012,0.501349913,,1.29E-08,0.007649689,0.020050407
328,1.658690471,0.892056196,,0.999477121,5.54E-05,5.436910775,0.169886681,0.500361428,,1.53E-08,0.007349199,0.019982937
329,1.665215859,0.89204109,,1.0004304,5.54E-05,5.494635016,0.168627137,0.499403501,,1.41E-08,0.007094981,0.019936251
330,1.671783216,0.892026984,,1.001388246,1.23E-05,5.55299578,0.167462257,0.498475381,,1.20E-08,0.006876001,0.019906405
331,1.678392778,0.892013876,,1.002350666,1.23E-05,5.61199867,0.166382885,0.497576342,,1.69E-08,0.006685419,0.019890774
332,1.685044785,0.892001763,,1.003317664,1.23E-05,5.671649335,0.165381887,0.49670568,,8.42E-09,0.0065184,0.019887398
333,1.691739474,0.891990644,,1.004289246,1.23E-05,5.731953466,0.164453392,0.495862718,,1.00E-08,0.006371276,0.019894739
334,1.698477087,0.891980518,,1.005265418,1.23E-05,5.792916797,0.163592398,0.495046797,,4.59E-09,0.006241142,0.019911544
335,1.705257866,0.891971382,,1.006246185,1.23E-05,5.854545107,0.162794534,0.49425728,,5.83E-09,0.006125644,0.019936762
336,1.712082054,0.891963235,,1.007231554,1.23E-05,5.91684422,0.162055913,0.49349355,,6.84E-09,0.006022836,0.019969499
337,1.718949896,0.891956074,,1.00822153,1.23E-05,5.979820007,0.161373028,0.492755008,,5.39E-09,0.005931099,0.020008985
338,1.725861637,0.8919499,,1.00921612,1.23E-05,6.043478384,0.160742682,0.492041072,,5.09E-09,0.005849064,0.020054555
339,1.732817525,0.891944708,,1.01021533,1.23E-05,6.107825313,0.160161939,0.491351178,,3.32E-09,0.005775576,0.020105628
340,1.739817809,0.891940499,,1.011219166,1.23E-05,6.172866807,0.159628082,0.490684777,,2.11E-09,0.005709647,0.020161696
341,1.746862739,0.89193727,,1.012227634,1.23E-05,6.238608925,0.159138585,0.490041337,,2.16E-09,0.005650431,0.02022231
342,1.753952566,0.891935019,,1.013240742,1.23E-05,6.305057775,0.158691092,0.48942034,,2.09E-09,0.005597199,0.020287077
343,1.761087543,0.891933745,,1.014258496,1.23E-05,6.372219514,0.158283402,0.488821281,,2.09E-09,0.005549321,0.020355645
344,1.768267924,0.891933446,,1.015280902,1.23E-05,6.440100353,0.157913448,0.48824367,,2.01E-09,0.00550625,0.020427704
345,1.775493966,0.89193412,,1.016307968,1.23E-05,6.508706551,0.15757929,0.487687031,,1.98E-09,0.005467507,0.02050298
346,1.782765924,0.891935767,,1.0173397,1.23E-05,6.578044419,0.157279104,0.4871509,,1.94E-09,0.005432673,0.020581226
347,1.790084059,0.891938383,,1.018376106,1.23E-05,6.648120322,0.157011173,0.486634824,,1.91E-09,0.00540138,0.020662224
348,1.797448628,0.891941967,,1.019417193,1.23E-05,6.718940677,0.156773879,0.486138363,,1.91E-09,0.005373303,0.020745778
349,1.804859894,0.891946518,,1.020462968,1.23E-05,6.790511958,0.156565696,0.485661089,,1.85E-09,0.005348153,0.020831714
350,1.81231812,0.891952035,,1.021513438,1.23E-05,6.86284069,0.155064754,0.520513412,,1.79E-09,0.004955944,0.013811501
351,1.81982357,0.891958514,,1.022568612,1.23E-05,6.935933456,0.153388144,0.517547948,,1.57E-09,0.004555263,0.013672836
352,1.827376508,0.891965955,,1.023628496,1.23E-05,7.009796897,0.152057741,0.515418014,,1.43E-09,0.004336249,0.013589356
353,1.834977204,0.891974356,,1.024693098,1.23E-05,7.084437707,0.150844282,0.513412068,,1.44E-09,0.004158851,0.013528059
354,1.842625924,0.891983716,,1.025762427,1.23E-05,7.159862644,0.1497263,0.511491626,,1.42E-09,0.004009492,0.013482374
355,1.85032294,0.891994032,,1.02683649,1.23E-05,7.236078519,0.148692209,0.509644709,,1.32E-09,0.003881803,0.01344924
356,1.858068522,0.892005303,,1.027915295,1.23E-05,7.313092208,0.147733918,0.507864204,,1.24E-09,0.003771742,0.01342665
357,1.865862944,0.892017528,,1.02899885,1.23E-05,7.390910645,0.146845119,0.506145075,,1.37E-09,0.0036764,0.013413113
358,1.873706481,0.892030705,,1.030087163,1.23E-05,7.469540827,0.146020618,0.50448341,,1.39E-09,0.003593537,0.013407458
359,1.881599408,0.892044831,,1.031180244,1.23E-05,7.548989812,0.145255989,0.502876015,,1.34E-09,0.003521356,0.013408732
360,1.889542003,0.892059907,,1.0322781,5.26E-06,7.629264724,0.144547361,0.501320194,,1.33E-09,0.003458382,0.013416139
361,1.897534545,0.892075929,,1.03338074,5.26E-06,7.71037275,0.143891293,0.499813621,,1.25E-09,0.003403386,0.013429
362,1.905577314,0.892092897,,1.034488172,5.26E-06,7.792321141,0.143284679,0.498354246,,1.35E-09,0.003355333,0.013446735
363,1.913670594,0.892110808,,1.035600406,5.26E-06,7.875117218,0.142724687,0.496940246,,1.36E-09,0.003313346,0.013468843
364,1.921814668,0.892129661,,1.03671745,5.26E-06,7.958768366,0.142208714,0.495569969,,1.36E-09,0.003276676,0.013494887
365,1.930009821,0.892149455,,1.037839313,5.26E-06,8.04328204,0.141734353,0.49424191,,3.64E-10,0.003244682,0.013524487
366,1.93825634,0.892170188,,1.038966004,5.26E-06,8.128665764,0.141299365,0.492954684,,9.57E-10,0.003216815,0.013557308
367,1.946554513,0.892191859,,1.040097533,5.26E-06,8.214927134,0.140901664,0.491707006,,1.07E-09,0.0031926,0.013593054
368,1.954904631,0.892214464,,1.041233908,5.26E-06,8.302073813,0.140539294,0.490497677,,1.10E-09,0.003171625,0.013631467
369,1.963306986,0.892238005,,1.04237514,5.26E-06,8.390113542,0.140210425,0.489325571,,1.12E-09,0.003153533,0.013672315
370,1.97176187,0.892262477,,1.043521237,5.26E-06,8.479054132,0.139913335,0.488189628,,1.10E-09,0.003138014,0.013715393
371,1.980269578,0.892287881,,1.044672209,5.26E-06,8.56890347,0.139646408,0.487088844,,1.10E-09,0.003124797,0.01376052
372,1.988830408,0.892314214,,1.045828066,5.26E-06,8.659669519,0.13940812,0.486022264,,1.09E-09,0.003113644,0.013807534
373,1.997444657,0.892341475,,1.046988818,5.26E-06,8.751360318,0.139197035,0.484988981,,1.09E-09,0.003104345,0.01385629
374,2.006112625,0.892369663,,1.048154474,5.26E-06,8.843983985,0.1390118,0.483988125,,1.03E-09,0.003096716,0.01390666
375,2.014834613,0.892398775,,1.049325045,5.26E-06,8.937548716,0.137704589,0.483018865,,1.03E-09,0.003387112,0.009920183
376,2.023610925,0.89242881,,1.050500541,5.26E-06,9.032062789,0.136216193,0.482080403,,9.96E-10,0.003125212,0.009834449
377,2.032441866,0.892459767,,1.051680971,5.26E-06,9.127534563,0.135036783,0.481171972,,9.97E-10,0.002986564,0.009779743
378,2.041327741,0.892491644,,1.052866347,5.26E-06,9.223972479,0.133961171,0.480292834,,9.58E-10,0.002875007,0.009739586
379,2.05026886,0.89252444,,1.054056678,5.26E-06,9.321385063,0.132970278,0.479442276,,9.53E-10,0.002781301,0.009710182
380,2.059265532,0.892558153,,1.055251975,5.26E-06,9.419780928,0.13205381,0.478619612,,9.34E-10,0.002701186,0.009689581
381,2.068318068,0.892592781,,1.05645225,5.26E-06,9.519168769,0.131204577,0.477824177,,1.00E-09,0.002631998,0.009676448
382,2.077426783,0.892628323,,1.057657511,5.26E-06,9.619557374,0.130416977,0.477055329,,9.16E-10,0.002571849,0.009669777
383,2.08659199,0.892664778,,1.058867771,5.26E-06,9.720955617,0.129686396,0.476312447,,8.91E-10,0.002519306,0.009668769
384,2.095814007,0.892702144,,1.06008304,5.26E-06,9.823372463,0.129008901,0.475594927,,2.48E-10,0.002473237,0.009672773
385,2.105093153,0.892740419,,1.061303329,5.26E-06,9.926816971,0.128381058,0.474902186,,4.03E-09,0.002432725,0.00968124
386,2.114429747,0.892779602,,1.06252865,5.26E-06,10.03129829,0.127799811,0.474233657,,4.01E-09,0.002397014,0.0096937
387,2.123824112,0.892819692,,1.063759013,5.26E-06,10.13682567,0.127262403,0.473588792,,1.21E-09,0.002365477,0.009709749
388,2.133276572,0.892860686,,1.06499443,5.26E-06,10.24340844,0.126766319,0.472967055,,8.19E-10,0.002337583,0.009729034
389,2.142787451,0.892902584,,1.066234912,5.26E-06,10.35105605,0.126309251,0.472367928,,7.20E-10,0.002312887,0.009751247
390,2.152357079,0.892945384,,1.067480472,2.33E-06,10.45977804,0.125889062,0.471790907,,7.05E-10,0.002291007,0.00977612
391,2.161985783,0.892989085,,1.06873112,2.33E-06,10.56958405,0.125503767,0.471235503,,3.03E-10,0.002271618,0.009803412
392,2.171673895,0.893033684,,1.069986868,2.33E-06,10.6804838,0.125151512,0.470701238,,3.74E-10,0.002254442,0.009832913
393,2.181421748,0.893079181,,1.071247728,2.33E-06,10.79248716,0.124830565,0.47018765,,1.58E-10,0.002239236,0.009864438
394,2.191229676,0.893125574,,1.072513712,2.33E-06,10.90560406,0.124539301,0.469694287,,7.12E-11,0.002225792,0.009897819
395,2.201098016,0.893172861,,1.073784832,2.33E-06,11.01984457,0.124276195,0.46922071,,7.33E-11,0.002213928,0.009932909
396,2.211027107,0.893221042,,1.0750611,2.33E-06,11.13521884,0.124039812,0.468766492,,1.20E-10,0.002203485,0.009969578
397,2.221017288,0.893270114,,1.076342529,2.33E-06,11.25173715,0.123828801,0.468331217,,7.82E-11,0.002194323,0.010007707
398,2.231068903,0.893320077,,1.077629131,2.33E-06,11.36940989,0.123641889,0.467914479,,7.49E-11,0.002186318,0.010047192
399,2.241182294,0.893370928,,1.078920917,2.33E-06,11.48824755,0.123477877,0.467515884,,3.74E-11,0.002179364,0.010087938
400,2.251357807,0.893422667,,1.080217902,2.33E-06,11.60826074,0.122269582,0.475511485,,1.77E-11,0.001921792,0.006736042
401,2.261595792,0.893475291,,1.081520097,2.33E-06,11.7294602,0.120947432,0.473111442,,1.57E-11,0.001766948,0.006664125
402,2.271896597,0.8935288,,1.082827514,2.33E-06,11.85185677,0.119901238,0.47124996,,2.79E-11,0.001686928,0.006618373
403,2.282260573,0.893583192,,1.084140168,2.33E-06,11.97546142,0.118947198,0.469484739,,2.39E-11,0.00162301,0.006583753
404,2.292688076,0.893638465,,1.085458071,2.33E-06,12.10028523,0.118068353,0.46778972,,1.93E-11,0.001569718,0.006557141
405,2.303179459,0.893694618,,1.086781236,2.33E-06,12.22633942,0.117255557,0.466156688,,1.89E-11,0.001524542,0.006537023
406,2.313735081,0.893751651,,1.088109676,2.33E-06,12.35363533,0.116502423,0.46458068,,1.78E-11,0.001485918,0.006522392
407,2.324355302,0.89380956,,1.089443404,2.33E-06,12.48218442,0.115803976,0.463058041,,1.77E-11,0.00145274,0.006512491
408,2.335040481,0.893868345,,1.090782434,2.33E-06,12.61199828,0.11515612,0.461585817,,1.77E-11,0.001424165,0.006506724
409,2.345790984,0.893928005,,1.092126779,2.33E-06,12.74308864,0.114555367,0.46016151,,1.67E-11,0.001399529,0.006504602
410,2.356607175,0.893988538,,1.093476453,2.33E-06,12.87546736,0.113998666,0.45878296,,1.82E-11,0.001378288,0.006505715
411,2.367489421,0.894049943,,1.094831469,2.33E-06,13.00914642,0.113483307,0.457448258,,1.99E-11,0.001359996,0.006509713
412,2.378438093,0.894112218,,1.096191841,2.33E-06,13.14413795,0.113006843,0.4561557,,2.09E-11,0.001344278,0.006516292
413,2.389453562,0.894175362,,1.097557582,2.33E-06,13.28045422,0.112567044,0.454903743,,1.72E-11,0.00133082,0.006525193
414,2.4005362,0.894239373,,1.098928708,2.33E-06,13.41810765,0.112161863,0.45369098,,1.81E-11,0.001319355,0.006536185
415,2.411686384,0.89430425,,1.100305232,2.33E-06,13.55711076,0.111789402,0.452516113,,2.17E-11,0.001309654,0.006549069
416,2.422904491,0.894369993,,1.101687167,2.33E-06,13.69747627,0.111447902,0.45137794,,3.11E-11,0.001301523,0.006563668
417,2.434190901,0.894436598,,1.103074529,2.33E-06,13.83921702,0.11113572,0.450275337,,2.17E-11,0.001294795,0.006579825
418,2.445545995,0.894504066,,1.104467332,2.33E-06,13.98234599,0.110851318,0.44920725,,2.27E-11,0.001289323,0.006597402
419,2.456970158,0.894572394,,1.105865589,2.33E-06,14.12687632,0.110593255,0.448172687,,2.27E-11,0.001284983,0.006616276
420,2.468463774,0.894641582,,1.107269316,1.21E-06,14.27282131,0.110360179,0.447170706,,1.91E-11,0.001281663,0.006636338
421,2.480027233,0.894711627,,1.108678527,1.21E-06,14.42019441,0.110150818,0.446200413,,1.98E-11,0.001279269,0.006657491
422,2.491660924,0.894782529,,1.110093237,1.21E-06,14.56900922,0.109963973,0.445260957,,1.97E-11,0.001277715,0.006679646
423,2.503365239,0.894854287,,1.111513461,1.21E-06,14.71927952,0.109798516,0.444351523,,1.92E-11,0.001276928,0.006702727
424,2.515140573,0.894926898,,1.112939214,1.21E-06,14.87101923,0.109653384,0.443471334,,1.83E-11,0.001276842,0.006726664
425,2.526987322,0.895000362,,1.11437051,1.21E-06,15.02424244,0.108568575,0.44261964,,1.66E-11,0.001188134,0.004887054
426,2.538905885,0.895074677,,1.115807365,1.21E-06,15.17896342,0.107401733,0.441795723,,1.61E-11,0.001097381,0.004843116
427,2.550896663,0.895149842,,1.117249794,1.21E-06,15.33519659,0.10647627,0.44099889,,1.61E-11,0.001051861,0.004813873
428,2.562960058,0.895225855,,1.118697813,1.21E-06,15.49295656,0.105632235,0.440228474,,1.53E-11,0.001015236,0.004791931
429,2.575096476,0.895302716,,1.120151437,1.21E-06,15.65225809,0.104854714,0.43948383,,1.51E-11,0.000984302,0.00477548
430,2.587306324,0.895380423,,1.121610681,1.21E-06,15.81311615,0.10413565,0.438764336,,1.50E-11,0.000957639,0.004763552
431,2.599590012,0.895458974,,1.123075561,1.21E-06,15.97554585,0.10346941,0.438069389,,1.52E-11,0.000934382,0.004755478
432,2.611947951,0.895538369,,1.124546092,1.21E-06,16.13956251,0.102851598,0.437398407,,1.45E-11,0.000913926,0.004750752
433,2.624380555,0.895618606,,1.126022292,1.21E-06,16.30518162,0.102278596,0.436750823,,1.44E-11,0.000895819,0.00474897
434,2.636888241,0.895699683,,1.127504174,1.21E-06,16.47241886,0.101747317,0.436126089,,1.20E-11,0.00087971,0.004749803
435,2.649471428,0.8957816,,1.128991756,1.21E-06,16.64129009,0.101255063,0.435523675,,9.58E-12,0.000865315,0.004752972
436,2.662130534,0.895864355,,1.130485054,1.21E-06,16.81181139,0.100799435,0.434943065,,9.84E-12,0.000852403,0.004758238
437,2.674865985,0.895947947,,1.131984084,1.21E-06,16.983999,0.100378269,0.434383757,,9.53E-12,0.000840785,0.004765393
438,2.687678205,0.896032375,,1.133488862,1.21E-06,17.15786937,0.09998959,0.433845264,,9.45E-12,0.000830301,0.004774258
439,2.700567621,0.896117637,,1.134999404,1.21E-06,17.33343914,0.099631583,0.433327113,,8.96E-12,0.000820817,0.004784673
440,2.713534663,0.896203731,,1.136515728,1.21E-06,17.51072518,0.099302571,0.432828844,,7.83E-12,0.000812222,0.004796497
441,2.726579764,0.896290658,,1.138037849,1.21E-06,17.68974453,0.099000994,0.432350009,,7.92E-12,0.000804418,0.004809608
442,2.739703358,0.896378415,,1.139565785,1.21E-06,17.87051446,0.098725396,0.431890174,,1.37E-11,0.000797324,0.004823896
443,2.752905881,0.896467002,,1.141099551,1.21E-06,18.05305244,0.098474418,0.431448914,,1.03E-11,0.000790867,0.004839261
444,2.766187773,0.896556416,,1.142639166,1.21E-06,18.23737615,0.098246782,0.431025817,,5.18E-12,0.000784986,0.004855618
445,2.779549475,0.896646657,,1.144184646,1.21E-06,18.4235035,0.098041289,0.430620481,,4.93E-12,0.000779627,0.004872888
446,2.792991431,0.896737724,,1.145736009,1.21E-06,18.6114526,0.097856814,0.430232515,,4.50E-12,0.000774742,0.004891002
447,2.806514087,0.896829615,,1.147293271,1.21E-06,18.80124179,0.097692294,0.429861537,,4.33E-12,0.000770291,0.004909897
448,2.820117891,0.896922329,,1.148856449,1.21E-06,18.99288964,0.09754673,0.429507178,,5.69E-12,0.000766236,0.004929518
449,2.833803295,0.897015865,,1.150425562,1.21E-06,19.18641495,0.09741918,0.429169075,,4.20E-12,0.000762544,0.004949815
450,2.847570751,0.897110221,,1.152000626,3.28E-07,19.38183672,0.096295355,0.433735594,,9.89E-12,0.000660582,0.003368185
451,2.861420716,0.897205397,,1.153581659,3.28E-07,19.57917422,0.095264162,0.431356323,,1.19E-11,0.000612154,0.003332612
452,2.875353648,0.897301391,,1.15516868,3.28E-07,19.77844694,0.09444519,0.429587433,,3.96E-12,0.000585225,0.003309565
453,2.889370006,0.897398202,,1.156761705,3.28E-07,19.97967461,0.093698274,0.427916293,,3.41E-12,0.000563469,0.003292031
454,2.903470254,0.897495828,,1.158360753,3.28E-07,20.18287719,0.093010251,0.426314328,,4.74E-12,0.000545217,0.003278517
455,2.917654858,0.897594269,,1.159965841,3.28E-07,20.38807491,0.092374006,0.424772644,,1.22E-11,0.000529671,0.003268282
456,2.931924285,0.897693523,,1.161576988,3.28E-07,20.59528823,0.091784557,0.423285914,,8.94E-12,0.00051632,0.003260831
457,2.946279005,0.89779359,,1.163194212,3.28E-07,20.80453787,0.091238014,0.421850297,,3.63E-12,0.0005048,0.003255788
458,2.960719491,0.897894467,,1.164817531,3.28E-07,21.0158448,0.090731175,0.420462744,,3.27E-12,0.000494826,0.003252858
459,2.975246219,0.897996154,,1.166446964,3.28E-07,21.22923025,0.090261303,0.419120729,,2.97E-12,0.000486174,0.003251797
460,2.989859667,0.89809865,,1.168082529,3.28E-07,21.44471571,0.089826012,0.417822086,,3.20E-12,0.000478659,0.003252403
461,3.004560313,0.898201953,,1.169724244,3.28E-07,21.66232293,0.089423174,0.416564929,,3.29E-12,0.000472128,0.003254498
462,3.019348642,0.898306062,,1.171372128,3.28E-07,21.88207394,0.089050871,0.415347584,,2.98E-12,0.000466452,0.003257932
463,3.034225139,0.898410976,,1.173026201,3.28E-07,22.10399103,0.088707354,0.414168547,,2.89E-12,0.000461523,0.003262572
464,3.049190291,0.898516694,,1.17468648,3.28E-07,22.32809676,0.088391014,0.413026451,,2.94E-12,0.00045725,0.003268303
465,3.064244588,0.898623214,,1.176352986,3.28E-07,22.55441398,0.088100364,0.411920045,,2.95E-12,0.000453555,0.003275022
466,3.079388524,0.898730537,,1.178025736,3.28E-07,22.78296582,0.087834022,0.41084817,,2.95E-12,0.000450369,0.003282641
467,3.094622595,0.898838659,,1.17970475,3.28E-07,23.01377568,0.087590697,0.409809749,,2.89E-12,0.000447637,0.003291078
468,3.109947297,0.898947581,,1.181390048,3.28E-07,23.24686726,0.087369184,0.408803774,,2.89E-12,0.000445308,0.003300262
469,3.125363132,0.899057301,,1.183081649,3.28E-07,23.48226456,0.087168352,0.407829297,,2.88E-12,0.000443339,0.00331013
470,3.140870603,0.899167818,,1.184779571,3.28E-07,23.71999184,0.086987137,0.406885421,,2.75E-12,0.000441693,0.003320625
471,3.156470216,0.89927913,,1.186483836,3.28E-07,23.96007369,0.086824541,0.405971297,,2.92E-12,0.000440337,0.003331697
472,3.172162479,0.899391238,,1.188194462,3.28E-07,24.202535,0.086679623,0.405086116,,3.40E-12,0.000439244,0.003343301
473,3.187947903,0.899504139,,1.189911469,3.28E-07,24.44740094,0.086551498,0.404229106,,2.52E-12,0.000438388,0.003355394
474,3.203827002,0.899617832,,1.191634877,3.28E-07,24.69469702,0.086439329,0.403399531,,2.49E-12,0.000437747,0.003367942
475,3.219800292,0.899732317,,1.193364706,3.28E-07,24.94444905,0.085332464,0.402596681,,2.50E-12,0.000483467,0.002505517
476,3.235868292,0.899847591,,1.195100976,3.28E-07,25.19668314,0.084418085,0.401819879,,2.50E-12,0.000443483,0.00248405
477,3.252031524,0.899963655,,1.196843707,3.28E-07,25.45142573,0.083692041,0.401068469,,2.59E-12,0.000423233,0.002470025
478,3.268290513,0.900080507,,1.19859292,3.28E-07,25.70870361,0.083029909,0.400341824,,2.55E-12,0.000406968,0.002459634
479,3.284645784,0.900198146,,1.200348634,3.28E-07,25.96854385,0.082420016,0.399639335,,2.57E-12,0.000393285,0.00245197
480,3.301097868,0.900316571,,1.202110871,1.41E-07,26.23097388,0.081856051,0.398960417,,2.46E-12,0.000381558,0.002446551
481,3.317647297,0.90043578,,1.20387965,1.41E-07,26.49602146,0.081333595,0.398304501,,2.50E-12,0.000371402,0.002443047
482,3.334294606,0.900555773,,1.205654993,1.41E-07,26.76371468,0.0808492,0.397671039,,2.43E-12,0.000362549,0.002441208
483,3.351040333,0.900676548,,1.20743692,1.41E-07,27.03408198,0.080400021,0.3970595,,2.37E-12,0.000354794,0.002440836
484,3.367885019,0.900798105,,1.209225452,1.41E-07,27.30715214,0.079983635,0.396469369,,,0.000347979,0.002441767
485,3.384829207,0.900920442,,1.21102061,1.41E-07,27.5829543,0.079597921,0.395900147,,,0.000341974,0.002443865
486,3.401873442,0.901043559,,1.212822415,1.41E-07,27.86151793,0.079240993,0.395351349,,,0.000336671,0.002447012
487,3.419018274,0.901167454,,1.214630887,1.41E-07,28.14287288,0.078911149,0.394822505,,,0.000331981,0.002451106
488,3.436264254,0.901292126,,1.216446049,1.41E-07,28.42704936,0.078606838,0.394313159,,,0.000327829,0.002456058
489,3.453611937,0.901417574,,1.218267922,1.41E-07,28.71407792,0.078326632,0.393822866,,,0.000324151,0.002461789
490,3.471061879,0.901543797,,1.220096527,1.41E-07,29.00398951,0.078069212,0.393351195,,,0.000320892,0.00246823
491,3.488614641,0.901670794,,1.221931885,1.41E-07,29.29681543,0.077833351,0.392897727,,,0.000318006,0.00247532
492,3.506270785,0.901798564,,1.223774018,1.41E-07,29.59258738,0.077617905,0.392462053,,,0.000315452,0.002483004
493,3.524030877,0.901927106,,1.225622949,1.41E-07,29.89133741,0.077421805,0.392043778,,,0.000313195,0.002491233
494,3.541895486,0.902056419,,1.227478698,1.41E-07,30.19309798,0.077244045,0.391642513,,,0.000311205,0.002499965
495,3.559865182,0.902186502,,1.229341287,1.41E-07,30.49790193,0.077083684,0.391257885,,,0.000309454,0.002509159
496,3.57794054,0.902317354,,1.23121074,1.41E-07,30.80578248,0.076939835,0.390889525,,,0.00030792,0.002518782
497,3.596122136,0.902448973,,1.233087077,1.41E-07,31.11677328,0.076811664,0.390537079,,,0.000306582,0.002528802
498,3.614410551,0.902581359,,1.234970321,1.41E-07,31.43090834,0.076698386,0.390200198,,,0.000305421,0.002539192
499,3.632806366,0.902714512,,1.236860495,1.41E-07,31.74822211,0.076599258,0.389878544,,,0.000304422,0.002549926
500,3.651310169,0.902848428,,1.23875762,1.41E-07,32.06874943,0.075631358,0.396229189,,,0.000295701,0.001740249
501,3.669922547,0.902983109,,1.240661719,1.41E-07,32.39252555,0.074820467,0.394091401,,,0.000269594,0.001722524
502,3.688644092,0.903118552,,1.242572815,1.41E-07,32.71958616,0.074176608,0.392453829,,,0.000256286,0.001711336
503,3.707475398,0.903254758,,1.244490931,1.41E-07,33.04996735,0.073589433,0.390903291,,,0.000245592,0.001702941
504,3.726417063,0.903391724,,1.246416089,1.41E-07,33.38370564,0.073048591,0.389415421,,,0.000236614,0.001696561
505,3.745469686,0.903529449,,1.248348313,1.41E-07,33.72083799,0.072548485,0.387982452,,,0.000228947,0.001691823
506,3.764633871,0.903667934,,1.250287624,1.41E-07,34.06140179,0.072085196,0.386599715,,,0.000222342,0.001688475
507,3.783910224,0.903807176,,1.252234047,1.41E-07,34.40543485,0.071655666,0.385263819,,,0.00021662,0.00168633
508,3.803299354,0.903947176,,1.254187605,1.41E-07,34.75297547,0.071257373,0.383972058,,,0.000211647,0.00168524
509,3.822801873,0.904087931,,1.256148321,1.41E-07,35.10406234,0.070888166,0.382722172,,,0.000207316,0.001685084
510,3.842418397,0.904229441,,1.258116218,5.57E-08,35.45873465,0.070546167,0.38151222,,,0.00020354,0.00168576
511,3.862149544,0.904371705,,1.260091319,5.57E-08,35.81703202,0.070229702,0.3803405,,,0.000200247,0.001687181
512,3.881995935,0.904514722,,1.262073649,5.57E-08,36.17899453,0.069937261,0.3792055,,,0.000197374,0.001689271
513,3.901958193,0.904658491,,1.264063231,5.57E-08,36.54466274,0.069667467,0.378105858,,,0.000194872,0.001691966
514,3.922036947,0.904803011,,1.266060089,5.57E-08,36.91407766,0.069419057,0.377040332,,,0.000192696,0.001695207
515,3.942232826,0.904948281,,1.268064247,5.57E-08,37.28728081,0.069190858,0.376007784,,,0.000190808,0.001698944
516,3.962546464,0.905094301,,1.270075729,5.57E-08,37.66431414,0.068981783,0.375007159,,,0.000189178,0.001703132
517,3.982978498,0.905241069,,1.272094558,5.57E-08,38.04522011,0.068790817,0.374037473,,,0.000187776,0.001707732
518,4.003529566,0.905388584,,1.27412076,5.57E-08,38.43004168,0.068617011,0.373097807,,,0.000186578,0.001712707
519,4.024200312,0.905536845,,1.276154358,5.57E-08,38.81882227,0.068459475,0.372187291,,,0.000185564,0.001718027
520,4.044991381,0.905685852,,1.278195377,5.57E-08,39.21160582,0.068317371,0.371305107,,,0.000184714,0.001723663
521,4.065903422,0.905835604,,1.280243841,5.57E-08,39.60843677,0.068189915,0.370450475,,,0.000184014,0.00172959
522,4.086937087,0.905986099,,1.282299775,5.57E-08,40.00936006,0.068076366,0.369622653,,,0.000183448,0.001735785
523,4.108093031,0.906137337,,1.284363204,5.57E-08,40.41442113,0.067976027,0.368820933,,,0.000183003,0.001742228
524,4.129371912,0.906289317,,1.286434152,5.57E-08,40.82366595,0.067888239,0.368044637,,,0.00018267,0.001748901
525,4.150774392,0.906442038,,1.288512644,5.57E-08,41.23714101,0.06705021,0.367293114,,,0.000184885,0.001297292
526,4.172301136,0.906595498,,1.290598706,5.57E-08,41.65489332,0.066331075,0.366565741,,,0.00017021,0.001286356
527,4.19395281,0.906749698,,1.292692362,5.57E-08,42.07697042,0.065760108,0.365861914,,,0.000162683,0.001279386
528,4.215730087,0.906904636,,1.294793637,5.57E-08,42.50342038,0.065239411,0.365181054,,,0.000156632,0.001274284
529,4.23763364,0.907060312,,1.296902558,5.57E-08,42.93429182,0.064759805,0.364522602,,,0.000151542,0.001270568
530,4.259664147,0.907216724,,1.299019149,5.57E-08,43.36963389,0.064316325,0.363886015,,,0.000147182,0.00126799
531,4.281822289,0.907373872,,1.301143436,5.57E-08,43.8094963,0.063905496,0.363270772,,,0.000143409,0.001266381
532,4.304108748,0.907531754,,1.303275444,5.57E-08,44.25392931,0.063524604,0.362676365,,,0.00014012,0.001265612
533,4.326524213,0.90769037,,1.305415199,5.57E-08,44.70298372,0.063171414,0.362102303,,,0.000137241,0.001265583
534,4.349069374,0.907849719,,1.307562727,5.57E-08,45.15671093,0.062844017,0.361548111,,,0.00013471,0.001266213
535,4.371744924,0.908009801,,1.309718054,5.57E-08,45.61516288,0.062540748,0.361013328,,,0.000132479,0.00126743
536,4.39455156,0.908170613,,1.311881206,5.57E-08,46.07839209,0.062260123,0.360497505,,,0.000130506,0.001269176
537,4.417489983,0.908332156,,1.314052209,5.57E-08,46.54645165,0.062000801,0.360000207,,,0.000128759,0.001271399
538,4.440560897,0.908494429,,1.316231089,5.57E-08,47.01939526,0.061761564,0.359521011,,,0.00012721,0.001274054
539,4.463765007,0.90865743,,1.318417873,5.57E-08,47.49727718,0.061541288,0.359059507,,,0.000125833,0.001277101
540,4.487103025,0.908821159,,1.320612586,2.61E-08,47.98015226,0.061338936,0.358615295,,,0.00012461,0.001280507
541,4.510575664,0.908985616,,1.322815256,2.61E-08,48.46807598,0.061153542,0.358187986,,,0.000123522,0.001284239
542,4.534183641,0.909150798,,1.325025909,2.61E-08,48.9611044,0.060984207,0.357777202,,,0.000122554,0.00128827
543,4.557927676,0.909316706,,1.327244571,2.61E-08,49.45929419,0.060830088,0.357382576,,,0.000121695,0.001292576
544,4.581808493,0.909483339,,1.32947127,2.61E-08,49.96270263,0.060690397,0.357003748,,,0.000120932,0.001297134
545,4.605826819,0.909650695,,1.331706033,2.61E-08,50.47138763,0.06056439,0.356640371,,,0.000120256,0.001301927
546,4.629983384,0.909818774,,1.333948886,2.61E-08,50.98540772,0.060451372,0.356292104,,,0.000119659,0.001306935
547,4.654278924,0.909987576,,1.336199857,2.61E-08,51.50482206,0.060350686,0.355958616,,,0.000119132,0.001312144
548,4.678714173,0.910157098,,1.338458973,2.61E-08,52.02969044,0.060261712,0.355639586,,,0.00011867,0.001317538
549,4.703289875,0.910327342,,1.340726261,2.61E-08,52.5600733,0.060183869,0.355334698,,,0.000118267,0.001323107
550,4.728006772,0.910498305,,1.343001748,2.61E-08,53.0960317,0.059451467,0.361653217,,,0.000107189,0.000900776
551,4.752865613,0.910669986,,1.345285463,2.61E-08,53.63762739,0.058813269,0.359633001,,,9.81E-05,0.000891703
552,4.777867149,0.910842386,,1.347577433,2.61E-08,54.18492274,0.058306764,0.358103675,,,9.34E-05,0.00088606
553,4.803012135,0.911015504,,1.349877685,2.61E-08,54.73798081,0.057844863,0.356656526,,,8.96E-05,0.000881855
554,4.828301328,0.911189338,,1.352186247,2.61E-08,55.29686531,0.057419413,0.355268087,,,8.65E-05,0.000878679
555,4.853735491,0.911363888,,1.354503148,2.61E-08,55.86164061,0.057026009,0.353930961,,,8.37E-05,0.00087634
556,4.879315389,0.911539152,,1.356828416,2.61E-08,56.4323718,0.056661564,0.352640713,,,8.14E-05,0.000874707
557,4.905041791,0.911715131,,1.359162077,2.61E-08,57.00912462,0.056323672,0.351394135,,,7.94E-05,0.000873685
558,4.930915469,0.911891824,,1.361504162,2.61E-08,57.59196551,0.056010348,0.350188669,,,7.77E-05,0.000873198
559,4.956937199,0.912069229,,1.363854698,2.61E-08,58.1809616,0.0557199,0.349022191,,,7.61E-05,0.000873184
560,4.983107761,0.912247347,,1.366213713,2.61E-08,58.77618073,0.055450851,0.347892875,,,7.48E-05,0.000873592
561,5.009427938,0.912426175,,1.368581237,2.61E-08,59.37769144,0.055201882,0.346799127,,,7.37E-05,0.000874375
562,5.035898517,0.912605714,,1.370957298,2.61E-08,59.98556299,0.054971808,0.34573953,,,7.27E-05,0.000875498
563,5.062520287,0.912785963,,1.373341924,2.61E-08,60.59986534,0.054759545,0.344712809,,,7.18E-05,0.000876925
564,5.089294044,0.912966921,,1.375735145,2.61E-08,61.2206692,0.054564099,0.343717804,,,7.10E-05,0.000878628
565,5.116220585,0.913148586,,1.378136989,2.61E-08,61.848046,0.054384547,0.34275345,,,7.04E-05,0.000880581
566,5.143300712,0.91333096,,1.380547486,2.61E-08,62.4820679,0.054220035,0.341818764,,,6.98E-05,0.000882762
567,5.170535229,0.91351404,,1.382966665,2.61E-08,63.12280781,0.054069764,0.340912828,,,6.93E-05,0.00088515
568,5.197924945,0.913697827,,1.385394555,2.61E-08,63.77033939,0.053932988,0.340034782,,,6.89E-05,0.000887727
569,5.225470673,0.913882318,,1.387831185,2.61E-08,64.42473705,0.053809006,0.339183819,,,6.86E-05,0.000890478
570,5.25317323,0.914067515,,1.390276585,8.32E-09,65.08607595,0.05369716,0.338359173,,,6.83E-05,0.000893388
571,5.281033434,0.914253415,,1.392730786,8.32E-09,65.75443205,0.053596833,0.337560119,,,6.80E-05,0.000896445
572,5.30905211,0.914440018,,1.395193815,8.32E-09,66.42988205,0.053507442,0.336785965,,,6.78E-05,0.000899638
573,5.337230086,0.914627324,,1.397665703,8.32E-09,67.11250345,0.053428438,0.336036052,,,6.77E-05,0.000902955
574,5.365568192,0.914815332,,1.400146481,8.32E-09,67.80237454,0.053359305,0.335309748,,,6.76E-05,0.000906388
575,5.394067264,0.915004041,,1.402636178,8.32E-09,68.49957437,0.05272312,0.334606448,,,7.33E-05,0.000665103
576,5.422728141,0.91519345,,1.405134824,8.32E-09,69.20418283,0.052156981,0.33392557,,,6.74E-05,0.000659469
577,5.451551665,0.91538356,,1.407642449,8.32E-09,69.91628059,0.051707713,0.333266553,,,6.43E-05,0.000655893
578,5.480538684,0.915574368,,1.410159084,8.32E-09,70.63594916,0.051298008,0.332628857,,,6.18E-05,0.000653279
579,5.509690047,0.915765874,,1.41268476,8.32E-09,71.36327083,0.050920631,0.332011962,,,5.97E-05,0.000651377
580,5.539006609,0.915958078,,1.415219507,8.32E-09,72.09832874,0.050571672,0.331415364,,,5.78E-05,0.000650057
581,5.568489228,0.91615098,,1.417763355,8.32E-09,72.84120688,0.050248395,0.330838575,,,5.63E-05,0.000649234
582,5.598138767,0.916344577,,1.420316335,8.32E-09,73.59199005,0.049948665,0.330281124,,,5.49E-05,0.00064884
583,5.627956091,0.916538871,,1.422878479,8.32E-09,74.35076391,0.049670723,0.329742555,,,5.37E-05,0.000648824
584,5.657942071,0.916733859,,1.425449816,8.32E-09,75.11761496,0.049413067,0.329222424,,,5.26E-05,0.000649144
585,5.688097581,0.916929542,,1.428030379,8.32E-09,75.8926306,0.049174386,0.328720302,,,5.17E-05,0.000649763
586,5.718423498,0.917125918,,1.430620199,8.32E-09,76.67589905,0.048953513,0.328235772,,,5.09E-05,0.000650652
587,5.748920704,0.917322988,,1.433219306,8.32E-09,77.46750945,0.048749396,0.327768428,,,5.01E-05,0.000651783
588,5.779590087,0.91752075,,1.435827732,8.32E-09,78.26755178,0.048561073,0.327317877,,,4.95E-05,0.000653134
589,5.810432534,0.917719204,,1.438445509,8.32E-09,79.07611695,0.048387663,0.326883737,,,4.89E-05,0.000654683
590,5.841448942,0.917918349,,1.441072669,8.32E-09,79.89329674,0.048228349,0.326465636,,,4.84E-05,0.000656415
591,5.872640207,0.918118184,,1.443709242,8.32E-09,80.71918385,0.048082371,0.326063211,,,4.79E-05,0.000658311
592,5.904007232,0.91831871,,1.446355262,8.32E-09,81.55387189,0.047949023,0.325676112,,,4.75E-05,0.00066036
593,5.935550923,0.918519924,,1.449010759,8.32E-09,82.3974554,0.047827642,0.325303994,,,4.71E-05,0.000662547
594,5.96727219,0.918721828,,1.451675767,8.32E-09,83.25002983,0.047717607,0.324946525,,,4.68E-05,0.000664862
595,5.999171949,0.918924419,,1.454350316,8.32E-09,84.11169157,0.047618335,0.32460338,,,4.65E-05,0.000667295
596,6.031251117,0.919127698,,1.45703444,8.32E-09,84.98253798,0.047529277,0.324274243,,,4.62E-05,0.000669837
597,6.063510618,0.919331664,,1.45972817,8.32E-09,85.86266735,0.047449918,0.323958804,,,4.60E-05,0.000672481
598,6.095951379,0.919536316,,1.46243154,8.32E-09,86.75217893,0.047379771,0.323656765,,,4.58E-05,0.000675218
599,6.12857433,0.919741653,,1.465144581,8.32E-09,87.65117295,0.047318377,0.323367832,,,4.56E-05,0.000678043
600,6.161380407,0.919947676,,1.467867328,3.51E-09,88.55975061,0.046758985,0.332312992,,,4.21E-05,0.000459783
601,6.194370551,0.920154383,,1.470599811,3.51E-09,89.47801411,0.046256971,0.330374185,,,3.85E-05,0.000455121
602,6.227545703,0.920361774,,1.473342065,3.51E-09,90.40606662,0.04585856,0.328937564,,,3.66E-05,0.000452211
603,6.260906814,0.920569848,,1.476094122,3.51E-09,91.34401233,0.045495229,0.327580422,,,3.51E-05,0.000450038
604,6.294454835,0.920778605,,1.478856016,3.51E-09,92.29195646,0.045160565,0.32627924,,,3.38E-05,0.000448393
605,6.328190724,0.920988044,,1.48162778,3.51E-09,93.2500052,0.044851099,0.325026675,,,3.27E-05,0.000447177
606,6.36211544,0.921198164,,1.484409446,3.51E-09,94.21826583,0.044564406,0.323818344,,,3.18E-05,0.000446323
607,6.39622995,0.921408966,,1.48720105,3.51E-09,95.19684663,0.044298592,0.322651097,,,3.10E-05,0.000445781
608,6.430535224,0.921620448,,1.490002623,3.51E-09,96.18585694,0.044052096,0.321522451,,,3.03E-05,0.000445513
609,6.465032235,0.92183261,,1.4928142,3.51E-09,97.18540715,0.04382359,0.320430352,,,2.96E-05,0.000445487
610,6.499721963,0.922045451,,1.495635815,3.51E-09,98.19560873,0.043611908,0.319373048,,,2.91E-05,0.000445675
611,6.534605389,0.92225897,,1.498467502,3.51E-09,99.21657422,0.043416017,0.318349016,,,2.87E-05,0.000446056
612,6.569683503,0.922473168,,1.501309295,3.51E-09,100.2484172,0.043234984,0.317356907,,,2.83E-05,0.000446609
613,6.604957296,0.922688044,,1.504161227,3.51E-09,101.2912525,0.043067955,0.316395509,,,2.79E-05,0.000447318
614,6.640427763,0.922903597,,1.507023333,3.51E-09,102.3451959,0.04291415,0.315463725,,,2.76E-05,0.000448167
615,6.676095907,0.923119826,,1.509895648,3.51E-09,103.4103643,0.042772843,0.314560549,,,2.73E-05,0.000449143
616,6.711962732,0.923336732,,1.512778205,3.51E-09,104.4868758,0.042643363,0.313685053,,,2.71E-05,0.000450235
617,6.748029249,0.923554312,,1.51567104,3.51E-09,105.5748496,0.042525081,0.312836373,,,2.69E-05,0.000451432
618,6.784296472,0.923772568,,1.518574187,3.51E-09,106.674406,0.042417411,0.3120137,,,2.67E-05,0.000452725
619,6.82076542,0.923991499,,1.521487681,3.51E-09,107.7856667,0.042319801,0.311216276,,,2.66E-05,0.000454107
620,6.857437117,0.924211103,,1.524411558,3.51E-09,108.9087541,0.042231735,0.310443382,,,2.65E-05,0.000455569
621,6.894312592,0.924431381,,1.527345851,3.51E-09,110.0437923,0.042152727,0.309694338,,,2.64E-05,0.000457105
622,6.931392877,0.924652331,,1.530290596,3.51E-09,111.1909062,0.042082318,0.308968496,,,2.63E-05,0.00045871
623,6.96867901,0.924873954,,1.533245828,3.51E-09,112.350222,0.042020078,0.30826524,,,2.62E-05,0.000460378
624,7.006172034,0.925096249,,1.536211584,3.51E-09,113.5218673,0.0419656,0.307583977,,,2.62E-05,0.000462104
625,7.043872996,0.925319216,,1.539187897,3.51E-09,114.7059707,0.041466677,0.306924142,,,2.76E-05,0.000337551
626,7.081782948,0.925542853,,1.542174804,3.51E-09,115.9026621,0.041021489,0.306285191,,,2.55E-05,0.000334658
627,7.119902946,0.925767161,,1.545172341,3.51E-09,117.1120728,0.040668178,0.3056666,,,2.44E-05,0.000332805
628,7.158234052,0.925992139,,1.548180543,3.51E-09,118.3343349,0.040345975,0.305067865,,,2.35E-05,0.000331443
629,7.196777332,0.926217786,,1.551199447,3.51E-09,119.5695824,0.040049193,0.3044885,,,2.28E-05,0.000330445
630,7.235533857,0.926444102,,1.554229088,1.54E-09,120.8179501,0.039774756,0.303928034,,,2.22E-05,0.000329747
631,7.274504703,0.926671087,,1.557269502,1.54E-09,122.0795743,0.039520513,0.303386013,,,2.16E-05,0.000329303
632,7.313690951,0.926898739,,1.560320726,1.54E-09,123.3545926,0.039284784,0.302861996,,,2.11E-05,0.00032908
633,7.353093687,0.92712706,,1.563382797,1.54E-09,124.6431438,0.039066188,0.302355559,,,2.07E-05,0.00032905
634,7.392714001,0.927356047,,1.56645575,1.54E-09,125.9453681,0.038863542,0.301866288,,,2.03E-05,0.000329193
635,7.432552989,0.927585701,,1.569539623,1.54E-09,127.2614071,0.038675817,0.301393782,,,2.00E-05,0.000329488
636,7.472611751,0.927816021,,1.572634451,1.54E-09,128.5914038,0.038502094,0.300937653,,,1.97E-05,0.000329922
637,7.512891394,0.928047007,,1.575740273,1.54E-09,129.9355023,0.038341546,0.300497523,,,1.94E-05,0.00033048
638,7.553393027,0.928278658,,1.578857124,1.54E-09,131.2938484,0.038193418,0.300073025,,,1.92E-05,0.00033115
639,7.594117767,0.928510975,,1.581985043,1.54E-09,132.6665891,0.038057014,0.299663803,,,1.90E-05,0.000331922
640,7.635066734,0.928743955,,1.585124066,1.54E-09,134.0538729,0.037931695,0.299269511,,,1.88E-05,0.000332787
641,7.676241053,0.9289776,,1.58827423,1.54E-09,135.4558497,0.037816862,0.298889812,,,1.86E-05,0.000333736
642,7.717641857,0.929211908,,1.591435573,1.54E-09,136.8726708,0.03771196,0.298524376,,,1.85E-05,0.000334763
643,7.75927028,0.929446879,,1.594608133,1.54E-09,138.304489,0.037616467,0.298172886,,,1.84E-05,0.000335861
644,7.801127465,0.929682512,,1.597791947,1.54E-09,139.7514586,0.037529896,0.297835031,,,1.82E-05,0.000337023
645,7.843214557,0.929918809,,1.600987053,1.54E-09,141.2137352,0.037451787,0.297510508,,,1.81E-05,0.000338246
646,7.885532709,0.930155766,,1.604193489,1.54E-09,142.6914762,0.037381711,0.297199022,,,1.80E-05,0.000339525
647,7.928083078,0.930393386,,1.607411293,1.54E-09,144.1848402,0.03731926,0.296900287,,,1.79E-05,0.000340855
648,7.970866825,0.930631666,,1.610640503,1.54E-09,145.6939875,0.037264053,0.296614023,,,1.79E-05,0.000342233
649,8.013885118,0.930870607,,1.613881157,1.54E-09,147.2190799,0.037215729,0.296339957,,,1.78E-05,0.000343655
650,8.057139131,0.931110208,,1.617133294,1.54E-09,148.7602808,0.036772092,0.307433567,,,1.54E-05,0.000232761
651,8.100630041,0.931350469,,1.620396952,1.54E-09,150.3177552,0.036377302,0.305638206,,,1.42E-05,0.000230374
652,8.144359033,0.93159139,,1.62367217,1.54E-09,151.8916694,0.036063987,0.304310203,,,1.35E-05,0.000228871
653,8.188327295,0.931832969,,1.626958986,1.54E-09,153.4821918,0.035778259,0.303055819,,,1.30E-05,0.000227743
654,8.232536021,0.932075207,,1.63025744,1.54E-09,155.089492,0.035515073,0.301853227,,,1.25E-05,0.000226885
655,8.276986413,0.932318103,,1.63356757,1.54E-09,156.7137413,0.035271702,0.300695622,,,1.21E-05,0.000226246
656,8.321679675,0.932561657,,1.636889416,1.54E-09,158.355113,0.03504624,0.299578938,,,1.18E-05,0.000225793
657,8.366617018,0.932805869,,1.640223016,1.54E-09,160.0137816,0.034837196,0.298500256,,,1.15E-05,0.0002255
658,8.411799659,0.933050738,,1.64356841,1.54E-09,161.6899235,0.034643345,0.297457275,,,1.13E-05,0.000225347
659,8.457228821,0.933296263,,1.646925637,1.54E-09,163.383717,0.034463639,0.296448091,,,1.11E-05,0.000225318
660,8.502905731,0.933542445,,1.650294737,7.92E-10,165.0953417,0.034297164,0.295471082,,,1.09E-05,0.000225399
661,8.548831623,0.933789283,,1.65367575,7.92E-10,166.8249793,0.034143107,0.294524836,,,1.07E-05,0.000225578
662,8.595007735,0.934036777,,1.657068716,7.92E-10,168.5728131,0.034000732,0.293608105,,,1.06E-05,0.000225846
663,8.641435314,0.934284925,,1.660473674,7.92E-10,170.3390282,0.033869372,0.292719765,,,1.05E-05,0.000226194
664,8.688115609,0.934533729,,1.663890664,7.92E-10,172.1238116,0.033748409,0.291858802,,,1.04E-05,0.000226614
665,8.735049877,0.934783188,,1.667319726,7.92E-10,173.9273519,0.033637276,0.291024284,,,1.03E-05,0.000227098
666,8.782239379,0.9350333,,1.670760902,7.92E-10,175.7498397,0.033535442,0.29021535,,,1.02E-05,0.000227642
667,8.829685386,0.935284067,,1.674214231,7.92E-10,177.5914674,0.033442415,0.289431202,,,1.02E-05,0.00022824
668,8.877389169,0.935535487,,1.677679753,7.92E-10,179.4524293,0.033357732,0.288671092,,,1.01E-05,0.000228887
669,8.925352009,0.935787561,,1.68115751,7.92E-10,181.3329216,0.033280961,0.287934316,,,1.01E-05,0.000229578
670,8.973575192,0.936040287,,1.684647542,7.92E-10,183.2331423,0.033211695,0.287220211,,,1.00E-05,0.000230312
671,9.02206001,0.936293666,,1.688149891,7.92E-10,185.1532915,0.033149551,0.286528146,,,9.99E-06,0.000231083
672,9.07080776,0.936547697,,1.691664596,7.92E-10,187.0935712,0.03309417,0.285857523,,,9.96E-06,0.000231889
673,9.119819746,0.93680238,,1.695191699,7.92E-10,189.0541853,0.033045213,0.28520777,,,9.95E-06,0.000232727
674,9.169097278,0.937057715,,1.698731242,7.92E-10,191.0353398,0.033002359,0.284578341,,,9.94E-06,0.000233596
675,9.218641672,0.937313702,,1.702283266,7.92E-10,193.0372426,0.032608815,0.283968712,,,1.05E-05,0.000170845
676,9.268454251,0.937570339,,1.705847813,7.92E-10,195.0601037,0.032258754,0.283378379,,,9.63E-06,0.000169369
677,9.318536341,0.937827627,,1.709424923,7.92E-10,197.1041353,0.031980926,0.282806859,,,9.20E-06,0.000168415
678,9.368889278,0.938085565,,1.713014639,7.92E-10,199.1695514,0.03172756,0.282253684,,,8.86E-06,0.00016771
679,9.419514402,0.938344154,,1.716617002,7.92E-10,201.2565683,0.031494183,0.281718406,,,8.57E-06,0.000167192
680,9.470413061,0.938603392,,1.720232056,7.92E-10,203.3654044,0.031278377,0.281200588,,,8.32E-06,0.000166826
681,9.521586608,0.93886328,,1.723859841,7.92E-10,205.4962802,0.031078452,0.280699812,,,8.10E-06,0.00016659
682,9.573036402,0.939123817,,1.7275004,7.92E-10,207.6494184,0.030893086,0.28021567,,,7.91E-06,0.000166467
683,9.624763809,0.939385004,,1.731153775,7.92E-10,209.825044,0.030721192,0.279747767,,,7.75E-06,0.000166443
684,9.676770202,0.939646838,,1.734820009,7.92E-10,212.0233841,0.030561842,0.279295723,,,7.60E-06,0.000166508
685,9.72905696,0.939909322,,1.738499145,7.92E-10,214.2446681,0.030414225,0.278859167,,,7.47E-06,0.00016665
686,9.781625467,0.940172453,,1.742191225,7.92E-10,216.4891275,0.03027762,0.278437739,,,7.35E-06,0.000166864
687,9.834477117,0.940436233,,1.745896292,7.92E-10,218.7569964,0.030151375,0.278031089,,,7.25E-06,0.000167141
688,9.887613306,0.94070066,,1.749614389,7.92E-10,221.048511,0.030034897,0.27763888,,,7.15E-06,0.000167475
689,9.941035441,0.940965734,,1.753345559,7.92E-10,223.3639099,0.029927639,0.277260782,,,7.07E-06,0.000167862
690,9.994744933,0.941231456,,1.757089846,1.60E-10,225.7034341,0.029829098,0.276896473,,,6.99E-06,0.000168296
691,10.0487432,0.941497824,,1.760847292,1.60E-10,228.0673271,0.029738803,0.276545643,,,6.93E-06,0.000168774
692,10.10303167,0.941764839,,1.764617942,1.60E-10,230.4558345,0.029656318,0.276207987,,,6.86E-06,0.000169291
693,10.15761177,0.942032501,,1.768401839,1.60E-10,232.8692047,0.029581233,0.275883212,,,6.81E-06,0.000169845
694,10.21248494,0.942300808,,1.772199027,1.60E-10,235.3076884,0.029513163,0.275571029,,,6.76E-06,0.000170431
695,10.26765263,0.942569762,,1.776009549,1.60E-10,237.7715388,0.029451749,0.27527116,,,6.71E-06,0.000171049
696,10.32311628,0.942839361,,1.779833449,1.60E-10,240.2610118,0.029396651,0.274983331,,,6.67E-06,0.000171695
697,10.37887736,0.943109605,,1.783670773,1.60E-10,242.7763656,0.02934755,0.274707277,,,6.64E-06,0.000172368
698,10.43493734,0.943380495,,1.787521564,1.60E-10,245.3178613,0.029304146,0.27444274,,,6.60E-06,0.000173065
699,10.49129769,0.94365203,,1.791385865,1.60E-10,247.8857622,0.029266154,0.274189468,,,6.57E-06,0.000173785
700,10.54795988,0.943924209,,1.795263723,1.60E-10,250.4803347,0.028916486,0.284623914,,,5.91E-06,0.000117936
701,10.60492541,0.944197033,,1.799155182,1.60E-10,253.1018477,0.028606077,0.282969785,,,5.42E-06,0.000116723
702,10.66219576,0.944470502,,1.803060285,1.60E-10,255.7505726,0.028359715,0.281747074,,,5.16E-06,0.000115955
703,10.71977245,0.944744614,,1.806979079,1.60E-10,258.4267839,0.028135046,0.280592213,,,4.96E-06,0.000115377
704,10.77765698,0.945019371,,1.810911609,1.60E-10,261.1307585,0.027928102,0.279485082,,,4.78E-06,0.000114937
705,10.83585086,0.945294771,,1.814857918,1.60E-10,263.8627765,0.02773674,0.278419413,,,4.63E-06,0.000114608
706,10.89435562,0.945570815,,1.818818054,1.60E-10,266.6231205,0.02755946,0.277391461,,,4.51E-06,0.000114374
707,10.95317279,0.945847502,,1.82279206,1.60E-10,269.4120761,0.027395091,0.276398536,,,4.39E-06,0.000114222
708,11.0123039,0.946124832,,1.826779983,1.60E-10,272.2299317,0.027242668,0.275438517,,,4.30E-06,0.000114141
709,11.07175051,0.946402805,,1.830781869,1.60E-10,275.0769788,0.02710137,0.274509649,,,4.22E-06,0.000114123
710,11.13151417,0.946681421,,1.834797763,1.60E-10,277.9535118,0.026970475,0.273610435,,,4.14E-06,0.000114162
711,11.19159643,0.946960679,,1.838827711,1.60E-10,280.8598279,0.026849346,0.272739573,,,4.08E-06,0.000114251
712,11.25199887,0.94724058,,1.842871759,1.60E-10,283.7962276,0.026737404,0.271895909,,,4.03E-06,0.000114386
713,11.31272305,0.947521123,,1.846929954,1.60E-10,286.7630142,0.026634123,0.27107841,,,3.98E-06,0.000114561
714,11.37377057,0.947802308,,1.851002341,1.60E-10,289.7604945,0.026539018,0.270286138,,,3.94E-06,0.000114772
715,11.43514301,0.948084135,,1.855088968,1.60E-10,292.7889779,0.026451643,0.269518232,,,3.90E-06,0.000115018
716,11.49684197,0.948366604,,1.85918988,1.60E-10,295.8487773,0.026371581,0.2687739,,,3.87E-06,0.000115293
717,11.55886906,0.948649714,,1.863305125,1.60E-10,298.9402087,0.026298444,0.268052403,,,3.85E-06,0.000115596
718,11.6212259,0.948933466,,1.86743475,1.60E-10,302.0635915,0.026231869,0.267353051,,,3.82E-06,0.000115924
719,11.68391409,0.949217859,,1.871578801,1.60E-10,305.2192481,0.026171515,0.266675195,,,3.80E-06,0.000116276
720,11.74693529,0.949502893,,1.875737325,8.52E-11,308.4075044,0.026117063,0.266018222,,,3.79E-06,0.000116648
721,11.81029111,0.949788569,,1.87991037,8.52E-11,311.6286895,0.026068213,0.265381551,,,3.78E-06,0.00011704
722,11.87398322,0.950074885,,1.884097984,8.52E-11,314.8831361,0.02602468,0.264764629,,,3.76E-06,0.00011745
723,11.93801326,0.950361841,,1.888300213,8.52E-11,318.1711802,0.025986198,0.264166929,,,3.76E-06,0.000117876
724,12.00238289,0.950649438,,1.892517105,8.52E-11,321.4931611,0.025952517,0.263587947,,,3.75E-06,0.000118318
725,12.06709379,0.950937676,,1.896748709,8.52E-11,324.8494219,0.025642087,0.263027198,,,4.08E-06,8.69E-05
726,12.13214763,0.951226554,,1.900995072,8.52E-11,328.2403091,0.025366829,0.262484219,,,3.76E-06,8.61E-05
727,12.1975461,0.951516072,,1.905256242,8.52E-11,331.6661727,0.025148367,0.261958562,,,3.59E-06,8.56E-05
728,12.2632909,0.95180623,,1.909532267,8.52E-11,335.1273664,0.02494914,0.261449798,,,3.46E-06,8.53E-05
729,12.32938373,0.952097029,,1.913823196,8.52E-11,338.6242475,0.024765632,0.260957512,,,3.34E-06,8.50E-05
730,12.39582629,0.952388467,,1.918129078,8.52E-11,342.1571773,0.024595942,0.260481301,,,3.25E-06,8.48E-05
731,12.46262032,0.952680544,,1.92244996,8.52E-11,345.7265203,0.024438739,0.260020779,,,3.16E-06,8.47E-05
732,12.52976755,0.952973262,,1.926785891,8.52E-11,349.3326453,0.024292985,0.25957557,,,3.09E-06,8.46E-05
733,12.5972697,0.953266618,,1.931136921,8.52E-11,352.9759247,0.024157825,0.259145311,,,3.03E-06,8.46E-05
734,12.66512852,0.953560615,,1.935503098,8.52E-11,356.6567346,0.02403253,0.25872965,,,2.97E-06,8.47E-05
735,12.73334577,0.95385525,,1.939884472,8.52E-11,360.3754554,0.023916461,0.258328245,,,2.92E-06,8.47E-05
736,12.80192322,0.954150525,,1.944281092,8.52E-11,364.1324713,0.023809051,0.257940764,,,2.87E-06,8.48E-05
737,12.87086263,0.954446439,,1.948693007,8.52E-11,367.9281702,0.023709788,0.257566885,,,2.84E-06,8.50E-05
738,12.94016579,0.954742992,,1.953120266,8.52E-11,371.7629446,0.023618205,0.257206297,,,2.80E-06,8.52E-05
739,13.00983449,0.955040184,,1.95756292,8.52E-11,375.6371907,0.023533874,0.256858694,,,2.77E-06,8.53E-05
740,13.07987052,0.955338015,,1.962021019,8.52E-11,379.5513089,0.023456396,0.256523781,,,2.74E-06,8.56E-05
741,13.15027569,0.955636484,,1.966494612,8.52E-11,383.5057039,0.023385404,0.256201272,,,2.72E-06,8.58E-05
742,13.22105183,0.955935593,,1.970983749,8.52E-11,387.5007846,0.023320553,0.255890886,,,2.70E-06,8.61E-05
743,13.29220075,0.95623534,,1.97548848,8.52E-11,391.5369641,0.02326152,0.255592352,,,2.68E-06,8.64E-05
744,13.3637243,0.956535725,,1.980008857,8.52E-11,395.6146599,0.023208005,0.255305405,,,2.66E-06,8.67E-05
745,13.43562431,0.95683675,,1.984544929,8.52E-11,399.7342939,0.023159723,0.255029786,,,2.64E-06,8.70E-05
746,13.50790265,0.957138412,,1.989096748,8.52E-11,403.8962924,0.023116408,0.254765246,,,2.63E-06,8.73E-05
747,13.58056117,0.957440713,,1.993664363,8.52E-11,408.1010862,0.023077809,0.254511539,,,2.62E-06,8.76E-05
748,13.65360175,0.957743653,,1.998247826,8.52E-11,412.3491106,0.023043689,0.254268426,,,2.60E-06,8.80E-05
749,13.72702627,0.958047231,,2.002847188,8.52E-11,416.6408054,0.023013825,0.254035677,,,2.60E-06,8.84E-05
750,13.80083663,0.958351447,,2.007462501,3.12E-11,420.9766152,0.022738543,0.263429065,,,2.33E-06,6.01E-05
751,13.87503471,0.958656301,,2.012093815,3.12E-11,425.3569891,0.022494459,0.261911309,,,2.13E-06,5.94E-05
752,13.94962245,0.958961794,,2.016741182,3.12E-11,429.7823812,0.022300737,0.260786636,,,2.03E-06,5.91E-05
753,14.02460174,0.959267925,,2.021404653,3.12E-11,434.2532502,0.022124072,0.259724275,,,1.95E-06,5.88E-05
754,14.09997454,0.959574694,,2.026084281,3.12E-11,438.7700595,0.021961346,0.258705818,,,1.88E-06,5.85E-05
755,14.17574277,0.959882101,,2.030780117,3.12E-11,443.3332777,0.021810872,0.257725513,,,1.82E-06,5.84E-05
756,14.25190839,0.960190146,,2.035492214,3.12E-11,447.9433783,0.021671472,0.256779925,,,1.77E-06,5.83E-05
757,14.32847335,0.96049883,,2.040220623,3.12E-11,452.6008396,0.021542225,0.255866582,,,1.72E-06,5.82E-05
758,14.40543964,0.960808151,,2.044965398,3.12E-11,457.306145,0.021422372,0.254983534,,,1.68E-06,5.81E-05
759,14.48280922,0.96111811,,2.049726589,3.12E-11,462.0597833,0.021311266,0.25412917,,,1.65E-06,5.81E-05
760,14.56058409,0.961428708,,2.054504251,3.12E-11,466.8622483,0.021208343,0.253302111,,,1.62E-06,5.81E-05
761,14.63876626,0.961739944,,2.059298436,3.12E-11,471.7140388,0.021113097,0.252501162,,,1.60E-06,5.82E-05
762,14.71735772,0.962051817,,2.064109196,3.12E-11,476.6156593,0.021025077,0.25172526,,,1.58E-06,5.83E-05
763,14.7963605,0.962364329,,2.068936585,3.12E-11,481.5676194,0.020943867,0.250973453,,,1.56E-06,5.84E-05
764,14.87577665,0.962677478,,2.073780655,3.12E-11,486.5704342,0.020869087,0.250244878,,,1.54E-06,5.85E-05
765,14.95560818,0.962991266,,2.078641462,3.12E-11,491.6246242,0.020800384,0.249538744,,,1.53E-06,5.86E-05
766,15.03585717,0.963305692,,2.083519056,3.12E-11,496.7307156,0.020737433,0.248854318,,,1.51E-06,5.87E-05
767,15.11652567,0.963620756,,2.088413494,3.12E-11,501.8892399,0.020679927,0.248190923,,,1.50E-06,5.89E-05
768,15.19761576,0.963936458,,2.093324827,3.12E-11,507.1007346,0.020627582,0.247547921,,,1.50E-06,5.91E-05
769,15.27912953,0.964252798,,2.09825311,3.12E-11,512.3657426,0.020580128,0.246924716,,,1.49E-06,5.92E-05
770,15.36106906,0.964569776,,2.103198398,3.12E-11,517.6848129,0.020537316,0.246320742,,,1.48E-06,5.94E-05
771,15.44343647,0.964887393,,2.108160743,3.12E-11,523.0585,0.020498908,0.245735463,,,1.48E-06,5.96E-05
772,15.52623387,0.965205647,,2.113140202,3.12E-11,528.4873647,0.020464681,0.245168371,,,1.47E-06,5.98E-05
773,15.60946339,0.96552454,,2.118136827,3.12E-11,533.9719733,0.020434428,0.244618979,,,1.47E-06,6.01E-05
774,15.69312717,0.965844071,,2.123150674,3.12E-11,539.5128987,0.020407948,0.244086824,,,1.47E-06,6.03E-05
775,15.77722737,0.966164241,,2.128181798,3.12E-11,545.1107194,0.020163742,0.243571458,,,1.53E-06,4.43E-05
776,15.86176615,0.966485049,,2.133230253,3.12E-11,550.7660203,0.019947298,0.243072454,,,1.41E-06,4.39E-05
777,15.94674567,0.966806495,,2.138296095,3.12E-11,556.4793927,0.019775512,0.242589401,,,1.35E-06,4.37E-05
778,16.03216813,0.96712858,,2.143379378,3.12E-11,562.2514339,0.019618852,0.242121902,,,1.30E-06,4.35E-05
779,16.11803571,0.967451303,,2.148480159,3.12E-11,568.0827478,0.019474552,0.241669574,,,1.26E-06,4.34E-05
780,16.20435064,0.967774665,,2.153598492,1.81E-11,573.9739447,0.019341118,0.241232048,,,1.22E-06,4.33E-05
781,16.29111513,0.968098666,,2.158734433,1.81E-11,579.9256414,0.019217504,0.240808966,,,1.19E-06,4.32E-05
782,16.3783314,0.968423305,,2.163888038,1.81E-11,585.9384612,0.019102892,0.240399983,,,1.16E-06,4.32E-05
783,16.46600171,0.968748583,,2.169059364,1.81E-11,592.0130344,0.018996611,0.240004764,,,1.14E-06,4.32E-05
784,16.5541283,0.9690745,,2.174248465,1.81E-11,598.1499975,0.018898087,0.239622984,,,1.12E-06,4.32E-05
785,16.64271345,0.969401056,,2.179455399,1.81E-11,604.3499944,0.018806818,0.239254328,,,1.10E-06,4.32E-05
786,16.73175943,0.96972825,,2.184680221,1.81E-11,610.6136755,0.018722359,0.238898491,,,1.08E-06,4.33E-05
787,16.82126854,0.970056084,,2.189922989,1.81E-11,616.9416982,0.018644305,0.238555176,,,1.07E-06,4.34E-05
788,16.91124307,0.970384557,,2.195183759,1.81E-11,623.3347272,0.018572292,0.238224096,,,1.05E-06,4.35E-05
789,17.00168535,0.97071367,,2.200462587,1.81E-11,629.793434,0.01850598,0.23790497,,,1.04E-06,4.36E-05
790,17.0925977,0.971043422,,2.205759532,1.81E-11,636.3184974,0.018445058,0.237597526,,,1.03E-06,4.37E-05
791,17.18398245,0.971373813,,2.211074649,1.81E-11,642.9106035,0.018389235,0.237301499,,,1.02E-06,4.38E-05
792,17.27584197,0.971704844,,2.216407996,1.81E-11,649.5704458,0.018338241,0.237016631,,,1.01E-06,4.39E-05
793,17.36817862,0.972036514,,2.221759631,1.81E-11,656.2987252,0.018291824,0.236742673,,,1.00E-06,4.41E-05
794,17.46099477,0.972368824,,2.227129612,1.81E-11,663.09615,0.018249744,0.236479381,,,9.97E-07,4.42E-05
795,17.55429282,0.972701774,,2.232517995,1.81E-11,669.9634362,0.01821178,0.236226516,,,9.91E-07,4.44E-05
796,17.64807517,0.973035364,,2.237924839,1.81E-11,676.9013074,0.018177722,0.235983847,,,9.85E-07,4.46E-05
797,17.74234423,0.973369595,,2.243350202,1.81E-11,683.910495,0.018147371,0.23575115,,,9.80E-07,4.47E-05
798,17.83710243,0.973704465,,2.248794142,1.81E-11,690.9917384,0.018120544,0.235528205,,,9.76E-07,4.49E-05
799,17.93235222,0.974039976,,2.254256718,1.81E-11,698.1457846,0.018097063,0.235314798,,,9.72E-07,4.51E-05
800,18.02809605,0.974376127,,2.259737987,1.81E-11,705.3733888,0.01788049,0.243331702,,,8.62E-07,3.07E-05
801,18.12433639,0.974712919,,2.265238009,1.81E-11,712.6753142,0.017688551,0.241940168,,,7.92E-07,3.03E-05
802,18.22107572,0.975050352,,2.270756843,1.81E-11,720.0523324,0.017536216,0.240905389,,,7.55E-07,3.01E-05
803,18.31831654,0.975388425,,2.276294547,1.81E-11,727.505223,0.017397293,0.239927719,,,7.25E-07,3.00E-05
804,18.41606135,0.97572714,,2.28185118,1.81E-11,735.0347742,0.017269332,0.238990379,,,6.99E-07,2.99E-05
805,18.51431267,0.976066495,,2.287426801,1.81E-11,742.6417823,0.017151005,0.238088117,,,6.78E-07,2.98E-05
806,18.61307305,0.976406492,,2.293021471,1.81E-11,750.3270526,0.017041387,0.237217791,,,6.60E-07,2.97E-05
807,18.71234502,0.976747131,,2.298635249,1.81E-11,758.0913987,0.016939752,0.23637714,,,6.44E-07,2.97E-05
808,18.81213116,0.977088411,,2.304268193,1.81E-11,765.9356429,0.016845504,0.235564379,,,6.30E-07,2.97E-05
809,18.91243404,0.977430333,,2.309920365,1.81E-11,773.8606165,0.016758135,0.234778027,,,6.18E-07,2.97E-05
810,19.01325625,0.977772897,,2.315591824,5.27E-12,781.8671597,0.0166772,0.234016824,,,6.08E-07,2.97E-05
811,19.1146004,0.978116103,,2.321282631,5.27E-12,789.9561215,0.016602303,0.233279667,,,5.99E-07,2.97E-05
812,19.21646911,0.978459951,,2.326992845,5.27E-12,798.1283602,0.016533087,0.232565582,,,5.91E-07,2.98E-05
813,19.318865,0.978804441,,2.332722528,5.27E-12,806.3847433,0.016469227,0.231873695,,,5.84E-07,2.98E-05
814,19.42179073,0.979149575,,2.338471739,5.27E-12,814.7261473,0.016410423,0.23120321,,,5.78E-07,2.99E-05
815,19.52524896,0.979495351,,2.34424054,5.27E-12,823.1534585,0.016356398,0.2305534,,,5.73E-07,2.99E-05
816,19.62924237,0.97984177,,2.350028992,5.27E-12,831.6675723,0.016306896,0.229923591,,,5.69E-07,3.00E-05
817,19.73377364,0.980188832,,2.355837155,5.27E-12,840.269394,0.016261675,0.22931316,,,5.65E-07,3.01E-05
818,19.83884549,0.980536537,,2.361665092,5.27E-12,848.9598385,0.016220513,0.228721519,,,5.62E-07,3.02E-05
819,19.94446063,0.980884886,,2.367512862,5.27E-12,857.7398303,0.016183197,0.228148119,,,5.59E-07,3.02E-05
820,20.05062181,0.981233879,,2.373380529,5.27E-12,866.6103041,0.016149531,0.227592439,,,5.57E-07,3.03E-05
821,20.15733176,0.981583516,,2.379268153,5.27E-12,875.5722044,0.016119328,0.227053987,,,5.55E-07,3.04E-05
822,20.26459327,0.981933797,,2.385175797,5.27E-12,884.6264858,0.016092414,0.226532293,,,5.54E-07,3.06E-05
823,20.3724091,0.982284722,,2.391103523,5.27E-12,893.7741132,0.016068624,0.226026909,,,5.52E-07,3.07E-05
824,20.48078206,0.982636292,,2.397051392,5.27E-12,903.0160618,0.016047801,0.225537407,,,5.52E-07,3.08E-05
825,20.58971495,0.982988506,,2.403019468,5.27E-12,912.3533171,0.015855847,0.225063377,,,6.03E-07,2.26E-05
826,20.69921061,0.983341365,,2.409007812,5.27E-12,921.7868753,0.015685639,0.224604424,,,5.54E-07,2.24E-05
827,20.80927188,0.98369487,,2.415016488,5.27E-12,931.3177432,0.015550551,0.224160169,,,5.30E-07,2.23E-05
828,20.91990161,0.98404902,,2.421045557,5.27E-12,940.9469383,0.015427358,0.223730246,,,5.10E-07,2.22E-05
829,21.03110269,0.984403815,,2.427095085,5.27E-12,950.675489,0.015313884,0.223314303,,,4.93E-07,2.21E-05
830,21.14287799,0.984759257,,2.433165132,5.27E-12,960.5044346,0.015208955,0.222911999,,,4.79E-07,2.21E-05
831,21.25523044,0.985115344,,2.439255763,5.27E-12,970.4348257,0.015111748,0.222523005,,,4.67E-07,2.20E-05
832,21.36816294,0.985472078,,2.445367042,2.35E-12,980.4677238,0.01502162,0.222147001,,,4.56E-07,2.20E-05
833,21.48167844,0.985829459,,2.451499031,,990.604202,0.014938043,0.22178368,,,4.46E-07,2.20E-05
834,21.5957799,0.986187486,,2.457651794,,1000.845345,0.014860566,0.221432742,,,4.38E-07,2.20E-05
835,21.71047028,0.98654616,,2.463825397,,1011.192248,0.014788794,0.221093897,,,4.31E-07,2.21E-05
836,21.82575257,0.986905482,,2.470019902,,1021.646019,0.014722377,0.220766864,,,4.24E-07,2.21E-05
837,21.94162978,0.987265451,,2.476235374,,1032.207779,0.014660997,0.220451368,,,4.19E-07,2.21E-05
838,22.05810493,0.987626067,,2.482471877,,1042.878657,0.014604367,0.220147144,,,4.14E-07,2.22E-05
839,22.17518105,0.987987332,,2.488729476,,1053.659797,0.014552221,0.219853935,,,4.09E-07,2.22E-05
840,22.29286121,0.988349245,,2.495008236,,1064.552356,0.014504312,0.219571489,,,4.05E-07,2.23E-05
841,22.41114847,0.988711807,,2.501308222,,1075.557501,0.014460414,0.219299563,,,4.01E-07,2.23E-05
842,22.53004592,0.989075018,,2.507629498,,1086.676412,0.014420313,0.219037918,,,3.98E-07,2.24E-05
843,22.64955668,0.989438877,,2.51397213,,1097.910282,0.014383811,0.218786324,,,3.95E-07,2.25E-05
844,22.76968385,0.989803387,,2.520336184,,1109.260317,0.01435072,0.218544556,,,3.93E-07,2.26E-05
845,22.89043059,0.990168545,,2.526721725,,1120.727735,0.014320865,0.218312396,,,3.91E-07,2.26E-05
846,23.01180005,0.990534354,,2.533128818,,1132.313767,0.014294081,0.218089629,,,3.89E-07,2.27E-05
847,23.13379542,0.990900813,,2.53955753,,1144.019659,0.014270213,0.217876049,,,3.87E-07,2.28E-05
848,23.25641987,0.991267922,,2.546007926,,1155.846666,0.014249116,0.217671453,,,3.85E-07,2.29E-05
849,23.37967663,0.991635683,,2.552480074,,1167.796061,0.01423065,0.217475644,,,3.84E-07,2.30E-05
850,23.50356893,0.992004094,,2.558974039,,1179.869127,0.014060505,0.224564043,,,3.49E-07,1.56E-05
851,23.62810002,0.992373157,,2.565489887,,1192.067163,0.013909569,0.223280316,,,3.19E-07,1.55E-05
852,23.75327316,0.992742871,,2.572027686,,1204.39148,0.013789776,0.222325578,,,3.03E-07,1.54E-05
853,23.87909163,0.993113237,,2.578587503,,1216.843404,0.013680531,0.221423537,,,2.91E-07,1.53E-05
854,24.00555875,0.993484256,,2.585169404,,1229.424275,0.013579906,0.220558716,,,2.80E-07,1.52E-05
855,24.13267782,0.993855927,,2.591773457,,1242.135446,0.013486857,0.21972627,,,2.72E-07,1.52E-05
856,24.26045221,0.994228252,,2.598399729,,1254.978286,0.013400655,0.218923298,,,2.64E-07,1.52E-05
857,24.38888525,0.994601229,,2.605048287,,1267.954177,0.013320732,0.218147717,,,2.57E-07,1.51E-05
858,24.51798034,0.99497486,,2.6117192,,1281.064517,0.013246618,0.217397878,,,2.51E-07,1.51E-05
859,24.64774087,0.995349145,,2.618412535,,1294.310717,0.013177913,0.216672417,,,2.47E-07,1.51E-05
860,24.77817026,0.995724084,,2.625128361,,1307.694204,0.013114268,0.215970168,,,2.42E-07,1.51E-05
861,24.90927194,0.996099678,,2.631866745,,1321.216421,0.01305537,0.215290117,,,2.38E-07,1.52E-05
862,25.04104937,0.996475927,,2.638627755,,1334.878824,0.01300094,0.214631362,,,2.35E-07,1.52E-05
863,25.17350603,0.996852831,,2.645411462,,1348.682887,0.012950721,0.213993098,,,2.32E-07,1.52E-05
864,25.30664541,0.99723039,,2.652217932,,1362.630096,0.012904479,0.21337459,,,2.30E-07,1.52E-05
865,25.44047103,0.997608605,,2.659047235,,1376.721957,0.012861994,0.212775167,,,2.28E-07,1.53E-05
866,25.57498641,0.997987477,,2.665899441,,1390.959988,0.012823066,0.212194208,,,2.26E-07,1.53E-05
867,25.71019512,0.998367005,,2.672774618,,1405.345725,0.012787506,0.211631136,,,2.24E-07,1.53E-05
868,25.84610073,0.99874719,,2.679672835,,1419.88072,0.012755136,0.21108541,,,2.23E-07,1.54E-05
869,25.98270684,0.999128033,,2.686594163,,1434.56654,0.012725791,0.210556522,,,2.22E-07,1.54E-05
870,26.12001706,0.999509533,,2.693538671,,1449.404771,0.012699316,0.210043993,,,2.21E-07,1.55E-05
871,26.25803503,0.999891691,,2.700506429,,1464.397014,0.012675564,0.209547367,,,2.20E-07,1.55E-05
872,26.39676441,1.000274507,,2.707497507,,1479.544886,0.012654399,0.20906621,,,2.20E-07,1.56E-05
873,26.53620887,1.000657983,,2.714511975,,1494.850023,0.012635689,0.20860011,,,2.19E-07,1.56E-05
874,26.67637211,1.001042117,,2.721549903,,1510.314077,0.012619314,0.208148672,,,2.19E-07,1.57E-05
875,26.81725785,1.001426911,,2.728611363,,1525.938717,0.012468464,0.207711516,,,2.28E-07,1.15E-05
876,26.95886984,1.001812365,,2.735696425,,1541.72563,0.012334617,0.207288278,,,2.10E-07,1.14E-05
877,27.10121184,1.002198479,,2.74280516,,1557.676522,0.012228388,0.206878608,,,2.01E-07,1.14E-05
878,27.24428763,1.002585254,,2.749937639,,1573.793113,0.012131512,0.206482169,,,1.94E-07,1.13E-05
879,27.38810101,1.00297269,,2.757093933,,1590.077146,0.01204228,0.206098635,,,1.87E-07,1.13E-05
880,27.53265582,1.003360787,,2.764274114,,1606.530379,0.011959767,0.205727691,,,1.82E-07,1.12E-05
881,27.6779559,1.003749546,,2.771478254,,1623.154589,0.011883326,0.205369034,,,1.77E-07,1.12E-05
882,27.82400512,1.004138967,,2.778706423,,1639.951571,0.011812452,0.20502237,,,1.73E-07,1.12E-05
883,27.97080738,1.004529052,,2.785958695,,1656.923142,0.011746729,0.204687413,,,1.70E-07,1.12E-05
884,28.1183666,1.004919799,,2.793235141,,1674.071133,0.011685803,0.204363888,,,1.67E-07,1.12E-05
885,28.26668671,1.005311209,,2.800535833,,1691.397397,0.011629364,0.204051525,,,1.64E-07,1.12E-05
886,28.41577167,1.005703284,,2.807860845,,1708.903807,0.011577135,0.203750066,,,1.61E-07,1.13E-05
887,28.56562546,1.006096023,,2.815210248,,1726.592255,0.011528868,0.203459258,,,1.59E-07,1.13E-05
888,28.7162521,1.006489426,,2.822584116,,1744.464651,0.011484335,0.203178856,,,1.57E-07,1.13E-05
889,28.86765561,1.006883495,,2.829982522,,1762.522926,0.011443328,0.202908621,,,1.55E-07,1.13E-05
890,29.01984005,1.007278229,,2.837405538,,1780.769032,0.011405654,0.202648322,,,1.54E-07,1.13E-05
891,29.17280948,1.007673629,,2.844853239,,1799.204941,0.011371133,0.202397733,,,1.52E-07,1.14E-05
892,29.32656801,1.008069696,,2.852325697,,1817.832645,0.011339599,0.202156636,,,1.51E-07,1.14E-05
893,29.48111976,1.008466429,,2.859822987,,1836.654156,0.011310894,0.201924817,,,1.50E-07,1.15E-05
894,29.63646888,1.00886383,,2.867345182,,1855.671509,0.011284871,0.201702069,,,1.49E-07,1.15E-05
895,29.79261953,1.009261899,,2.874892356,,1874.886759,0.011261394,0.201488188,,,1.48E-07,1.15E-05
896,29.94957591,1.009660635,,2.882464584,,1894.301981,0.011240331,0.20128298,,,1.47E-07,1.16E-05
897,30.10734225,1.010060041,,2.89006194,,1913.919275,0.011221562,0.201086252,,,1.46E-07,1.16E-05
898,30.26592277,1.010460115,,2.897684498,,1933.740759,0.011204971,0.200897816,,,1.46E-07,1.17E-05
899,30.42532175,1.010860859,,2.905332334,,1953.768576,0.011190449,0.200717493,,,1.45E-07,1.17E-05
900,30.58554348,1.011262273,,2.913005522,,1974.004889,0.011056693,0.207232056,,,1.30E-07,7.96E-06
901,30.74659227,1.011664358,,2.920704138,,1994.451885,0.010938001,0.206044854,,,1.20E-07,7.88E-06
902,30.90847247,1.012067113,,2.928428257,,2015.111773,0.0108438,0.205162779,,,1.14E-07,7.82E-06
903,31.07118844,1.01247054,,2.936177954,,2035.986786,0.010757894,0.20432945,,,1.09E-07,7.79E-06
904,31.23474458,1.012874639,,2.943953305,,2057.079177,0.010678765,0.20353053,,,1.06E-07,7.76E-06
905,31.39914529,1.01327941,,2.951754386,,2078.391226,0.010605595,0.202761533,,,1.02E-07,7.74E-06
906,31.56439502,1.013684854,,2.959581273,,2099.925236,0.010537809,0.202019778,,,9.95E-08,7.72E-06
907,31.73049824,1.014090971,,2.967434042,,2121.683531,0.01047496,0.201303334,,,9.71E-08,7.71E-06
908,31.89745943,1.014497762,,2.975312769,,2143.668462,0.010416679,0.200610677,,,9.50E-08,7.70E-06
909,32.06528313,1.014905227,,2.983217532,,2165.882403,0.010362652,0.199940546,,,9.32E-08,7.70E-06
910,32.23397387,1.015313368,,2.991148406,,2188.327753,0.010312603,0.199291863,,,9.16E-08,7.71E-06
911,32.40353623,1.015722183,,2.999105469,,2211.006937,0.010266288,0.198663689,,,9.03E-08,7.71E-06
912,32.5739748,1.016131674,,3.007088798,,2233.922402,0.010223485,0.198055193,,,8.91E-08,7.72E-06
913,32.7452942,1.016541842,,3.01509847,,2257.076623,0.010183995,0.197465627,,,8.80E-08,7.73E-06
914,32.9174991,1.016952686,,3.023134563,,2280.472098,0.010147631,0.196894315,,,8.72E-08,7.75E-06
915,33.09059416,1.017364207,,3.031197155,,2304.111355,0.010114223,0.196340635,,,8.64E-08,7.77E-06
916,33.26458408,1.017776407,,3.039286322,,2327.996944,0.010083611,0.195804014,,,8.57E-08,7.78E-06
917,33.43947362,1.018189284,,3.047402144,,2352.131443,0.010055647,0.195283918,,,8.51E-08,7.80E-06
918,33.61526751,1.018602841,,3.055544698,,2376.517456,0.010030192,0.194779848,,,8.47E-08,7.83E-06
919,33.79197055,1.019017077,,3.063714064,,2401.157615,0.010007116,0.194291335,,,8.42E-08,7.85E-06
920,33.96958755,1.019431993,,3.071910318,,2426.054577,0.009986296,0.193817935,,,8.39E-08,7.88E-06
921,34.14812335,1.019847589,,3.080133541,,2451.21103,0.009967619,0.193359227,,,8.36E-08,7.90E-06
922,34.32758283,1.020263866,,3.088383812,,2476.629686,0.009950975,0.192914811,,,8.34E-08,7.93E-06
923,34.50797087,1.020680824,,3.096661208,,2502.313286,0.009936262,0.192484305,,,8.32E-08,7.96E-06
924,34.68929242,1.021098465,,3.10496581,,2528.2646,0.009923385,0.192067345,,,8.30E-08,7.99E-06
925,34.87155242,1.021516788,,3.113297698,,2554.486427,0.009804767,0.191663579,,,9.17E-08,5.86E-06
926,35.05475586,1.021935794,,3.12165695,,2580.981593,0.009699516,0.191272673,,,8.43E-08,5.81E-06
927,35.23890774,1.022355484,,3.130043647,,2607.752954,0.009615981,0.190894301,,,8.05E-08,5.78E-06
928,35.42401312,1.022775859,,3.138457869,,2634.803395,0.009539802,0.190528153,,,7.75E-08,5.75E-06
929,35.61007705,1.023196918,,3.146899697,,2662.135833,0.009469633,0.190173927,,,7.50E-08,5.73E-06
930,35.79710465,1.023618662,,3.155369209,,2689.753211,0.009404748,0.189831333,,,7.28E-08,5.72E-06
931,35.98510104,1.024041092,,3.163866489,,2717.658505,0.009344637,0.189500091,,,7.09E-08,5.71E-06
932,36.17407137,1.024464208,,3.172391615,,2745.85472,0.009288905,0.189179928,,,6.93E-08,5.71E-06
933,36.36402084,1.024888012,,3.180944669,,2774.344895,0.009237223,0.188870581,,,6.79E-08,5.71E-06
934,36.55495467,1.025312503,,3.189525733,,2803.132096,0.009189313,0.188571795,,,6.66E-08,5.71E-06
935,36.7468781,1.025737683,,3.198134887,,2832.219423,0.009144931,0.188283323,,,6.55E-08,5.72E-06
936,36.93979641,1.026163551,,3.206772213,,2861.610007,0.009103861,0.188004924,,,6.45E-08,5.72E-06
937,37.13371492,1.026590108,,3.215437794,,2891.307012,0.009065905,0.187736364,,,6.37E-08,5.73E-06
938,37.32863896,1.027017355,,3.224131711,,2921.313633,0.009030886,0.187477419,,,6.29E-08,5.74E-06
939,37.52457391,1.027445293,,3.232854046,,2951.6331,0.00899864,0.187227867,,,6.22E-08,5.76E-06
940,37.72152516,1.027873922,,3.241604881,,2982.268674,0.008969014,0.186987494,,,6.16E-08,5.77E-06
941,37.91949816,1.028303243,,3.2503843,,3013.22365,0.008941869,0.186756092,,,6.11E-08,5.79E-06
942,38.11849835,1.028733255,,3.259192384,,3044.501357,0.008917071,0.18653346,,,6.06E-08,5.81E-06
943,38.31853126,1.029163961,,3.268029217,,3076.105159,0.008894498,0.186319399,,,6.02E-08,5.83E-06
944,38.51960239,1.02959536,,3.276894882,,3108.038454,0.008874035,0.186113718,,,5.98E-08,5.85E-06
945,38.72171731,1.030027454,,3.285789462,,3140.304673,0.008855573,0.18591623,,,5.95E-08,5.87E-06
946,38.92488161,1.030460242,,3.294713041,,3172.907285,0.008839011,0.185726754,,,5.92E-08,5.89E-06
947,39.12910092,1.030893725,,3.303665702,,3205.849792,0.008824251,0.185545113,,,5.89E-08,5.91E-06
948,39.3343809,1.031327904,,3.312647529,,3239.135734,0.008811204,0.185371133,,,5.87E-08,5.94E-06
949,39.54072723,1.03176278,,3.321658607,,3272.768687,0.008799785,0.185204647,,,5.85E-08,5.96E-06
950,39.74814563,1.032198353,,3.33069902,,3306.752262,0.008694584,0.191338367,,,5.33E-08,4.05E-06
951,39.95664187,1.032634624,,3.339768851,,3341.090108,0.00860125,0.190239883,,,4.86E-08,4.01E-06
952,40.16622173,1.033071593,,3.348868186,,3375.785912,0.008527175,0.189424766,,,4.62E-08,3.98E-06
953,40.37689103,1.033509262,,3.35799711,,3410.843398,0.008459621,0.188654761,,,4.44E-08,3.96E-06
954,40.58865563,1.03394763,,3.367155708,,3446.266329,0.008397398,0.187916576,,,4.28E-08,3.95E-06
955,40.80152142,1.034386698,,3.376344065,,3482.058504,0.008339859,0.187206056,,,4.14E-08,3.94E-06
956,41.01549432,1.034826467,,3.385562266,,3518.223764,0.008286555,0.186520718,,,4.03E-08,3.93E-06
957,41.23058029,1.035266939,,3.394810397,,3554.765988,0.008237133,0.185858774,,,3.93E-08,3.92E-06
958,41.44678532,1.035708112,,3.404088544,,3591.689095,0.008191304,0.185218815,,,3.84E-08,3.92E-06
959,41.66411544,1.036149988,,3.413396793,,3628.997043,0.008148819,0.184599672,,,3.76E-08,3.92E-06
960,41.88257671,1.036592568,,3.42273523,,3666.693831,0.008109462,0.184000349,,,3.70E-08,3.92E-06
961,42.10217523,1.037035852,,3.432103942,,3704.783501,0.008073042,0.183419977,,,3.64E-08,3.92E-06
962,42.32291713,1.037479841,,3.441503015,,3743.270134,0.008039384,0.182857787,,,3.59E-08,3.93E-06
963,42.54480857,1.037924536,,3.450932536,,3782.157853,0.00800833,0.18231309,,,3.55E-08,3.93E-06
964,42.76785576,1.038369937,,3.460392592,,3821.450825,0.007979735,0.181785257,,,3.51E-08,3.94E-06
965,42.99206493,1.038816045,,3.469883271,,3861.153256,0.007953465,0.181273717,,,3.48E-08,3.95E-06
966,43.21744237,1.039262861,,3.47940466,,3901.269399,0.007929393,0.180777938,,,3.45E-08,3.96E-06
967,43.44399437,1.039710384,,3.488956846,,3941.803549,0.007907403,0.180297426,,,3.42E-08,3.97E-06
968,43.67172729,1.040158617,,3.498539918,,3982.760044,0.007887386,0.179831722,,,3.40E-08,3.98E-06
969,43.90064751,1.04060756,,3.508153963,,4024.143267,0.00786924,0.17938039,,,3.39E-08,3.99E-06
970,44.13076145,1.041057213,,3.517799069,,4065.957648,0.007852869,0.178943022,,,3.37E-08,4.01E-06
971,44.36207557,1.041507577,,3.527475326,,4108.207658,0.007838182,0.178519227,,,3.36E-08,4.02E-06
972,44.59459635,1.041958653,,3.537182822,,4150.897817,0.007825093,0.178108637,,,3.35E-08,4.03E-06
973,44.82833034,1.042410441,,3.546921645,,4194.03269,0.007813524,0.177710898,,,3.35E-08,4.05E-06
974,45.0632841,1.042862942,,3.556691884,,4237.616891,0.007803398,0.177325673,,,3.34E-08,4.06E-06
975,45.29946423,1.043316157,,3.56649363,,4281.655077,0.0077101,0.176952639,,,3.45E-08,2.98E-06
976,45.53687738,1.043770087,,3.576326971,,4326.151956,0.007627335,0.176591485,,,3.18E-08,2.96E-06
977,45.77553023,1.044224732,,3.586191997,,4371.112284,0.007561647,0.176241912,,,3.05E-08,2.94E-06
978,46.01542951,1.044680094,,3.596088798,,4416.540863,0.007501742,0.175903631,,,2.93E-08,2.93E-06
979,46.25658197,1.045136172,,3.606017465,,4462.442547,0.007446564,0.175576365,,,2.84E-08,2.92E-06
980,46.49899442,1.045592967,,3.615978086,,4508.822239,0.007395541,0.175259846,,,2.76E-08,2.91E-06
981,46.74267368,1.04605048,,3.625970753,,4555.684892,0.007348273,0.174953814,,,2.69E-08,2.91E-06
982,46.98762663,1.046508713,,3.635995557,,4603.035509,0.007304447,0.174658018,,,2.63E-08,2.91E-06
983,47.2338602,1.046967665,,3.646052588,,4650.879145,0.007263806,0.174372215,,,2.57E-08,2.90E-06
984,47.48138134,1.047427338,,3.656141938,,4699.220906,0.007226132,0.174096168,,,2.53E-08,2.91E-06
985,47.73019703,1.047887731,,3.666263697,,4748.065951,0.007191232,0.17382965,,,2.48E-08,2.91E-06
986,47.98031433,1.048348847,,3.676417958,,4797.419493,0.007158935,0.173572438,,,2.45E-08,2.91E-06
987,48.23174029,1.048810685,,3.686604812,,4847.286796,0.007129089,0.173324317,,,2.41E-08,2.92E-06
988,48.48448205,1.049273247,,3.696824352,,4897.673178,0.007101551,0.173085078,,,2.38E-08,2.92E-06
989,48.73854675,1.049736532,,3.707076668,,4948.584014,0.007076194,0.172854517,,,2.36E-08,2.93E-06
990,48.9939416,1.050200543,,3.717361854,,5000.024732,0.007052898,0.172632436,,,2.33E-08,2.94E-06
991,49.25067382,1.050665279,,3.727680002,,5052.000816,0.007031552,0.172418644,,,2.31E-08,2.95E-06
992,49.50875072,1.051130742,,3.738031206,,5104.517806,0.007012052,0.172212954,,,2.29E-08,2.96E-06
993,49.76817959,1.051596932,,3.748415557,,5157.5813,0.006994302,0.172015182,,,2.27E-08,2.96E-06
994,50.02896782,1.052063849,,3.758833149,,5211.196951,0.006978211,0.171825153,,,2.26E-08,2.98E-06
995,50.2911228,1.052531496,,3.769284076,,5265.370472,0.006963693,0.171642693,,,2.24E-08,2.99E-06
996,50.55465198,1.052999872,,3.779768431,,5320.107634,0.006950669,0.171467635,,,2.23E-08,3.00E-06
997,50.81956286,1.053468978,,3.790286309,,5375.414267,0.006939063,0.171299815,,,2.22E-08,3.01E-06
998,51.08586296,1.053938816,,3.800837802,,5431.296261,0.006928803,0.171139073,,,2.21E-08,3.02E-06
999,51.35355987,1.054409385,,3.811423006,,5487.759566,0.006919824,0.170985255,,,2.20E-08,3.03E-06
1000,51.62266119,1.054880687,,3.822042015,,5544.810193,0.006837087,0.176734433,,,1.97E-08,2.06E-06
1001,51.89317461,1.055352722,,3.832694924,,5602.454215,0.006763693,0.175719477,,,1.81E-08,2.04E-06
1002,52.16510781,1.055825492,,3.843381827,,5660.697768,0.006705443,0.174966636,,,1.73E-08,2.03E-06
1003,52.43846855,1.056298997,,3.85410282,,5719.547049,0.006652322,0.17425548,,,1.66E-08,2.02E-06
1004,52.71326463,1.056773237,,3.864857998,,5779.00832,0.006603392,0.17357372,,,1.60E-08,2.01E-06
1005,52.98950389,1.057248214,,3.875647456,,5839.087908,0.006558146,0.172917516,,,1.55E-08,2.00E-06
1006,53.2671942,1.057723929,,3.886471291,,5899.792202,0.006516229,0.172284572,,,1.51E-08,2.00E-06
1007,53.5463435,1.058200382,,3.897329599,,5961.12766,0.006477366,0.171673238,,,1.47E-08,2.00E-06
1008,53.82695975,1.058677574,,3.908222475,,6023.100804,0.006441327,0.171082209,,,1.44E-08,1.99E-06
1009,54.10905098,1.059155506,,3.919150016,,6085.718225,0.006407919,0.170510407,,,1.41E-08,1.99E-06
1010,54.39262525,1.059634179,,3.930112319,,6148.986579,0.006376971,0.16995691,,,1.39E-08,2.00E-06
1011,54.67769067,1.060113593,,3.94110948,,6212.912592,0.006348331,0.169420916,,,1.37E-08,2.00E-06
1012,54.9642554,1.06059375,,3.952141597,,6277.50306,0.006321864,0.168901716,,,1.35E-08,2.00E-06
1013,55.25232763,1.06107465,,3.963208767,,6342.764846,0.006297445,0.16839867,,,1.33E-08,2.00E-06
1014,55.54191562,1.061556294,,3.974311088,,6408.704887,0.006274959,0.167911201,,,1.32E-08,2.01E-06
1015,55.83302765,1.062038683,,3.985448657,,6475.330189,0.0062543,0.167438778,,,1.31E-08,2.01E-06
1016,56.12567208,1.062521818,,3.996621572,,6542.647831,0.006235371,0.166980911,,,1.30E-08,2.02E-06
1017,56.41985728,1.063005699,,4.007829932,,6610.664963,0.006218079,0.166537145,,,1.29E-08,2.02E-06
1018,56.7155917,1.063490328,,4.019073834,,6679.388811,0.006202339,0.166107053,,,1.28E-08,2.03E-06
1019,57.01288382,1.063975705,,4.030353378,,6748.826674,0.00618807,0.165690235,,,1.28E-08,2.03E-06
1020,57.31174218,1.064461832,,4.041668663,,6818.985927,0.006175196,0.165286312,,,1.27E-08,2.04E-06
1021,57.61217534,1.064948708,,4.053019787,,6889.874019,0.006163647,0.164894925,,,1.27E-08,2.05E-06
1022,57.91419194,1.065436336,,4.06440685,,6961.498478,0.006153355,0.164515732,,,1.26E-08,2.05E-06
1023,58.21780066,1.065924715,,4.075829951,,7033.866907,0.006144257,0.164148408,,,1.26E-08,2.06E-06
1024,58.52301022,1.066413847,,4.087289191,,7106.98699,0.006136294,0.163792641,,,1.26E-08,2.07E-06
1025,58.8298294,1.066903732,,4.098784668,,7180.866488,0.006062926,0.163448131,,,1.41E-08,1.52E-06
1026,59.13826703,1.067394372,,4.110316484,,7255.513242,0.005997842,0.163114593,,,1.29E-08,1.50E-06
1027,59.44833196,1.067885767,,4.121884739,,7330.935176,0.005946188,0.16279175,,,1.24E-08,1.50E-06
1028,59.76003314,1.068377918,,4.133489533,,7407.140294,0.005899081,0.162479336,,,1.19E-08,1.49E-06
1029,60.07337954,1.068870827,,4.145130967,,7484.136681,0.005855691,0.162177094,,,1.15E-08,1.49E-06
1030,60.38838017,1.069364493,,4.156809143,,7561.932508,0.005815569,0.161884777,,,1.12E-08,1.48E-06
1031,60.70504412,1.069858918,,4.168524162,,7640.536028,0.005778399,0.161602144,,,1.09E-08,1.48E-06
1032,61.02338051,1.070354103,,4.180276125,,7719.955582,0.005743936,0.161328964,,,1.06E-08,1.48E-06
1033,61.34339851,1.070850049,,4.192065135,,7800.199594,0.005711978,0.161065012,,,1.04E-08,1.48E-06
1034,61.66510737,1.071346756,,4.203891292,,7881.276577,0.005682352,0.160810071,,,1.02E-08,1.48E-06
1035,61.98851635,1.071844226,,4.215754701,,7963.195129,0.005654908,0.160563929,,,1.01E-08,1.48E-06
1036,62.31363479,1.072342459,,4.227655462,,8045.963941,0.005629511,0.160326382,,,9.90E-09,1.48E-06
1037,62.64047208,1.072841456,,4.239593679,,8129.59179,0.005606041,0.16009723,,,9.77E-09,1.49E-06
1038,62.96903765,1.073341219,,4.251569455,,8214.087545,0.005584387,0.15987628,,,9.66E-09,1.49E-06
1039,63.299341,1.073841747,,4.263582892,,8299.460166,0.005564447,0.159663344,,,9.55E-09,1.49E-06
1040,63.63139166,1.074343043,,4.275634096,,8385.718707,0.005546127,0.15945824,,,9.46E-09,1.50E-06
1041,63.96519923,1.074845107,,4.287723168,,8472.872315,0.005529342,0.159260791,,,9.38E-09,1.50E-06
1042,64.30077337,1.07534794,,4.299850213,,8560.930229,0.005514008,0.159070823,,,9.31E-09,1.50E-06
1043,64.63812377,1.075851543,,4.312015335,,8649.901788,0.00550005,0.158888168,,,9.25E-09,1.51E-06
1044,64.9772602,1.076355916,,4.324218639,,8739.796423,0.005487396,0.158712663,,,9.19E-09,1.51E-06
1045,65.31819247,1.076861061,,4.336460229,,8830.623665,0.00547598,0.158544149,,,9.14E-09,1.52E-06
1046,65.66093044,1.077366979,,4.34874021,,8922.393143,0.005465739,0.15838247,,,9.10E-09,1.53E-06
1047,66.00548404,1.077873671,,4.361058686,,9015.114586,0.005456612,0.158227475,,,9.06E-09,1.53E-06
1048,66.35186324,1.078381137,,4.373415764,,9108.797823,0.005448544,0.158079017,,,9.03E-09,1.54E-06
1049,66.70007808,1.078889379,,4.385811549,,9203.452784,0.005441483,0.157936953,,,9.00E-09,1.54E-06
1050,67.05013865,1.079398398,,4.398246147,,9299.089504,0.005376424,0.163253901,,,8.21E-09,1.05E-06
1051,67.40205509,1.079908194,,4.410719663,,9395.71812,0.005318709,0.162317223,,,7.49E-09,1.04E-06
1052,67.75583759,1.080418768,,4.423232204,,9493.348874,0.005272903,0.161622219,,,7.13E-09,1.03E-06
1053,68.11149643,1.080930122,,4.435783877,,9591.992114,0.005231131,0.160965685,,,6.84E-09,1.03E-06
1054,68.46904191,1.081442256,,4.448374788,,9691.658296,0.005192654,0.160336284,,,6.59E-09,1.02E-06
1055,68.82848441,1.081955172,,4.461005044,,9792.357984,0.005157074,0.159730474,,,6.39E-09,1.02E-06
1056,69.18983435,1.08246887,,4.473674753,,9894.101852,0.005124113,0.159146137,,,6.21E-09,1.02E-06
1057,69.55310223,1.082983351,,4.486384022,,9996.900682,0.005093552,0.158581749,,,6.05E-09,1.02E-06
1058,69.91829858,1.083498617,,4.499132958,,10100.76537,0.005065213,0.158036107,,,5.92E-09,1.02E-06
1059,70.28543401,1.084014668,,4.51192167,,10205.70692,0.005038942,0.157508215,,,5.80E-09,1.02E-06
1060,70.65451918,1.084531506,,4.524750266,,10311.73647,0.005014605,0.156997223,,,5.70E-09,1.02E-06
1061,71.02556482,1.08504913,,4.537618854,,10418.86524,0.004992084,0.156502392,,,5.61E-09,1.02E-06
1062,71.3985817,1.085567543,,4.550527543,,10527.10459,0.004971271,0.156023063,,,5.54E-09,1.02E-06
1063,71.77358066,1.086086746,,4.563476442,,10636.466,0.004952069,0.15555865,,,5.47E-09,1.02E-06
1064,72.1505726,1.086606739,,4.57646566,,10746.96105,0.004934387,0.155108618,,,5.41E-09,1.02E-06
1065,72.52956849,1.087127523,,4.589495307,,10858.60146,0.004918142,0.154672476,,,5.36E-09,1.02E-06
1066,72.91057933,1.0876491,,4.602565492,,10971.39906,0.004903256,0.154249774,,,5.32E-09,1.03E-06
1067,73.29361622,1.08817147,,4.615676325,,11085.3658,0.004889659,0.153840091,,,5.28E-09,1.03E-06
1068,73.67869029,1.088694634,,4.628827917,,11200.51376,0.004877281,0.153443032,,,5.25E-09,1.03E-06
1069,74.06581275,1.089218594,,4.642020377,,11316.85516,0.004866061,0.153058228,,,5.22E-09,1.04E-06
1070,74.45499485,1.08974335,,4.655253817,,11434.40231,0.004855937,0.152685329,,,5.20E-09,1.04E-06
1071,74.84624793,1.090268904,,4.668528347,,11553.16769,0.004846855,0.152324005,,,5.18E-09,1.04E-06
1072,75.23958338,1.090795257,,4.681844079,,11673.16388,0.004838762,0.151973938,,,5.17E-09,1.05E-06
1073,75.63501264,1.091322409,,4.695201124,,11794.4036,0.004831608,0.15163483,,,5.16E-09,1.05E-06
1074,76.03254723,1.091850361,,4.708599593,,11916.89971,0.004825346,0.151306391,,,5.15E-09,1.05E-06
1075,76.43219872,1.092379116,,4.722039599,,12040.66518,0.004767655,0.150988346,,,5.26E-09,7.73E-07
1076,76.83397877,1.092908673,,4.735521254,,12165.71314,0.004716475,0.15068043,,,4.85E-09,7.66E-07
1077,77.23789906,1.093439034,,4.74904467,,12292.05685,0.004675856,0.150382389,,,4.64E-09,7.62E-07
1078,77.64397137,1.0939702,,4.762609961,,12419.7097,0.004638813,0.150093975,,,4.47E-09,7.59E-07
1079,78.05220753,1.094502171,,4.776217238,,12548.68523,0.004604693,0.149814954,,,4.33E-09,7.57E-07
1080,78.46261943,1.09503495,,4.789866615,,12678.99711,0.004573142,0.149545094,,,4.21E-09,7.55E-07
1081,78.87521905,1.095568537,,4.803558206,,12810.65916,0.004543913,0.149284177,,,4.10E-09,7.54E-07
1082,79.2900184,1.096102933,,4.817292124,,12943.68534,0.004516812,0.149031986,,,4.01E-09,7.53E-07
1083,79.70702958,1.096638139,,4.831068484,,13078.08976,0.004491682,0.148788316,,,3.92E-09,7.53E-07
1084,80.12626475,1.097174156,,4.844887399,,13213.88666,0.004468385,0.148552964,,,3.85E-09,7.54E-07
1085,80.54773613,1.097710986,,4.858748984,,13351.09046,0.004446804,0.148325736,,,3.79E-09,7.54E-07
1086,80.97145601,1.098248629,,4.872653354,,13489.7157,0.004426833,0.148106442,,,3.73E-09,7.55E-07
1087,81.39743676,1.098787086,,4.886600624,,13629.77708,0.004408377,0.1478949,,,3.68E-09,7.56E-07
1088,81.8256908,1.09932636,,4.900590909,,13771.28946,0.004391349,0.14769093,,,3.64E-09,7.58E-07
1089,82.25623062,1.09986645,,4.914624325,,13914.26785,0.004375669,0.14749436,,,3.59E-09,7.60E-07
1090,82.68906878,1.100407357,,4.928700987,,14058.72742,0.004361263,0.14730502,,,3.56E-09,7.62E-07
1091,83.12421792,1.100949084,,4.942821011,,14204.6835,0.004348064,0.147122746,,,3.53E-09,7.64E-07
1092,83.56169073,1.101491631,,4.956984515,,14352.15155,0.004336006,0.14694738,,,3.50E-09,7.66E-07
1093,84.00149997,1.102034999,,4.971191614,,14501.14724,0.00432503,0.146778766,,,3.47E-09,7.69E-07
1094,84.44365849,1.102579189,,4.985442425,,14651.68637,0.004315079,0.146616752,,,3.45E-09,7.71E-07
1095,84.88817919,1.103124203,,4.999737066,,14803.78492,0.004306102,0.146461193,,,3.42E-09,7.74E-07
1096,85.33507504,1.103670041,,5.014075653,,14957.45901,0.004298049,0.146311944,,,3.41E-09,7.77E-07
1097,85.78435909,1.104216704,,5.028458305,,15112.72497,0.004290872,0.146168866,,,3.39E-09,7.80E-07
1098,86.23604447,1.104764195,,5.04288514,,15269.59927,0.004284528,0.146031823,,,3.37E-09,7.83E-07
1099,86.69014434,1.105312513,,5.057356275,,15428.09855,0.004278975,0.145900684,,,3.36E-09,7.87E-07
1100,87.14667198,1.10586166,,5.071871829,,15588.23965,0.004227816,0.150772467,,,3.02E-09,5.34E-07
1101,87.60564071,1.106411638,,5.086431921,,15750.03955,0.004182432,0.149908236,,,2.77E-09,5.29E-07
1102,88.06706394,1.106962446,,5.10103667,,15913.51545,0.004146412,0.149266662,,,2.64E-09,5.25E-07
1103,88.53095513,1.107514088,,5.115686195,,16078.68468,0.004113564,0.148660579,,,2.54E-09,5.23E-07
1104,88.99732784,1.108066562,,5.130380615,,16245.56479,0.004083307,0.148079538,,,2.45E-09,5.21E-07
1105,89.46619569,1.108619872,,5.145120051,,16414.17349,0.004055328,0.14752027,,,2.37E-09,5.19E-07
1106,89.93757237,1.109174017,,5.159904623,,16584.52869,0.004029409,0.146980823,,,2.31E-09,5.18E-07
1107,90.41147164,1.109729,,5.174734451,,16756.64848,0.004005377,0.14645979,,,2.25E-09,5.18E-07
1108,90.88790735,1.11028482,,5.189609655,,16930.55114,0.003983092,0.145956063,,,2.20E-09,5.17E-07
1109,91.36689342,1.11084148,,5.204530356,,17106.25513,0.003962433,0.145468722,,,2.16E-09,5.17E-07
1110,91.84844383,1.111398981,,5.219496676,,17283.77913,0.003943296,0.144996982,,,2.13E-09,5.18E-07
1111,92.33257264,1.111957323,,5.234508737,,17463.14198,0.003925586,0.144540161,,,2.10E-09,5.18E-07
1112,92.81929401,1.112516508,,5.249566659,,17644.36274,0.00390922,0.144097653,,,2.07E-09,5.19E-07
1113,93.30862214,1.113076538,,5.264670565,,17827.46066,0.00389412,0.143668914,,,2.04E-09,5.19E-07
1114,93.80057133,1.113637412,,5.279820577,,18012.4552,0.003880215,0.143253452,,,2.02E-09,5.20E-07
1115,94.29515595,1.114199133,,5.295016818,,18199.36601,0.003867441,0.142850815,,,2.01E-09,5.21E-07
1116,94.79239044,1.114761702,,5.310259411,,18388.21295,0.003855736,0.142460585,,,1.99E-09,5.23E-07
1117,95.29228933,1.11532512,,5.325548479,,18579.0161,0.003845043,0.142082374,,,1.98E-09,5.24E-07
1118,95.79486723,1.115889387,,5.340884145,,18771.79573,0.00383531,0.141715818,,,1.97E-09,5.26E-07
1119,96.3001388,1.116454506,,5.356266532,,18966.57232,0.003826486,0.141360577,,,1.96E-09,5.27E-07
1120,96.80811881,1.117020477,,5.371695766,,19163.3666,0.003818525,0.141016327,,,1.95E-09,5.29E-07
1121,97.3188221,1.117587302,,5.38717197,,19362.19947,0.003811384,0.140682763,,,1.94E-09,5.31E-07
1122,97.83226357,1.118154982,,5.402695269,,19563.09207,0.003805019,0.140359593,,,1.94E-09,5.33E-07
1123,98.34845824,1.118723518,,5.418265787,,19766.06576,0.003799394,0.14004654,,,1.93E-09,5.34E-07
1124,98.86742116,1.119292911,,5.43388365,,19971.14213,0.00379447,0.139743337,,,1.93E-09,5.36E-07
1125,99.3891675,1.119863163,,5.449548983,,20178.34297,0.003749104,0.139449731,,,2.17E-09,3.94E-07
1126,99.9137125,1.120434275,,5.465261912,,20387.69034,0.003708858,0.139165476,,,2.00E-09,3.90E-07
1127,100.4410715,1.121006247,,5.481022563,,20599.20648,0.003676917,0.138890338,,,1.91E-09,3.88E-07
1128,100.9712598,1.121579082,,5.496831062,,20812.91391,0.003647788,0.138624088,,,1.84E-09,3.86E-07
1129,101.504293,1.12215278,,5.512687536,,21028.83535,0.003620957,0.13836651,,,1.78E-09,3.85E-07
1130,102.0401866,1.122727343,,5.528592111,,21246.99376,0.003596147,0.138117391,,,1.73E-09,3.84E-07
1131,102.5789563,1.123302772,,5.544544915,,21467.41237,0.003573162,0.137876527,,,1.68E-09,3.84E-07
1132,103.1206178,1.123879068,,5.560546075,,21690.11462,0.003551851,0.137643721,,,1.64E-09,3.84E-07
1133,103.6651868,1.124456232,,5.57659572,,21915.12422,0.003532089,0.13741878,,,1.61E-09,3.84E-07
1134,104.2126794,1.125034267,,5.592693976,,22142.46509,0.00351377,0.13720152,,,1.58E-09,3.84E-07
1135,104.7631115,1.125613172,,5.608840972,,22372.16145,0.003496799,0.13699176,,,1.55E-09,3.84E-07
1136,105.3164991,1.126192949,,5.625036838,,22604.23773,0.003481095,0.136789326,,,1.53E-09,3.85E-07
1137,105.8728584,1.1267736,,5.641281701,,22838.71863,0.003466582,0.136594047,,,1.51E-09,3.85E-07
1138,106.4322056,1.127355126,,5.657575692,,23075.62913,0.003453191,0.13640576,,,1.49E-09,3.86E-07
1139,106.9945571,1.127937528,,5.673918939,,23314.99443,0.003440861,0.136224305,,,1.48E-09,3.87E-07
1140,107.5599293,1.128520807,,5.690311573,,23556.84003,0.003429533,0.136049525,,,1.46E-09,3.88E-07
1141,108.1283386,1.129104964,,5.706753723,,23801.19167,0.003419153,0.135881269,,,1.45E-09,3.89E-07
1142,108.6998017,1.129690002,,5.72324552,,24048.07537,0.003409671,0.13571939,,,1.44E-09,3.90E-07
1143,109.2743352,1.130275921,,5.739787095,,24297.51743,0.00340104,0.135563745,,,1.43E-09,3.92E-07
1144,109.8519559,1.130862722,,5.756378578,,24549.5444,0.003393216,0.135414194,,,1.42E-09,3.93E-07
1145,110.4326805,1.131450407,,5.773020102,,24804.18314,0.003386157,0.135270602,,,1.42E-09,3.94E-07
1146,111.0165262,1.132038977,,5.789711798,,25061.46076,0.003379823,0.135132835,,,1.41E-09,3.96E-07
1147,111.6035098,1.132628433,,5.806453797,,25321.40467,0.00337418,0.135000767,,,1.40E-09,3.97E-07
1148,112.1936485,1.133218777,,5.823246231,,25584.04256,0.003369191,0.13487427,,,1.40E-09,3.99E-07
1149,112.7869595,1.13381001,,5.840089235,,25849.40242,0.003364825,0.134753223,,,1.39E-09,4.01E-07
1150,113.3834602,1.134402133,,5.85698294,,26117.51251,0.003324596,0.139219321,,,1.27E-09,2.72E-07
1151,113.9831678,1.134995148,,5.873927479,,26388.40141,0.003288907,0.138421589,,,1.16E-09,2.69E-07
1152,114.5860998,1.135589056,,5.890922986,,26662.09799,0.003260582,0.137829217,,,1.11E-09,2.68E-07
1153,115.1922739,1.136183858,,5.907969595,,26938.63141,0.003234751,0.137269605,,,1.06E-09,2.66E-07
1154,115.8017077,1.136779556,,5.925067439,,27218.03114,0.003210959,0.13673311,,,1.02E-09,2.65E-07
1155,116.4144189,1.13737615,,5.942216654,,27500.32697,0.003188957,0.136216718,,,9.90E-10,2.64E-07
1156,117.0304254,1.137973643,,5.959417374,,27785.54899,0.003168575,0.135718625,,,9.62E-10,2.64E-07
1157,117.6497452,1.138572036,,5.976669734,,28073.72759,0.003149678,0.135237534,,,9.38E-10,2.64E-07
1158,118.2723962,1.139171329,,5.993973869,,28364.89352,0.003132153,0.13477242,,,9.17E-10,2.63E-07
1159,118.8983966,1.139771525,,6.011329916,,28659.0778,0.003115908,0.134322437,,,8.99E-10,2.63E-07
1160,119.5277647,1.140372624,,6.028738009,,28956.31181,0.003100859,0.133886859,,,8.83E-10,2.64E-07
1161,120.1605187,1.140974628,,6.046198285,,29256.62724,0.003086933,0.133465055,,,8.69E-10,2.64E-07
1162,120.796677,1.141577539,,6.063710882,,29560.05611,0.003074063,0.133056468,,,8.57E-10,2.64E-07
1163,121.4362583,1.142181357,,6.081275935,,29866.63079,0.003062189,0.132660594,,,8.47E-10,2.64E-07
1164,122.079281,1.142786084,,6.098893583,,30176.38398,0.003051255,0.13227698,,,8.38E-10,2.65E-07
1165,122.725764,1.143391722,,6.116563962,,30489.34871,0.00304121,0.131905208,,,8.30E-10,2.66E-07
1166,123.3757259,1.143998271,,6.134287211,,30805.55836,0.003032005,0.131544892,,,8.23E-10,2.66E-07
1167,124.0291858,1.144605734,,6.152063467,,31125.04667,0.003023597,0.131195674,,,8.17E-10,2.67E-07
1168,124.6861625,1.145214111,,6.16989287,,,0.003015943,0.130857218,,,8.13E-10,2.68E-07
1169,125.3466753,1.145823405,,6.187775558,,,0.003009004,0.13052921,,,8.08E-10,2.68E-07
1170,126.0107433,1.146433615,,6.205711671,,,0.003002744,0.130211351,,,8.05E-10,2.69E-07
1171,126.6783858,1.147044745,,6.223701347,,,0.002997128,0.12990336,,,8.02E-10,2.70E-07
1172,127.3496222,1.147656794,,6.241744728,,,0.002992124,0.129604965,,,8.00E-10,2.71E-07
1173,128.0244721,1.148269765,,6.259841952,,,0.0029877,0.129315913,,,7.98E-10,2.72E-07
1174,128.702955,1.148883659,,6.277993161,,,0.002983828,0.129035957,,,7.97E-10,2.73E-07
1175,129.3850906,1.149498477,,6.296198495,,,0.002948154,0.128764861,,,8.16E-10,2.00E-07
1176,130.0708987,1.15011422,,6.314458096,,,0.002916506,0.128502401,,,7.53E-10,1.99E-07
1177,130.7603993,1.150730891,,6.332772105,,,0.002891389,0.128248359,,,7.20E-10,1.98E-07
1178,131.4536124,1.151348491,,6.351140664,,,0.002868483,0.128002525,,,6.94E-10,1.97E-07
1179,132.1505581,1.15196702,,6.369563914,,,0.002847384,0.127764697,,,6.72E-10,1.96E-07
1180,132.8512566,1.152586481,,6.388042,,,0.002827874,0.127534681,,,6.54E-10,1.96E-07
1181,133.5557283,1.153206875,,6.406575062,,,0.0028098,0.127312288,,,6.37E-10,1.95E-07
1182,134.2639936,1.153828203,,6.425163246,,,0.002793042,0.127097334,,,6.23E-10,1.95E-07
1183,134.976073,1.154450467,,6.443806693,,,0.002777502,0.126889644,,,6.11E-10,1.95E-07
1184,135.6919871,1.155073667,,6.462505548,,,0.002763096,0.126689046,,,6.00E-10,1.95E-07
1185,136.4117569,1.155697807,,6.481259956,,,0.002749751,0.126495374,,,5.90E-10,1.96E-07
1186,137.135403,1.156322886,,6.50007006,,,0.002737402,0.126308467,,,5.81E-10,1.96E-07
1187,137.8629465,1.156948907,,6.518936005,,,0.002725989,0.126128167,,,5.74E-10,1.96E-07
1188,138.5944085,1.157575871,,6.537857938,,,0.00271546,0.125954323,,,5.67E-10,1.97E-07
1189,139.3298101,1.158203779,,6.556836003,,,0.002705764,0.125786787,,,5.60E-10,1.97E-07
1190,140.0691727,1.158832632,,6.575870346,,,0.002696856,0.125625415,,,5.55E-10,1.98E-07
1191,140.8125177,1.159462434,,6.594961114,,,0.002688693,0.125470067,,,5.50E-10,1.98E-07
1192,141.5598665,1.160093184,,6.614108453,,,0.002681237,0.125320608,,,5.46E-10,1.99E-07
1193,142.3112409,1.160724884,,6.63331251,,,0.00267445,0.125176905,,,5.41E-10,1.99E-07
1194,143.0666625,1.161357536,,6.652573432,,,0.002668297,0.12503883,,,5.38E-10,2.00E-07
1195,143.8261533,1.161991141,,6.671891368,,,0.002662746,0.124906257,,,5.35E-10,2.01E-07
1196,144.5897351,1.162625701,,6.691266465,,,0.002657766,0.124779063,,,5.32E-10,2.02E-07
1197,145.3574302,1.163261216,,6.710698871,,,0.002653328,0.124657131,,,5.29E-10,2.02E-07
1198,146.1292606,1.16389769,,6.730188736,,,0.002649405,0.124540343,,,5.27E-10,2.03E-07
1199,146.9052488,1.164535123,,6.749736207,,,0.002645971,0.124428588,,,5.25E-10,2.04E-07
1200,147.6854171,1.165173516,,6.769341436,,,0.002614337,0.12854291,,,4.72E-10,1.39E-07
1201,148.469788,1.165812872,,6.789004571,,,0.002586272,0.127806169,,,4.33E-10,1.37E-07
1202,149.2583843,1.166453191,,6.808725762,,,0.002563999,0.127259109,,,4.13E-10,1.36E-07
1203,150.0512287,1.167094475,,6.828505161,,,0.002543687,0.126742303,,,3.96E-10,1.36E-07
1204,150.8483441,1.167736726,,6.848342918,,,0.002524977,0.126246846,,,3.83E-10,1.35E-07
1205,151.6497536,1.168379945,,6.868239184,,,0.002507676,0.125769955,,,3.71E-10,1.35E-07
1206,152.4554802,1.169024134,,6.888194111,,,0.002491648,0.125309962,,,3.61E-10,1.34E-07
1207,153.2655473,1.169669294,,6.908207851,,,0.002476788,0.124865671,,,3.52E-10,1.34E-07
1208,154.0799782,1.170315427,,6.928280555,,,0.002463007,0.124436136,,,3.45E-10,1.34E-07
1209,154.8987963,1.170962534,,6.948412378,,,0.002450233,0.124020573,,,3.38E-10,1.34E-07
1210,155.7220253,1.171610617,,6.968603472,,,0.002438399,0.123618313,,,3.33E-10,1.34E-07
1211,156.549689,1.172259677,,6.98885399,,,0.002427448,0.123228775,,,3.28E-10,1.34E-07
1212,157.3818112,1.172909716,,7.009164085,,,0.002417327,0.122851441,,,3.23E-10,1.34E-07
1213,158.2184159,1.173560736,,7.029533914,,,0.00240799,0.122485849,,,3.20E-10,1.35E-07
1214,159.0595272,1.174212737,,7.049963629,,,0.002399392,0.122131578,,,3.17E-10,1.35E-07
1215,159.9051693,1.174865722,,7.070453385,,,0.002391493,0.121788243,,,3.14E-10,1.35E-07
1216,160.7553665,1.175519693,,7.091003339,,,0.002384254,0.121455488,,,3.11E-10,1.36E-07
1217,161.6101435,1.17617465,,7.111613645,,,0.002377643,0.121132982,,,3.09E-10,1.36E-07
1218,162.4695247,1.176830595,,7.13228446,,,0.002371624,0.120820416,,,3.08E-10,1.36E-07
1219,163.3335349,1.17748753,,7.15301594,,,0.002366168,0.120517498,,,3.06E-10,1.37E-07
1220,164.2021989,1.178145456,,7.173808242,,,0.002361245,0.120223953,,,3.05E-10,1.37E-07
1221,165.0755418,1.178804375,,7.194661523,,,0.002356829,0.11993952,,,3.04E-10,1.38E-07
1222,165.9535887,1.179464289,,7.215575941,,,0.002352893,0.11966395,,,3.03E-10,1.38E-07
1223,166.8363648,1.180125199,,7.236551653,,,0.002349415,0.119397008,,,3.02E-10,1.39E-07
1224,167.7238955,1.180787107,,7.257588818,,,0.00234637,0.119138466,,,3.02E-10,1.39E-07
1225,168.6162063,1.181450014,,7.278687594,,,0.002318317,0.118888107,,,3.44E-10,1.02E-07
1226,169.5133228,1.182113922,,7.299848141,,,0.002293431,0.118645723,,,3.16E-10,1.01E-07
1227,170.4152708,1.182778832,,7.321070619,,,0.002273679,0.118411113,,,3.02E-10,1.01E-07
1228,171.3220762,1.183444747,,7.342355186,,,0.002255667,0.118184084,,,2.91E-10,1.00E-07
1229,172.2337651,1.184111667,,7.363702003,,,0.002239075,0.117964449,,,2.81E-10,9.99E-08
1230,173.1503636,1.184779594,,7.385111232,,,0.002223733,0.117752027,,,2.73E-10,9.97E-08
1231,174.071898,1.185448531,,7.406583032,,,0.00220952,0.117546645,,,2.66E-10,9.95E-08
1232,174.9983947,1.186118478,,7.428117566,,,0.002196343,0.117348135,,,2.60E-10,9.94E-08
1233,175.9298804,1.186789437,,7.449714995,,,0.002184123,0.117156332,,,2.55E-10,9.94E-08
1234,176.8663818,1.18746141,,7.471375481,,,0.002172795,0.116971079,,,2.50E-10,9.95E-08
1235,177.8079256,1.188134398,,7.493099188,,,0.002162301,0.116792221,,,2.46E-10,9.96E-08
1236,178.7545389,1.188808404,,7.514886277,,,0.002152589,0.116619611,,,2.43E-10,9.97E-08
1237,179.7062488,1.189483428,,7.536736913,,,0.002143615,0.116453104,,,2.40E-10,9.99E-08
1238,180.6630826,1.190159472,,7.55865126,,,0.002135335,0.116292558,,,2.37E-10,1.00E-07
1239,181.6250676,1.190836539,,7.58062948,,,0.00212771,0.116137838,,,2.34E-10,1.00E-07
1240,182.5922315,1.191514629,,7.602671741,,,0.002120706,0.115988811,,,2.32E-10,1.01E-07
1241,183.5646018,1.192193744,,7.624778205,,,0.002114287,0.115845347,,,2.30E-10,1.01E-07
1242,184.5422065,1.192873886,,7.646949039,,,0.002108424,0.115707322,,,2.29E-10,1.01E-07
1243,185.5250735,1.193555057,,7.669184408,,,0.002103086,0.115574612,,,2.27E-10,1.01E-07
1244,186.5132309,1.194237258,,7.691484479,,,0.002098248,0.115447099,,,2.26E-10,1.02E-07
1245,187.506707,1.194920491,,7.713849419,,,0.002093883,0.115324668,,,2.25E-10,1.02E-07
1246,188.5055302,1.195604758,,7.736279394,,,0.002089967,0.115207205,,,2.24E-10,1.03E-07
1247,189.509729,1.19629006,,7.758774572,,,0.002086477,0.115094601,,,2.23E-10,1.03E-07
1248,190.5193321,1.196976399,,7.781335121,,,0.002083392,0.114986748,,,2.22E-10,1.03E-07
1249,191.5343684,1.197663777,,7.803961209,,,0.002080692,0.114883543,,,2.21E-10,1.04E-07
1250,192.5548668,1.198352195,,7.826653005,,,0.002055816,0.118691309,,,2.03E-10,7.05E-08
1251,193.5808565,1.199041655,,7.849410678,,,0.002033747,0.118010746,,,1.85E-10,6.98E-08
1252,194.6123668,1.199732158,,7.872234398,,,0.002016232,0.117505491,,,1.76E-10,6.94E-08
1253,195.6494272,1.200423708,,7.895124335,,,0.002000259,0.117028185,,,1.69E-10,6.90E-08
1254,196.6920672,1.201116304,,7.918080658,,,0.001985546,0.116570598,,,1.63E-10,6.88E-08
1255,197.7403165,1.201809949,,7.94110354,,,0.001971942,0.116130158,,,1.58E-10,6.86E-08
1256,198.7942051,1.202504645,,7.964193151,,,0.001959338,0.115705326,,,1.53E-10,6.84E-08
1257,199.8537629,1.203200392,,7.987349663,,,0.001947652,0.115294996,,,1.49E-10,6.83E-08
1258,200.9190203,1.203897194,,8.010573248,,,0.001936816,0.114898294,,,1.46E-10,6.83E-08
1259,201.9900076,1.204595052,,8.033864078,,,0.00192677,0.114514497,,,1.43E-10,6.83E-08
1260,203.0667552,1.205293967,,8.057222327,,,0.001917465,0.114142986,,,1.40E-10,6.83E-08
1261,204.1492938,1.205993941,,8.080648168,,,0.001908853,0.113783223,,,1.38E-10,6.84E-08
1262,205.2376543,1.206694976,,8.104141775,,,0.001900895,0.113434732,,,1.36E-10,6.84E-08
1263,206.3318677,1.207397074,,8.127703322,,,0.001893552,0.113097085,,,1.35E-10,6.85E-08
1264,207.4319651,1.208100236,,8.151332984,,,0.001886791,0.112769894,,,1.33E-10,6.87E-08
1265,208.5379777,1.208804464,,8.175030936,,,0.001880579,0.112452803,,,1.32E-10,6.88E-08
1266,209.6499371,1.20950976,,8.198797354,,,0.001874888,0.112145483,,,1.31E-10,6.90E-08
1267,210.7678749,1.210216125,,8.222632413,,,0.001869688,0.111847629,,,1.30E-10,6.92E-08
1268,211.8918228,1.210923562,,8.246536291,,,0.001864955,0.111558954,,,1.29E-10,6.94E-08
1269,213.0218129,1.211632072,,8.270509163,,,0.001860665,0.111279189,,,1.28E-10,6.96E-08
1270,214.1578772,1.212341657,,8.294551209,,,0.001856794,0.111008081,,,1.28E-10,6.98E-08
1271,215.300048,1.213052319,,8.318662604,,,0.001853321,0.110745388,,,1.27E-10,7.00E-08
1272,216.4483578,1.213764059,,8.342843528,,,0.001850226,0.110490881,,,1.27E-10,7.03E-08
1273,217.6028391,1.214476879,,8.367094159,,,0.001847491,0.110244341,,,1.27E-10,7.05E-08
1274,218.7635247,1.215190782,,8.391414677,,,0.001845097,0.11000556,,,1.27E-10,7.08E-08
1275,219.9304476,1.215905768,,8.415805261,,,0.001823037,0.109774336,,,1.31E-10,5.19E-08
1276,221.1036409,1.21662184,,8.440266091,,,0.001803467,0.109550477,,,1.21E-10,5.15E-08
1277,222.2831379,1.217338999,,8.464797347,,,0.001787935,0.109333797,,,1.15E-10,5.12E-08
1278,223.468972,1.218057247,,8.489399212,,,0.001773771,0.109124119,,,1.11E-10,5.10E-08
1279,224.6611768,1.218776586,,8.514071865,,,0.001760724,0.108921269,,,1.08E-10,5.08E-08
1280,225.8597863,1.219497018,,8.53881549,,,0.00174866,0.108725082,,,1.05E-10,5.07E-08
1281,227.0648342,1.220218544,,8.563630268,,,0.001737483,0.108535396,,,1.02E-10,5.07E-08
1282,228.2763548,1.220941167,,8.588516382,,,0.001727121,0.108352056,,,1.00E-10,5.06E-08
1283,229.4943823,1.221664888,,8.613474016,,,0.001717512,0.108174911,,,9.81E-11,5.06E-08
1284,230.7189514,1.22238971,,8.638503353,,,0.001708604,0.108003814,,,9.63E-11,5.06E-08
1285,231.9500966,1.223115633,,8.663604577,,,0.001700351,0.107838625,,,9.48E-11,5.07E-08
1286,233.1878528,1.223842659,,8.688777874,,,0.001692715,0.107679205,,,9.34E-11,5.08E-08
1287,234.432255,1.224570791,,8.714023429,,,0.001685658,0.107525421,,,9.22E-11,5.08E-08
1288,235.6833385,1.225300031,,8.739341426,,,0.001679147,0.107377143,,,9.11E-11,5.09E-08
1289,236.9411386,1.22603038,,8.764732053,,,0.001673151,0.107234246,,,9.01E-11,5.11E-08
1290,238.2056909,1.226761839,,8.790195496,,,0.001667643,0.107096605,,,8.93E-11,5.12E-08
1291,239.4770312,1.227494412,,8.815731941,,,0.001662595,0.106964103,,,8.85E-11,5.13E-08
1292,240.7551954,1.228228099,,8.841341578,,,0.001657985,0.106836624,,,8.78E-11,5.15E-08
1293,242.0402195,1.228962903,,8.867024592,,,0.001653788,0.106714054,,,8.71E-11,5.17E-08
1294,243.33214,1.229698825,,8.892781174,,,0.001649983,0.106596283,,,8.66E-11,5.18E-08
1295,244.6309934,1.230435868,,8.918611511,,,0.00164655,0.106483206,,,8.61E-11,5.20E-08
1296,245.9368162,1.231174033,,8.944515795,,,0.001643471,0.106374717,,,8.56E-11,5.22E-08
1297,247.2496453,1.231913321,,8.970494213,,,0.001640727,0.106270715,,,8.52E-11,5.24E-08
1298,248.5695179,1.232653736,,8.996546958,,,0.001638301,0.106171101,,,8.48E-11,5.27E-08
1299,249.8964712,1.233395279,,9.02267422,,,0.001636178,0.10607578,,,8.45E-11,5.29E-08
1300,251.2305426,1.234137951,,9.04887619,,,0.001616616,0.109603301,,,7.64E-11,3.59E-08
1301,252.5717697,1.234881755,,9.075153061,,,0.001599262,0.108974702,,,7.01E-11,3.55E-08
1302,253.9201904,1.235626692,,9.101505024,,,0.001585489,0.108508086,,,6.67E-11,3.53E-08
1303,255.2758427,1.236372765,,9.127932273,,,0.001572928,0.108067285,,,6.41E-11,3.51E-08
1304,256.6387648,1.237119974,,9.154435002,,,0.001561359,0.107644697,,,6.19E-11,3.50E-08
1305,258.008995,1.237868323,,9.181013403,,,0.00155066,0.107237944,,,6.00E-11,3.49E-08
1306,259.3865722,1.238617813,,9.207667672,,,0.001540749,0.106845606,,,5.83E-11,3.48E-08
1307,260.7715349,1.239368446,,9.234398004,,,0.00153156,0.106466662,,,5.69E-11,3.48E-08
1308,262.1639223,1.240120224,,9.261204594,,,0.001523039,0.106100303,,,5.57E-11,3.48E-08
1309,263.5637735,1.240873149,,9.288087637,,,0.001515139,0.105745861,,,5.47E-11,3.48E-08
1310,264.9711279,1.241627223,,9.315047331,,,0.001507822,0.105402766,,,5.37E-11,3.48E-08
1311,266.3860253,1.242382447,,9.342083873,,,0.00150105,0.105070521,,,5.30E-11,3.48E-08
1312,267.8085053,1.243138823,,9.369197459,,,0.001494792,0.104748685,,,5.23E-11,3.48E-08
1313,269.238608,1.243896355,,9.396388289,,,0.001489018,0.104436864,,,5.17E-11,3.49E-08
1314,270.6763736,1.244655042,,9.42365656,,,0.001483701,0.104134699,,,5.11E-11,3.50E-08
1315,272.1218425,1.245414889,,9.451002471,,,0.001478817,0.103841861,,,5.07E-11,3.50E-08
1316,273.5750555,1.246175895,,9.478426223,,,0.001474341,0.103558046,,,5.03E-11,3.51E-08
1317,275.0360533,1.246938064,,9.505928015,,,0.001470252,0.103282973,,,5.00E-11,3.52E-08
1318,276.504877,1.247701397,,9.533508047,,,0.00146653,0.103016377,,,4.97E-11,3.53E-08
1319,277.9815678,1.248465896,,9.561166522,,,0.001463157,0.10275801,,,4.94E-11,3.54E-08
1320,279.4661673,1.249231563,,9.58890364,,,0.001460113,0.102507637,,,4.92E-11,3.55E-08
1321,280.9587172,1.249998401,,9.616719604,,,0.001457382,0.102265035,,,4.91E-11,3.57E-08
1322,282.4592593,1.250766411,,9.644614617,,,0.001454948,0.102029993,,,4.89E-11,3.58E-08
1323,283.9678359,1.251535595,,9.672588881,,,0.001452797,0.101802309,,,4.88E-11,3.59E-08
1324,285.4844891,1.252305954,,9.700642601,,,0.001450914,0.101581789,,,4.87E-11,3.61E-08
1325,287.0092617,1.253077492,,9.728775982,,,0.001433567,0.101368249,,,5.62E-11,2.65E-08
1326,288.5421963,1.25385021,,9.756989227,,,0.001418178,0.10116151,,,5.17E-11,2.62E-08
1327,290.083336,1.25462411,,9.785282542,,,0.001405965,0.100961401,,,4.94E-11,2.61E-08
1328,291.632724,1.255399194,,9.813656133,,,0.001394827,0.100767758,,,4.75E-11,2.60E-08
1329,293.1904038,1.256175465,,9.842110207,,,0.001384567,0.100580421,,,4.60E-11,2.59E-08
1330,294.756419,1.256952923,,9.870644971,,,0.00137508,0.100399237,,,4.47E-11,2.58E-08
1331,296.3308135,1.257731571,,9.899260633,,,0.001366291,0.100224056,,,4.36E-11,2.58E-08
1332,297.9136314,1.258511411,,9.927957399,,,0.001358143,0.100054736,,,4.26E-11,2.58E-08
1333,299.5049172,1.259292445,,9.95673548,,,0.001350586,0.099891136,,,4.17E-11,2.58E-08
1334,301.1047153,1.260074676,,9.985595085,,,0.001343581,0.099733123,,,4.10E-11,2.58E-08
1335,302.7130706,1.260858104,,10.01453642,,,0.001337092,0.099580565,,,4.03E-11,2.58E-08
1336,304.3300281,1.261642733,,10.0435597,,,0.001331087,0.099433335,,,3.98E-11,2.58E-08
1337,305.9556331,1.262428564,,10.07266514,,,0.001325538,0.099291309,,,3.92E-11,2.59E-08
1338,307.5899311,1.263215599,,10.10185294,,,0.001320418,0.099154369,,,3.88E-11,2.59E-08
1339,309.2329678,1.26400384,,10.13112332,,,0.001315703,0.099022396,,,3.84E-11,2.60E-08
1340,310.8847893,1.26479329,,10.16047649,,,0.001311371,0.098895279,,,3.81E-11,2.61E-08
1341,312.5454417,1.26558395,,10.18991267,,,0.001307402,0.098772908,,,3.77E-11,2.61E-08
1342,314.2149715,1.266375822,,10.21943206,,,0.001303777,0.098655174,,,3.75E-11,2.62E-08
1343,315.8934254,1.267168909,,10.24903489,,,0.001300476,0.098541974,,,3.72E-11,2.63E-08
1344,317.5808503,1.267963212,,10.27872136,,,0.001297484,0.098433207,,,3.70E-11,2.64E-08
1345,319.2772934,1.268758734,,10.30849169,,,0.001294785,0.098328773,,,3.68E-11,2.65E-08
1346,320.9828021,1.269555476,,10.3383461,,,0.001292363,0.098228577,,,3.67E-11,2.66E-08
1347,322.6974241,1.270353442,,10.36828481,,,0.001290205,0.098132525,,,3.66E-11,2.67E-08
1348,324.4212074,1.271152632,,10.39830803,,,0.001288298,0.098040525,,,3.64E-11,2.68E-08
1349,326.1542,1.271953048,,10.42841598,,,0.001286628,0.097952489,,,3.63E-11,2.69E-08
1350,327.8964503,1.272754694,,10.45860888,,,0.001271245,0.101215396,,,3.34E-11,1.83E-08
1351,329.6480071,1.273557571,,10.48888694,,,0.001257599,0.100634912,,,3.04E-11,1.81E-08
1352,331.4089193,1.274361681,,10.51925039,,,0.001246768,0.10020402,,,2.89E-11,1.80E-08
1353,333.179236,1.275167026,,10.54969945,,,0.001236891,0.099796966,,,2.77E-11,1.79E-08
1354,334.9590067,1.275973609,,10.58023434,,,0.001227793,0.099406731,,,2.67E-11,1.78E-08
1355,336.7482809,1.276781431,,10.61085528,,,0.001219381,0.099031119,,,2.59E-11,1.78E-08
1356,338.5471088,1.277590495,,10.64156248,,,0.001211587,0.098668819,,,2.52E-11,1.77E-08
1357,340.3555404,1.278400802,,10.67235619,,,0.001204361,0.098318887,,,2.45E-11,1.77E-08
1358,342.1736262,1.279212355,,10.7032366,,,0.00119766,0.097980576,,,2.40E-11,1.77E-08
1359,344.0014169,1.280025156,,10.73420396,,,0.001191448,0.09765327,,,2.35E-11,1.77E-08
1360,345.8389636,1.280839207,,10.76525849,,,0.001185694,0.097336443,,,2.31E-11,1.77E-08
1361,347.6863174,1.28165451,,10.7964004,,,0.001180369,0.097029634,,,2.27E-11,1.77E-08
1362,349.5435299,1.282471068,,10.82762993,,,0.001175448,0.096732438,,,2.24E-11,1.77E-08
1363,351.4106528,1.283288882,,10.8589473,,,0.001170908,0.09644449,,,2.21E-11,1.78E-08
1364,353.2877382,1.284107954,,10.89035274,,,0.001166727,0.096165458,,,2.19E-11,1.78E-08
1365,355.1748384,1.284928287,,10.92184647,,,0.001162886,0.095895039,,,2.17E-11,1.78E-08
1366,357.0720061,1.285749883,,10.95342873,,,0.001159366,0.095632953,,,2.15E-11,1.79E-08
1367,358.979294,1.286572744,,10.98509974,,,0.001156151,0.095378939,,,2.13E-11,1.79E-08
1368,360.8967553,1.287396873,,11.01685973,,,0.001153224,0.095132753,,,2.12E-11,1.80E-08
1369,362.8244434,1.28822227,,11.04870894,,,0.001150571,0.094894166,,,2.11E-11,1.80E-08
1370,364.762412,1.28904894,,11.08064759,,,0.001148177,0.094662961,,,2.10E-11,1.81E-08
1371,366.710715,1.289876882,,11.11267591,,,0.00114603,0.094438932,,,2.09E-11,1.82E-08
1372,368.6694068,1.290706101,,11.14479413,,,0.001144116,0.094221884,,,2.09E-11,1.82E-08
1373,370.6385419,1.291536598,,11.1770025,,,0.001142425,0.09401163,,,2.08E-11,1.83E-08
1374,372.618175,1.292368375,,11.20930123,,,0.001140944,0.093807993,,,2.08E-11,1.84E-08
1375,374.6083613,1.293201434,,11.24169057,,,0.001127303,0.0936108,,,2.15E-11,1.35E-08
1376,376.6091562,1.294035778,,11.27417074,,,0.001115202,0.093419888,,,1.99E-11,1.34E-08
1377,378.6206153,1.294871409,,11.306742,,,0.001105598,0.093235098,,,1.91E-11,1.33E-08
1378,380.6427946,1.295708329,,11.33940456,,,0.001096839,0.093056279,,,1.84E-11,1.32E-08
1379,382.6757504,1.29654654,,11.37215866,,,0.001088771,0.092883283,,,1.78E-11,1.32E-08
1380,384.7195392,1.297386044,,11.40500455,,,0.001081311,0.092715969,,,1.73E-11,1.32E-08
1381,386.7742179,1.298226844,,11.43794246,,,0.0010744,0.092554199,,,1.69E-11,1.31E-08
1382,388.8398436,1.299068942,,11.47097263,,,0.001067992,0.09239784,,,1.65E-11,1.31E-08
1383,390.9164737,1.29991234,,11.50409529,,,0.00106205,0.092246764,,,1.62E-11,1.31E-08
1384,393.004166,1.30075704,,11.53731069,,,0.001056542,0.092100847,,,1.59E-11,1.31E-08
1385,395.1029786,1.301603045,,11.57061907,,,0.001051439,0.091959967,,,1.57E-11,1.31E-08
1386,397.2129698,1.302450356,,11.60402067,,,0.001046717,0.091824006,,,1.55E-11,1.32E-08
1387,399.3341981,1.303298977,,11.63751573,,,0.001042353,0.091692853,,,1.53E-11,1.32E-08
1388,401.4667227,1.304148908,,11.67110448,,,0.001038326,0.091566394,,,1.51E-11,1.32E-08
1389,403.6106027,1.305000154,,11.70478719,,,0.001034619,0.091444524,,,1.49E-11,1.32E-08
1390,405.7658978,1.305852714,,11.73856408,,,0.001031213,0.091327137,,,1.48E-11,1.33E-08
1391,407.9326677,1.306706593,,11.7724354,,,0.001028092,0.091214132,,,1.47E-11,1.33E-08
1392,410.1109728,1.307561792,,11.80640141,,,0.001025241,0.09110541,,,1.45E-11,1.34E-08
1393,412.3008735,1.308418314,,11.84046233,,,0.001022645,0.091000874,,,1.44E-11,1.34E-08
1394,414.5024306,1.30927616,,11.87461842,,,0.001020293,0.090900432,,,1.43E-11,1.34E-08
1395,416.7157054,1.310135334,,11.90886994,,,0.00101817,0.090803991,,,1.43E-11,1.35E-08
1396,418.9407591,1.310995836,,11.94321711,,,0.001016266,0.090711464,,,1.42E-11,1.35E-08
1397,421.1776538,1.311857671,,11.9776602,,,0.001014569,0.090622763,,,1.41E-11,1.36E-08
1398,423.4264514,1.312720839,,12.01219945,,,0.001013069,0.090537804,,,1.41E-11,1.37E-08
1399,425.6872144,1.313585343,,12.04683511,,,0.001011756,0.090456506,,,1.40E-11,1.37E-08
1400,427.9600056,1.314451186,,12.08156743,,,0.000999659,0.09346891,,,1.27E-11,9.31E-09
1401,430.244888,1.315318369,,12.11639667,,,0.000988928,0.092932925,,,1.17E-11,9.21E-09
1402,432.5419251,1.316186896,,12.15132307,,,0.000980412,0.092535042,,,1.11E-11,9.15E-09
1403,434.8511807,1.317056768,,12.18634688,,,0.000972645,0.09215917,,,1.07E-11,9.11E-09
1404,437.1727188,1.317927987,,12.22146837,,,0.00096549,0.091798827,,,1.03E-11,9.08E-09
1405,439.5066038,1.318800557,,12.25668778,,,0.000958875,0.091451987,,,9.99E-12,9.05E-09
1406,441.8529005,1.319674479,,12.29200537,,,0.000952746,0.091117439,,,9.72E-12,9.03E-09
1407,444.2116741,1.320549755,,12.3274214,,,0.000947064,0.090794311,,,9.49E-12,9.02E-09
1408,446.5829899,1.321426388,,12.36293612,,,0.000941795,0.090481915,,,9.28E-12,9.01E-09
1409,448.9669138,1.322304381,,12.39854978,,,0.00093691,0.09017968,,,9.11E-12,9.01E-09
1410,451.3635119,1.323183735,,12.43426265,,,0.000932385,0.089887121,,,8.95E-12,9.02E-09
1411,453.7728506,1.324064453,,12.47007499,,,0.000928198,0.089603813,,,8.82E-12,9.02E-09
1412,456.1949968,1.324946538,,12.50598704,,,0.000924328,0.089329382,,,8.71E-12,9.03E-09
1413,458.6300177,1.325829991,,12.54199908,,,0.000920757,0.08906349,,,8.61E-12,9.05E-09
1414,461.0779809,1.326714815,,12.57811136,,,0.00091747,0.088805832,,,8.52E-12,9.07E-09
1415,463.5389541,1.327601012,,12.61432415,,,0.000914449,0.088556127,,,8.44E-12,9.08E-09
1416,466.0130057,1.328488585,,12.6506377,,,0.000911682,0.088314116,,,8.38E-12,9.11E-09
1417,468.5002042,1.329377536,,12.68705228,,,0.000909153,0.088079559,,,8.32E-12,9.13E-09
1418,471.0006186,1.330267868,,12.72356816,,,0.000906852,0.08785223,,,8.27E-12,9.16E-09
1419,473.5143183,1.331159582,,12.76018558,,,0.000904766,0.087631919,,,8.23E-12,9.18E-09
1420,476.041373,1.332052681,,12.79690484,,,0.000902883,0.087418423,,,8.20E-12,9.21E-09
1421,478.5818526,1.332947168,,12.83372617,,,0.000901195,0.087211555,,,8.17E-12,9.25E-09
1422,481.1358276,1.333843045,,12.87064986,,,0.00089969,0.087011132,,,8.15E-12,9.28E-09
1423,483.7033689,1.334740314,,12.90767618,,,0.00089836,0.086816984,,,8.13E-12,9.31E-09
1424,486.2845476,1.335638978,,12.94480538,,,0.000897195,0.086628944,,,8.12E-12,9.35E-09
1425,488.8794353,1.336539039,,12.98203774,,,0.000886469,0.086446856,,,9.46E-12,6.86E-09
1426,491.4881038,1.337440499,,13.01937352,,,0.000876953,0.086270568,,,8.69E-12,6.80E-09
1427,494.1106255,1.338343362,,13.05681301,,,0.0008694,0.086099933,,,8.31E-12,6.76E-09
1428,496.747073,1.339247629,,13.09435646,,,0.000862513,0.085934811,,,8.00E-12,6.73E-09
1429,499.3975195,1.340153302,,13.13200415,,,0.000856169,0.085775066,,,7.74E-12,6.71E-09
1430,502.0620383,1.341060385,,13.16975635,,,0.000850302,0.085620568,,,7.52E-12,6.70E-09
1431,504.7407034,1.341968879,,13.20761334,,,0.000844868,0.085471189,,,7.34E-12,6.69E-09
1432,507.433589,1.342878787,,13.2455754,,,0.000839829,0.085326808,,,7.17E-12,6.68E-09
1433,510.1407696,1.343790111,,13.28364278,,,0.000835156,0.085187304,,,7.03E-12,6.68E-09
1434,512.8623203,1.344702855,,13.32181578,,,0.000830824,0.085052564,,,6.91E-12,6.69E-09
1435,515.5983165,1.34561702,,13.36009467,,,0.000826812,0.084922475,,,6.80E-12,6.69E-09
1436,518.348834,1.346532608,,13.39847972,,,0.000823098,0.084796929,,,6.70E-12,6.70E-09
1437,521.113949,1.347449623,,13.43697121,,,0.000819667,0.084675822,,,6.62E-12,6.71E-09
1438,523.8937382,1.348368066,,13.47556943,,,0.000816501,0.08455905,,,6.54E-12,6.72E-09
1439,526.6882786,1.34928794,,13.51427464,,,0.000813585,0.084446515,,,6.48E-12,6.74E-09
1440,529.4976475,1.350209248,,13.55308714,,,0.000810907,0.08433812,,,6.42E-12,6.76E-09
1441,532.3219228,1.351131992,,13.59200721,,,0.000808453,0.084233771,,,6.37E-12,6.78E-09
1442,535.1611829,1.352056175,,13.63103512,,,0.000806211,0.084133377,,,6.32E-12,6.80E-09
1443,538.0155062,1.352981798,,13.67017115,,,0.00080417,0.084036849,,,6.29E-12,6.82E-09
1444,540.8849719,1.353908865,,13.70941561,,,0.00080232,0.0839441,,,6.25E-12,6.84E-09
1445,543.7696596,1.354837378,,13.74876875,,,0.00080065,0.083855047,,,6.22E-12,6.87E-09
1446,546.669649,1.355767339,,13.78823088,,,0.000799153,0.083769607,,,6.20E-12,6.90E-09
1447,549.5850206,1.356698751,,13.82780228,,,0.000797819,0.083687701,,,6.17E-12,6.92E-09
1448,552.5158552,1.357631617,,13.86748324,,,0.000796639,0.08360925,,,6.16E-12,6.95E-09
1449,555.4622338,1.358565938,,13.90727404,,,0.000795607,0.083534179,,,6.14E-12,6.98E-09
1450,558.4242382,1.359501718,,13.94717497,,,0.000786094,0.086313035,,,5.65E-12,4.74E-09
1451,561.4019503,1.360438958,,13.98718632,,,0.000777656,0.085818135,,,5.13E-12,4.69E-09
1452,564.3954528,1.361377662,,14.02730839,,,0.000770959,0.085450731,,,4.88E-12,4.66E-09
1453,567.4048284,1.362317832,,14.06754146,,,0.000764851,0.08510365,,,4.68E-12,4.64E-09
1454,570.4301607,1.363259471,,14.10788583,,,0.000759225,0.084770908,,,4.52E-12,4.62E-09
1455,573.4715333,1.36420258,,14.14834178,,,0.000754023,0.084450636,,,4.37E-12,4.61E-09
1456,576.5290305,1.365147163,,14.18890962,,,0.000749204,0.084141712,,,4.25E-12,4.60E-09
1457,579.6027371,1.366093222,,14.22958964,,,0.000744735,0.083843335,,,4.14E-12,4.59E-09
1458,582.6927382,1.367040759,,14.27038212,,,0.000740592,0.083554866,,,4.05E-12,4.59E-09
1459,585.7991193,1.367989778,,14.31128738,,,0.000736751,0.083275782,,,3.97E-12,4.59E-09
1460,588.9219667,1.36894028,,14.35230571,,,0.000733192,0.083005631,,,3.90E-12,4.59E-09
1461,592.0613666,1.369892269,,14.3934374,,,0.0007299,0.082744024,,,3.84E-12,4.59E-09
1462,595.2174063,1.370845746,,14.43468275,,,0.000726857,0.082490612,,,3.79E-12,4.60E-09
1463,598.390173,1.371800715,,14.47604207,,,0.000724049,0.082245087,,,3.74E-12,4.61E-09
1464,601.5797546,1.372757177,,14.51751565,,,0.000721464,0.082007164,,,3.70E-12,4.62E-09
1465,604.7862396,1.373715136,,14.5591038,,,0.000719088,0.081776585,,,3.66E-12,4.63E-09
1466,608.0097168,1.374674594,,14.60080681,,,0.000716912,0.081553111,,,3.63E-12,4.64E-09
1467,611.2502755,1.375635553,,14.642625,,,0.000714924,0.08133652,,,3.61E-12,4.65E-09
1468,614.5080054,1.376598017,,14.68455866,,,0.000713114,0.081126604,,,3.58E-12,4.66E-09
1469,617.7829969,1.377561987,,14.72660811,,,0.000711474,0.080923167,,,3.56E-12,4.68E-09
1470,621.0753407,1.378527467,,14.76877364,,,0.000709993,0.080726025,,,3.55E-12,4.69E-09
1471,624.3851279,1.379494458,,14.81105557,,,0.000708665,0.080535001,,,3.54E-12,4.71E-09
1472,627.7124504,1.380462965,,14.8534542,,,0.000707482,0.080349931,,,3.53E-12,4.72E-09
1473,631.0574003,1.381432988,,14.89596984,,,0.000706436,0.080170653,,,3.52E-12,4.74E-09
1474,634.4200703,1.382404531,,14.9386028,,,0.000705521,0.079997017,,,3.51E-12,4.76E-09
1475,637.8005535,1.383377596,,14.98135339,,,0.000697086,0.079828877,,,3.63E-12,3.49E-09
1476,641.1989438,1.384352187,,15.02422193,,,0.000689602,0.079666091,,,3.36E-12,3.46E-09
1477,644.6153351,1.385328305,,15.06720872,,,0.000683663,0.079508527,,,3.22E-12,3.44E-09
1478,648.0498223,1.386305953,,15.11031408,,,0.000678247,0.079356053,,,3.10E-12,3.43E-09
1479,651.5025005,1.387285134,,15.15353832,,,0.000673259,0.079208544,,,3.01E-12,3.42E-09
1480,654.9734654,1.38826585,,15.19688176,,,0.000668646,0.079065881,,,2.93E-12,3.41E-09
1481,658.4628132,1.389248105,,15.24034472,,,0.000664372,0.078927944,,,2.86E-12,3.41E-09
1482,661.9706407,1.3902319,,15.28392751,,,0.00066041,0.078794622,,,2.80E-12,3.40E-09
1483,665.4970449,1.391217239,,15.32763044,,,0.000656735,0.078665804,,,2.75E-12,3.40E-09
1484,669.0421238,1.392204123,,15.37145385,,,0.000653329,0.078541385,,,2.70E-12,3.40E-09
1485,672.6059756,1.393192557,,15.41539804,,,0.000650174,0.078421261,,,2.66E-12,3.41E-09
1486,676.188699,1.394182541,,15.45946334,,,0.000647254,0.078305333,,,2.62E-12,3.41E-09
1487,679.7903934,1.39517408,,15.50365008,,,0.000644555,0.078193502,,,2.59E-12,3.42E-09
1488,683.4111586,1.396167175,,15.54795856,,,0.000642065,0.078085675,,,2.56E-12,3.42E-09
1489,687.0510951,1.39716183,,15.59238913,,,0.000639773,0.077981761,,,2.53E-12,3.43E-09
1490,690.7103037,1.398158047,,15.6369421,,,0.000637666,0.077881669,,,2.51E-12,3.44E-09
1491,694.388886,1.399155828,,15.68161779,,,0.000635737,0.077785313,,,2.49E-12,3.45E-09
1492,698.0869438,1.400155177,,15.72641654,,,0.000633974,0.07769261,,,2.47E-12,3.46E-09
1493,701.8045798,1.401156096,,15.77133867,,,0.000632369,0.077603476,,,2.45E-12,3.47E-09
1494,705.5418971,1.402158587,,15.81638451,,,0.000630914,0.077517833,,,2.44E-12,3.48E-09
1495,709.2989993,1.403162654,,15.86155439,,,0.000629601,0.077435602,,,2.42E-12,3.50E-09
1496,713.0759906,1.404168299,,15.90684865,,,0.000628424,0.077356707,,,2.41E-12,3.51E-09
1497,716.8729757,1.405175525,,15.9522676,,,0.000627374,0.077281075,,,2.40E-12,3.52E-09
1498,720.6900601,1.406184335,,15.99781159,,,0.000626447,0.077208635,,,2.39E-12,3.54E-09
1499,724.5273495,1.407194731,,16.04348094,,,0.000625635,0.077139315,,,2.38E-12,3.55E-09
1500,728.3849504,1.408206716,,16.089276,,,0.000618155,0.079703456,,,2.17E-12,2.41E-09
1501,732.2629699,1.409220292,,16.1351971,,,0.000611519,0.079246462,,,1.99E-12,2.39E-09
1502,736.1615155,1.410235463,,16.18124457,,,0.000606253,0.078907191,,,1.89E-12,2.37E-09
1503,740.0806953,1.411252231,,16.22741876,,,0.00060145,0.078586688,,,1.82E-12,2.36E-09
1504,744.0206182,1.412270599,,16.27371999,,,0.000597026,0.078279426,,,1.76E-12,2.35E-09
1505,747.9813935,1.41329057,,16.32014862,,,0.000592935,0.077983677,,,1.70E-12,2.35E-09
1506,751.963131,1.414312146,,16.36670497,,,0.000589146,0.077698409,,,1.66E-12,2.34E-09
1507,755.9659413,1.41533533,,16.4133894,,,0.000585632,0.077422879,,,1.62E-12,2.34E-09
1508,759.9899354,1.416360125,,16.46020224,,,0.000582373,0.077156499,,,1.58E-12,2.34E-09
1509,764.0352251,1.417386534,,16.50714384,,,0.000579353,0.076898785,,,1.55E-12,2.34E-09
1510,768.1019226,1.418414559,,16.55421454,,,0.000576555,0.07664932,,,1.53E-12,2.34E-09
1511,772.1901408,1.419444203,,16.6014147,,,0.000573965,0.076407745,,,1.51E-12,2.34E-09
1512,776.2999933,1.420475469,,16.64874464,,,0.000571573,0.076173738,,,,2.34E-09
1513,780.431594,1.42150836,,16.69620473,,,0.000569365,0.075947013,,,,2.35E-09
1514,784.5850578,1.422542879,,16.74379531,,,0.000567332,0.075727308,,,,2.35E-09
1515,788.7604999,1.423579027,,16.79151674,,,0.000565464,0.075514385,,,,2.36E-09
1516,792.9580362,1.424616809,,16.83936935,,,0.000563753,0.075308024,,,,2.36E-09
1517,797.1777835,1.425656227,,16.88735352,,,0.000562189,0.075108018,,,,2.37E-09
1518,801.4198587,1.426697283,,16.93546957,,,0.000560766,0.074914176,,,,2.37E-09
1519,805.6843799,1.42773998,,16.98371788,,,0.000559476,0.074726317,,,,2.38E-09
1520,809.9714653,1.428784322,,17.0320988,,,0.000558312,0.07454427,,,,2.39E-09
1521,814.2812341,1.429830311,,17.08061268,,,0.000557268,0.074367874,,,,2.40E-09
1522,818.6138061,1.43087795,,17.12925988,,,0.000556337,0.074196975,,,,2.41E-09
1523,822.9693015,1.431927242,,17.17804076,,,0.000555515,0.074031425,,,,2.41E-09
1524,827.3478414,1.432978189,,17.22695568,,,0.000554795,0.073871085,,,,2.42E-09
1525,831.7495475,1.434030794,,17.276005,,,0.000548162,0.07371582,,,,1.78E-09
1526,836.1745421,1.43508506,,17.32518907,,,0.000542277,0.0735655,,,,1.76E-09
1527,840.6229481,1.436140991,,17.37450827,,,0.000537607,0.073420001,,,,1.75E-09
1528,845.0948892,1.437198588,,17.42396296,,,0.000533348,0.073279202,,,,1.75E-09
1529,849.5904897,1.438257855,,17.4735535,,,0.000529425,0.073142989,,,,1.74E-09
1530,854.1098745,1.439318795,,17.52328026,,,0.000525798,0.07301125,,,,1.74E-09
1531,858.6531693,1.44038141,,17.5731436,,,0.000522437,0.072883876,,,,1.73E-09
1532,863.2205004,1.441445703,,17.62314389,,,0.000519321,0.072760763,,,,1.73E-09
1533,867.8119947,1.442511677,,17.67328151,,,0.000516432,0.07264181,,,,1.73E-09
1534,872.42778,1.443579335,,17.72355682,,,0.000513753,0.072526918,,,,1.73E-09
1535,877.0679846,1.44464868,,17.7739702,,,0.000511272,0.072415993,,,,1.73E-09
1536,881.7327375,1.445719715,,17.82452202,,,0.000508976,0.072308942,,,,1.74E-09
1537,886.4221685,1.446792442,,17.87521264,,,0.000506854,0.072205675,,,,1.74E-09
1538,891.136408,1.447866865,,17.92604245,,,0.000504896,0.072106105,,,,1.74E-09
1539,895.8755871,1.448942986,,17.97701183,,,0.000503093,0.072010148,,,,1.75E-09
1540,900.6398378,1.450020808,,18.02812115,,,0.000501437,0.071917721,,,,1.75E-09
1541,905.4292924,1.451100335,,18.07937078,,,0.000499919,0.071828744,,,,1.76E-09
1542,910.2440844,1.452181568,,18.13076111,,,0.000498533,0.07174314,,,,1.76E-09
1543,915.0843477,1.453264512,,18.18229253,,,0.000497271,0.071660832,,,,1.77E-09
1544,919.9502169,1.454349168,,18.2339654,,,0.000496127,0.071581747,,,,1.77E-09
1545,924.8418276,1.45543554,,18.28578012,,,0.000495095,0.071505813,,,,1.78E-09
1546,929.7593158,1.456523631,,18.33773706,,,0.000494169,0.07143296,,,,1.79E-09
1547,934.7028185,1.457613443,,18.38983662,,,0.000493344,0.07136312,,,,1.79E-09
1548,939.6724732,1.45870498,,18.44207918,,,0.000492614,0.071296227,,,,1.80E-09
1549,944.6684183,1.459798244,,18.49446513,,,0.000491976,0.071232216,,,,1.81E-09
1550,949.690793,1.460893239,,18.54699486,,,0.000486094,0.073599851,,,,1.23E-09
1551,954.739737,1.461989967,,18.59966875,,,0.000480876,0.073177835,,,,1.22E-09
1552,959.8153911,1.463088431,,18.6524872,,,0.000476734,0.072864537,,,,1.21E-09
1553,964.9178965,1.464188635,,18.7054506,,,0.000472957,0.07256857,,,,1.20E-09
1554,970.0473953,1.46529058,,18.75855935,,,0.000469479,0.07228483,,,,1.20E-09
1555,975.2040306,1.466394271,,18.81181384,,,0.000466262,0.072011723,,,,1.19E-09
1556,980.3879458,1.46749971,,18.86521447,,,0.000463282,0.071748293,,,,1.19E-09
1557,985.5992855,1.4686069,,18.91876163,,,0.000460519,0.071493857,,,,1.19E-09
1558,990.8381948,1.469715844,,18.97245572,,,0.000457957,0.07124787,,,,1.19E-09
1559,996.1048198,1.470826545,,19.02629714,,,0.000455581,0.071009885,,,,1.19E-09
1560,1001.399307,1.471939006,,19.0802863,,,0.000453381,0.070779519,,,,1.19E-09
1561,1006.721805,1.47305323,,19.1344236,,,0.000451345,0.070556437,,,,1.19E-09
1562,1012.07246,1.474169219,,19.18870943,,,0.000449463,0.070340345,,,,1.19E-09
1563,1017.451424,1.475286978,,19.24314421,,,0.000447727,0.070130977,,,,1.19E-09
1564,1022.858844,1.476406509,,19.29772833,,,0.000446128,0.069928092,,,,1.20E-09
1565,1028.294873,1.477527815,,19.35246222,,,0.000444659,0.069731469,,,,1.20E-09
1566,1033.759662,1.478650898,,19.40734627,,,0.000443314,0.069540906,,,,1.20E-09
1567,1039.253363,1.479775763,,19.4623809,,,0.000442084,0.069356212,,,,1.21E-09
1568,1044.776129,1.480902411,,19.51756651,,,0.000440965,0.069177209,,,,1.21E-09
1569,1050.328115,1.482030847,,19.57290352,,,0.000439951,0.069003732,,,,1.21E-09
1570,1055.909476,1.483161072,,19.62839235,,,0.000439035,0.068835622,,,,1.22E-09
1571,1061.520366,1.484293091,,19.6840334,,,0.000438214,0.06867273,,,,1.22E-09
1572,1067.160943,1.485426905,,19.7398271,,,0.000437483,0.068514914,,,,1.22E-09
1573,1072.831364,1.486562519,,19.79577386,,,0.000436836,0.068362038,,,,1.23E-09
1574,1078.531787,1.487699934,,19.85187409,,,0.00043627,0.068213973,,,,1.23E-09
1575,1084.262371,1.488839155,,19.90812823,,,0.000431054,0.068070594,,,,9.05E-10
1576,1090.023277,1.489980184,,19.96453669,,,0.000426426,0.067931782,,,,8.97E-10
1577,1095.814664,1.491123025,,20.02109989,,,0.000422754,0.067797422,,,,8.92E-10
1578,1101.636696,1.49226768,,20.07781826,,,0.000419405,0.067667402,,,,8.89E-10
1579,1107.489534,1.493414152,,20.13469223,,,0.00041632,0.067541617,,,,8.86E-10
1580,1113.373341,1.494562444,,20.19172221,,,0.000413467,0.067419963,,,,8.84E-10
1581,1119.288283,1.495712561,,20.24890864,,,0.000410825,0.067302341,,,,8.83E-10
1582,1125.234523,1.496864503,,20.30625195,,,0.000408375,0.067188653,,,,8.82E-10
1583,1131.212229,1.498018276,,20.36375256,,,0.000406102,0.067078806,,,,8.82E-10
1584,1137.221567,1.499173881,,20.42141091,,,0.000403996,0.06697271,,,,8.82E-10
1585,1143.262706,1.500331322,,20.47922744,,,0.000402045,0.066870276,,,,8.83E-10
1586,1149.335813,1.501490602,,20.53720257,,,0.000400239,0.066771421,,,,8.84E-10
1587,1155.441059,1.502651724,,20.59533674,,,0.000398571,0.066676059,,,,8.86E-10
1588,1161.578614,1.503814691,,20.6536304,,,0.000397031,0.066584112,,,,8.88E-10
1589,1167.748649,1.504979506,,20.71208397,,,0.000395613,0.066495501,,,,8.90E-10
1590,1173.951338,1.506146173,,20.7706979,,,0.000394311,0.06641015,,,,8.92E-10
1591,1180.186853,1.507314694,,20.82947263,,,0.000393118,0.066327985,,,,8.95E-10
1592,1186.455369,1.508485073,,20.8884086,,,0.000392027,0.066248934,,,,8.97E-10
1593,1192.757062,1.509657313,,20.94750626,,,0.000391035,0.066172927,,,,9.00E-10
1594,1199.092106,1.510831416,,21.00676604,,,0.000390135,0.066099897,,,,9.03E-10
1595,1205.46068,1.512007386,,21.06618841,,,0.000389324,0.066029776,,,,9.07E-10
1596,1211.862961,1.513185227,,21.1257738,,,0.000388596,0.065962501,,,,9.10E-10
1597,1218.299129,1.51436494,,21.18552267,,,0.000387947,0.065898007,,,,9.14E-10
1598,1224.769364,1.51554653,,21.24543547,,,0.000387373,0.065836235,,,,9.17E-10
1599,1231.273846,1.51673,,21.30551264,,,0.000386871,0.065777124,,,,9.21E-10
1600,1237.812758,1.517915352,,21.36575465,,,0.000382246,0.067964228,,,,6.26E-10
1601,1244.386282,1.51910259,,21.42616195,,,0.000378142,0.067574509,,,,6.19E-10
1602,1250.994602,1.520291718,,21.48673499,,,0.000374886,0.067285194,,,,6.15E-10
1603,1257.637904,1.521482737,,21.54747424,,,0.000371916,0.067011884,,,,6.12E-10
1604,1264.316373,1.522675652,,21.60838014,,,0.00036918,0.066749865,,,,6.10E-10
1605,1271.030197,1.523870465,,21.66945317,,,0.000366651,0.066497665,,,,6.08E-10
1606,1277.779562,1.52506718,,21.73069379,,,0.000364307,0.066254402,,,,6.07E-10
1607,1284.564658,1.526265799,,21.79210245,,,0.000362135,0.066019443,,,,6.06E-10
1608,1291.385676,1.527466327,,21.85367963,,,0.00036012,0.065792288,,,,6.06E-10
1609,1298.242806,1.528668766,,21.91542579,,,0.000358252,0.065572521,,,,6.06E-10
1610,1305.136239,1.52987312,,21.9773414,,,0.000356522,0.06535979,,,,6.06E-10
1611,1312.06617,1.531079391,,22.03942693,,,0.00035492,0.065153786,,,,6.06E-10
1612,1319.032792,1.532287583,,22.10168285,,,0.000353441,0.064954237,,,,6.07E-10
1613,1326.0363,1.533497699,,22.16410963,,,0.000352076,0.064760897,,,,6.08E-10
1614,1333.07689,1.534709743,,22.22670774,,,0.000350818,0.064573543,,,,6.09E-10
1615,1340.154761,1.535923717,,22.28947767,,,0.000349663,0.064391973,,,,6.11E-10
1616,1347.270109,1.537139625,,22.35241988,,,0.000348605,0.064215998,,,,6.12E-10
1617,1354.423135,1.538357469,,22.41553487,,,0.000347638,0.064045443,,,,6.14E-10
1618,1361.614039,1.539577254,,22.4788231,,,0.000346758,0.063880143,,,,6.15E-10
1619,1368.843022,1.540798982,,22.54228505,,,0.000345961,0.063719946,,,,6.17E-10
1620,1376.110287,1.542022657,,22.60592122,,,0.000345241,0.063564706,,,,6.19E-10
1621,1383.416038,1.543248282,,22.66973209,,,0.000344595,0.063414284,,,,6.21E-10
1622,1390.760479,1.54447586,,22.73371813,,,0.00034402,0.063268549,,,,6.24E-10
1623,1398.143817,1.545705395,,22.79787984,,,0.000343511,0.063127377,,,,6.26E-10
1624,1405.566258,1.546936889,,22.86221772,,,0.000343066,0.062990646,,,,6.28E-10
1625,1413.028011,1.548170346,,22.92673224,,,0.000338964,0.062858243,,,,4.61E-10
1626,1420.529285,1.54940577,,22.9914239,,,0.000335326,0.062730058,,,,4.57E-10
1627,1428.07029,1.550643162,,23.05629319,,,0.000332438,0.062605983,,,,4.54E-10
1628,1435.651238,1.551882528,,23.12134061,,,0.000329804,0.062485917,,,,4.52E-10
1629,1443.272341,1.553123869,,23.18656666,,,0.000327378,0.062369761,,,,4.51E-10
1630,1450.933814,1.55436719,,23.25197183,,,0.000325135,0.06225742,,,,4.50E-10
1631,1458.63587,1.555612494,,23.31755663,,,0.000323057,0.062148801,,,,4.49E-10
1632,1466.378727,1.556859783,,23.38332155,,,0.00032113,0.062043816,,,,4.49E-10
1633,1474.162602,1.558109062,,23.4492671,,,0.000319344,0.061942379,,,,4.49E-10
1634,1481.987713,1.559360333,,23.51539378,,,0.000317687,0.061844404,,,,4.49E-10
1635,1489.854279,1.5606136,,23.58170209,,,0.000316153,0.061749812,,,,4.50E-10
1636,1497.762521,1.561868866,,23.64819256,,,0.000314733,0.061658524,,,,4.50E-10
1637,1505.712662,1.563126135,,23.71486568,,,0.000313421,0.061570463,,,,4.51E-10
1638,1513.704925,1.564385409,,23.78172196,,,0.00031221,0.061485554,,,,4.52E-10
1639,1521.739534,1.565646692,,23.84876192,,,0.000311095,0.061403727,,,,4.53E-10
1640,1529.816714,1.566909988,,23.91598608,,,0.000310071,0.061324909,,,,4.54E-10
1641,1537.936693,1.568175299,,23.98339494,,,0.000309133,0.061249034,,,,4.55E-10
1642,1546.099698,1.56944263,,24.05098903,,,0.000308276,0.061176034,,,,4.57E-10
1643,1554.30596,1.570711983,,24.11876886,,,0.000307495,0.061105846,,,,4.58E-10
1644,1562.555707,1.571983362,,24.18673496,,,0.000306788,0.061038406,,,,4.60E-10
1645,1570.849172,1.573256769,,24.25488784,,,0.000306149,0.060973653,,,,4.62E-10
1646,1579.186588,1.57453221,,24.32322803,,,0.000305577,0.060911527,,,,4.63E-10
1647,1587.56819,1.575809686,,24.39175606,,,0.000305067,0.060851971,,,,4.65E-10
1648,1595.994212,1.577089201,,24.46047245,,,0.000304616,0.060794927,,,,4.67E-10
1649,1604.464892,1.578370759,,24.52937773,,,0.000304221,0.060740342,,,,4.69E-10
1650,1612.980467,1.579654363,,24.59847244,,,0.000300584,0.062760666,,,,3.19E-10
1651,1621.541177,1.580940016,,24.6677571,,,0.000297357,0.062400779,,,,3.15E-10
1652,1630.147263,1.582227722,,24.73723224,,,0.000294796,0.062133614,,,,3.13E-10
1653,1638.798965,1.583517484,,24.80689841,,,0.000292461,0.061881228,,,,3.12E-10
1654,1647.496529,1.584809305,,24.87675614,,,0.000290309,0.06163927,,,,3.11E-10
1655,1656.240198,1.586103189,,24.94680596,,,0.00028832,0.061406378,,,,3.10E-10
1656,1665.030217,1.58739914,,25.01704843,,,0.000286478,0.06118174,,,,3.09E-10
1657,1673.866835,1.58869716,,25.08748408,,,0.000284769,0.06096477,,,,3.09E-10
1658,1682.750299,1.589997253,,25.15811345,,,0.000283185,0.060755005,,,,3.08E-10
1659,1691.68086,1.591299423,,25.22893709,,,0.000281716,0.060552065,,,,3.08E-10
1660,1700.658768,1.592603672,,25.29995555,,,0.000280355,0.060355621,,,,3.09E-10
1661,1709.684276,1.593910005,,25.37116938,,,0.000279096,0.060165389,,,,3.09E-10
1662,1718.757639,1.595218425,,25.44257912,,,0.000277932,0.059981117,,,,3.09E-10
1663,1727.87911,1.596528934,,25.51418533,,,0.000276859,0.059802579,,,,3.10E-10
1664,1737.048947,1.597841538,,25.58598857,,,0.00027587,0.059629569,,,,3.10E-10
1665,1746.267409,1.599156238,,25.65798938,,,0.000274962,0.0594619,,,,3.11E-10
1666,1755.534753,1.600473039,,25.73018834,,,0.00027413,0.059299398,,,,3.12E-10
1667,1764.851241,1.601791943,,25.80258599,,,0.00027337,0.059141901,,,,3.12E-10
1668,1774.217136,1.603112956,,25.8751829,,,0.000272678,0.058989257,,,,3.13E-10
1669,1783.6327,1.604436079,,25.94797962,,,0.00027205,0.058841325,,,,3.14E-10
1670,1793.098199,1.605761316,,26.02097674,,,0.000271484,0.058697969,,,,3.15E-10
1671,1802.613899,1.607088671,,26.0941748,,,0.000270977,0.058559064,,,,3.16E-10
1672,1812.180068,1.608418147,,26.16757439,,,0.000270524,0.058424487,,,,3.17E-10
1673,1821.796976,1.609749748,,26.24117606,,,0.000270124,0.058294122,,,,3.19E-10
1674,1831.464892,1.611083477,,26.3149804,,,0.000269774,0.05816786,,,,3.20E-10
1675,1841.18409,1.612419338,,26.38898797,,,0.000266549,0.058045594,,,,2.35E-10
1676,1850.954843,1.613757333,,26.46319936,,,0.000263687,0.057927222,,,,2.33E-10
1677,1860.777426,1.615097468,,26.53761513,,,0.000261416,0.057812647,,,,2.31E-10
1678,1870.652115,1.616439745,,26.61223586,,,0.000259346,0.057701773,,,,2.30E-10
1679,1880.57919,1.617784167,,26.68706215,,,0.000257438,0.05759451,,,,2.30E-10
1680,1890.558928,1.619130738,,26.76209457,,,0.000255674,0.05749077,,,,2.29E-10
1681,1900.591613,1.620479462,,26.8373337,,,0.00025404,0.057390467,,,,2.29E-10
1682,1910.677525,1.621830342,,26.91278013,,,0.000252525,0.05729352,,,,2.29E-10
1683,1920.816949,1.623183382,,26.98843445,,,0.00025112,0.057199848,,,,2.29E-10
1684,1931.010172,1.624538585,,27.06429725,,,0.000249817,0.057109375,,,,2.29E-10
1685,1941.257479,1.625895954,,27.14036912,,,0.000248611,0.057022025,,,,2.29E-10
1686,1951.55916,1.627255494,,27.21665066,,,0.000247494,0.056937725,,,,2.29E-10
1687,1961.915505,1.628617208,,27.29314245,,,0.000246462,0.056856406,,,,2.30E-10
1688,1972.326806,1.629981099,,27.36984511,,,0.00024551,0.056777998,,,,2.30E-10
1689,1982.793357,1.63134717,,27.44675922,,,0.000244634,0.056702435,,,,2.31E-10
1690,1993.315451,1.632715426,,27.52388539,,,0.000243828,0.056629651,,,,2.31E-10
1691,2003.893386,1.63408587,,27.60122423,,,0.00024309,0.056559585,,,,2.32E-10
1692,2014.52746,1.635458506,,27.67877633,,,0.000242416,0.056492174,,,,2.33E-10
1693,2025.217973,1.636833337,,27.7565423,,,0.000241803,0.056427359,,,,2.33E-10
1694,2035.965226,1.638210366,,27.83452275,,,0.000241246,0.056365082,,,,2.34E-10
1695,2046.769522,1.639589597,,27.9127183,,,0.000240744,0.056305287,,,,2.35E-10
1696,2057.631165,1.640971034,,27.99112956,,,0.000240294,0.056247917,,,,2.36E-10
1697,2068.550463,1.642354681,,28.06975713,,,0.000239893,0.05619292,,,,2.37E-10
1698,2079.527722,1.64374054,,28.14860164,,,0.000239538,0.056140244,,,,2.38E-10
1699,2090.563252,1.645128616,,28.22766371,,,0.000239228,0.056089837,,,,2.39E-10
1700,2101.657365,1.646518912,,28.30694395,,,0.000236368,0.057955664,,,,1.62E-10
1701,2112.810372,1.647911432,,28.38644299,,,0.00023383,0.057623334,,,,1.61E-10
1702,2124.02259,1.649306179,,28.46616145,,,0.000231816,0.057376625,,,,1.60E-10
1703,2135.294334,1.650703157,,28.54609997,,,0.00022998,0.057143564,,,,1.59E-10
1704,2146.625921,1.652102369,,28.62625916,,,0.000228288,0.056920132,,,,1.58E-10
1705,2158.017672,1.65350382,,28.70663965,,,0.000226724,0.056705073,,,,1.58E-10
1706,2169.469908,1.654907512,,28.78724209,,,0.000225275,0.056497635,,,,1.57E-10
1707,2180.982952,1.656313449,,28.86806709,,,0.000223932,0.056297278,,,,1.57E-10
1708,2192.557129,1.657721636,,28.94911531,,,0.000222686,0.056103575,,,,1.57E-10
1709,2204.192765,1.659132075,,29.03038738,,,0.000221531,0.055916173,,,,1.57E-10
1710,2215.890188,1.66054477,,29.11188393,,,0.000220461,0.05573477,,,,1.57E-10
1711,2227.649729,1.661959725,,29.19360562,,,0.000219471,0.055559104,,,,1.57E-10
1712,2239.471719,1.663376944,,29.27555307,,,0.000218556,0.055388942,,,,1.57E-10
1713,2251.356492,1.66479643,,29.35772695,,,0.000217711,0.055224074,,,,1.58E-10
1714,2263.304383,1.666218186,,29.4401279,,,0.000216934,0.055064312,,,,1.58E-10
1715,2275.315729,1.667642218,,29.52275657,,,0.00021622,0.054909481,,,,1.58E-10
1716,2287.39087,1.669068527,,29.6056136,,,0.000215565,0.054759421,,,,1.59E-10
1717,2299.530147,1.670497118,,29.68869967,,,0.000214968,0.054613983,,,,1.59E-10
1718,2311.7339,1.671927994,,29.77201541,,,0.000214423,0.054473027,,,,1.60E-10
1719,2324.002476,1.67336116,,29.8555615,,,0.00021393,0.054336421,,,,1.60E-10
1720,2336.336221,1.674796618,,29.93933859,,,0.000213485,0.054204043,,,,1.61E-10
1721,2348.735482,1.676234373,,30.02334734,,,0.000213086,0.054075773,,,,1.61E-10
1722,2361.20061,1.677674428,,30.10758842,,,0.00021273,0.0539515,,,,1.62E-10
1723,2373.731956,1.679116787,,30.19206249,,,0.000212415,0.053831118,,,,1.62E-10
1724,2386.329875,1.680561454,,30.27677023,,,0.00021214,0.053714523,,,,1.63E-10
1725,2398.994721,1.682008431,,30.36171231,,,0.000209604,0.053601619,,,,1.19E-10
1726,2411.726853,1.683457724,,30.44688939,,,0.000207354,0.053492311,,,,1.18E-10
1727,2424.526629,1.684909335,,30.53230216,,,0.000205568,0.053386508,,,,1.18E-10
1728,2437.394412,1.686363269,,30.61795129,,,0.00020394,0.053284123,,,,1.17E-10
1729,2450.330565,1.687819529,,30.70383746,,,0.000202439,0.053185073,,,,1.17E-10
1730,2463.335452,1.689278118,,30.78996135,,,0.000201052,0.053089276,,,,1.17E-10
1731,2476.409442,1.690739041,,30.87632365,,,0.000199767,0.052996654,,,,1.17E-10
1732,2489.552902,1.692202302,,30.96292504,,,0.000198576,0.052907129,,,,1.16E-10
1733,2502.766205,1.693667903,,31.0497662,,,0.000197471,0.05282063,,,,1.16E-10
1734,2516.049724,1.695135849,,31.13684784,,,0.000196447,0.052737084,,,,1.16E-10
1735,2529.403833,1.696606144,,31.22417064,,,0.000195498,0.052656422,,,,1.17E-10
1736,2542.82891,1.698078791,,31.3117353,,,0.00019462,0.052578577,,,,1.17E-10
1737,2556.325334,1.699553793,,31.39954251,,,0.000193809,0.052503485,,,,1.17E-10
1738,2569.893487,1.701031156,,31.48759297,,,0.00019306,0.05243108,,,,1.17E-10
1739,2583.53375,1.702510882,,31.57588739,,,0.000192371,0.052361303,,,,1.17E-10
1740,2597.24651,1.703992975,,31.66442646,,,0.000191737,0.052294092,,,,1.18E-10
1741,2611.032154,1.705477439,,31.7532109,,,0.000191157,0.052229391,,,,1.18E-10
1742,2624.891072,1.706964278,,31.8422414,,,0.000190627,0.052167141,,,,1.18E-10
1743,2638.823654,1.708453496,,31.93151869,,,0.000190144,0.052107289,,,,1.19E-10
1744,2652.830294,1.709945096,,32.02104346,,,0.000189707,0.052049781,,,,1.19E-10
1745,2666.911389,1.711439082,,32.11081645,,,0.000189312,0.051994563,,,,1.20E-10
1746,2681.067335,1.712935458,,32.20083835,,,0.000188958,0.051941587,,,,1.20E-10
1747,2695.298533,1.714434227,,32.2911099,,,0.000188643,0.051890801,,,,1.21E-10
1748,2709.605385,1.715935394,,32.38163181,,,0.000188364,0.051842158,,,,1.21E-10
1749,2723.988294,1.717438963,,32.47240481,,,0.00018812,0.05179561,,,,1.22E-10
1750,2738.447668,1.718944936,,32.56342962,,,0.000185871,0.053518418,,,,8.26E-11
1751,2752.983914,1.720453319,,32.65470697,,,0.000183875,0.053211537,,,,8.17E-11
1752,2767.597444,1.721964114,,32.74623758,,,0.000182292,0.05298372,,,,8.12E-11
1753,2782.288671,1.723477326,,32.83802221,,,0.000180848,0.052768505,,,,8.08E-11
1754,2797.058008,1.724992958,,32.93006156,,,0.000179517,0.052562181,,,,8.05E-11
1755,2811.905875,1.726511014,,33.02235639,,,0.000178287,0.052363589,,,,8.03E-11
1756,2826.832689,1.728031499,,33.11490744,,,0.000177148,0.052172034,,,,8.01E-11
1757,2841.838874,1.729554415,,33.20771544,,,0.000176091,0.051987019,,,,8.00E-11
1758,2856.924853,1.731079767,,33.30078114,,,0.000175112,0.051808148,,,,8.00E-11
1759,2872.091051,1.732607559,,33.39410529,,,0.000174203,0.051635096,,,,8.00E-11
1760,2887.337899,1.734137794,,33.48768862,,,0.000173362,0.051467583,,,,8.00E-11
1761,2902.665826,1.735670476,,33.58153191,,,0.000172583,0.051305368,,,,8.01E-11
1762,2918.075266,1.737205609,,33.67563589,,,0.000171864,0.051148235,,,,8.01E-11
1763,2933.566655,1.738743198,,33.77000133,,,0.0001712,0.050995991,,,,8.03E-11
1764,2949.140429,1.740283245,,33.86462898,,,0.000170589,0.050848462,,,,8.04E-11
1765,2964.797029,1.741825755,,33.9595196,,,0.000170027,0.050705487,,,,8.06E-11
1766,2980.536898,1.743370731,,34.05467396,,,0.000169513,0.050566917,,,,8.08E-11
1767,2996.36048,1.744918178,,34.15009281,,,0.000169042,0.050432615,,,,8.10E-11
1768,3012.268223,1.7464681,,34.24577694,,,0.000168615,0.050302452,,,,8.12E-11
1769,3028.260576,1.748020499,,34.3417271,,,0.000168227,0.050176307,,,,8.15E-11
1770,3044.33799,1.749575381,,34.43794408,,,0.000167877,0.050054065,,,,8.17E-11
1771,3060.500921,1.751132749,,34.53442864,,,0.000167563,0.049935617,,,,8.20E-11
1772,3076.749825,1.752692606,,34.63118156,,,0.000167283,0.049820859,,,,8.23E-11
1773,3093.085162,1.754254958,,34.72820362,,,0.000167036,0.049709695,,,,8.26E-11
1774,3109.507392,1.755819807,,34.82549561,,,0.000166819,0.049602028,,,,8.29E-11
1775,3126.01698,1.757387158,,34.92305831,,,0.000164825,0.049497769,,,,6.08E-11
1776,3142.614394,1.758957015,,35.0208925,,,0.000163055,0.04939683,,,,6.03E-11
1777,3159.3001,1.760529381,,35.11899898,,,0.000161651,0.049299129,,,,6.00E-11
1778,3176.074573,1.762104261,,35.21737853,,,0.00016037,0.049204585,,,,5.97E-11
1779,3192.938284,1.763681658,,35.31603195,,,0.000159191,0.049113119,,,,5.95E-11
1780,3209.891712,1.765261576,,35.41496005,,,0.0001581,0.049024657,,,,5.94E-11
1781,3226.935334,1.766844019,,35.51416361,,,0.000157089,0.048939127,,,,5.93E-11
1782,3244.069634,1.768428992,,35.61364343,,,0.000156153,0.048856457,,,,5.93E-11
1783,3261.295095,1.770016497,,35.71340034,,,0.000155284,0.048776581,,,,5.93E-11
1784,3278.612203,1.77160654,,35.81343512,,,0.000154478,0.048699433,,,,5.93E-11
1785,3296.021449,1.773199124,,35.91374859,,,0.000153732,0.048624947,,,,5.94E-11
1786,3313.523324,1.774794253,,36.01434156,,,0.000153042,0.048553063,,,,5.94E-11
1787,3331.118324,1.776391931,,36.11521485,,,0.000152404,0.04848372,,,,5.95E-11
1788,3348.806944,1.777992162,,36.21636926,,,0.000151815,0.04841686,,,,5.97E-11
1789,3366.589686,1.779594949,,36.31780563,,,0.000151273,0.048352426,,,,5.98E-11
1790,3384.467052,1.781200298,,36.41952478,,,0.000150775,0.048290362,,,,6.00E-11
1791,3402.439546,1.782808211,,36.52152752,,,0.000150319,0.048230614,,,,6.01E-11
1792,3420.507678,1.784418693,,36.62381469,,,0.000149902,0.048173132,,,,6.03E-11
1793,3438.671957,1.786031749,,36.72638711,,,0.000149522,0.048117863,,,,6.05E-11
1794,3456.932897,1.787647381,,36.82924562,,,0.000149178,0.048064758,,,,6.07E-11
1795,3475.291015,1.789265593,,36.93239105,,,0.000148868,0.048013768,,,,6.09E-11
1796,3493.746828,1.790886391,,37.03582423,,,0.00014859,0.047964848,,,,6.12E-11
1797,3512.300859,1.792509777,,37.13954602,,,0.000148342,0.047917951,,,,6.14E-11
1798,3530.953631,1.794135757,,37.24355725,,,0.000148122,0.047873033,,,,6.17E-11
1799,3549.705673,1.795764333,,37.34785877,,,0.00014793,0.047830049,,,,6.19E-11
1800,3568.557514,1.79739551,,37.45245142,,,0.000146162,0.049420732,,,,4.20E-11
1801,3587.509686,1.799029292,,37.55733605,,,0.000144593,0.049137351,,,,4.16E-11
1802,3606.562726,1.800665683,,37.66251353,,,0.000143347,0.048926977,,,,4.13E-11
1803,3625.717171,1.802304687,,37.76798469,,,0.000142212,0.048728241,,,,4.11E-11
1804,3644.973564,1.803946308,,37.87375041,,,0.000141166,0.048537715,,,,4.10E-11
1805,3664.332448,1.80559055,,37.97981155,,,0.000140198,0.048354329,,,,4.09E-11
1806,3683.79437,1.807237417,,38.08616896,,,0.000139302,0.048177442,,,,4.08E-11
1807,3703.359881,1.808886914,,38.19282351,,,0.000138472,0.048006593,,,,4.07E-11
1808,3723.029533,1.810539043,,38.29977608,,,0.000137701,0.047841418,,,,4.07E-11
1809,3742.803882,1.81219381,,38.40702753,,,0.000136987,0.047681616,,,,4.07E-11
1810,3762.683487,1.813851218,,38.51457874,,,0.000136325,0.047526929,,,,4.07E-11
1811,3782.66891,1.815511272,,38.62243059,,,0.000135713,0.047377135,,,,4.08E-11
1812,3802.760715,1.817173975,,38.73058395,,,0.000135147,0.047232033,,,,4.08E-11
1813,3822.95947,1.818839331,,38.83903971,,,0.000134625,0.047091447,,,,4.09E-11
1814,3843.265746,1.820507345,,38.94779875,,,0.000134145,0.046955214,,,,4.09E-11
1815,3863.680117,1.822178021,,39.05686197,,,0.000133703,0.046823186,,,,4.10E-11
1816,3884.203159,1.823851363,,39.16623024,,,0.000133298,0.046695226,,,,4.11E-11
1817,3904.835453,1.825527375,,39.27590448,,,0.000132929,0.046571208,,,,4.12E-11
1818,3925.577581,1.82720606,,39.38588557,,,0.000132592,0.046451011,,,,4.14E-11
1819,3946.430129,1.828887424,,39.4961744,,,0.000132287,0.046334525,,,,4.15E-11
1820,3967.393687,1.83057147,,39.6067719,,,0.000132012,0.046221643,,,,4.16E-11
1821,3988.468847,1.832258202,,39.71767895,,,0.000131765,0.046112264,,,,4.18E-11
1822,4009.656205,1.833947625,,39.82889646,,,0.000131545,0.046006294,,,,4.19E-11
1823,4030.956358,1.835639742,,39.94042536,,,0.00013135,0.045903641,,,,4.21E-11
1824,4052.36991,1.837334558,,40.05226654,,,0.00013118,0.045804218,,,,4.22E-11
1825,4073.897464,1.839032076,,40.16442093,,,0.000129612,0.045707942,,,,3.10E-11
1826,4095.539629,1.840732302,,40.27688944,,,0.00012822,0.045614732,,,,3.07E-11
1827,4117.297016,1.842435238,,40.38967299,,,0.000127116,0.045524512,,,,3.05E-11
1828,4139.170241,1.84414089,,40.50277252,,,0.000126109,0.045437206,,,,3.04E-11
1829,4161.15992,1.845849261,,40.61618894,,,0.000125182,0.045352744,,,,3.03E-11
1830,4183.266675,1.847560356,,40.72992319,,,0.000124324,0.045271056,,,,3.02E-11
1831,4205.491132,1.849274178,,40.8439762,,,0.000123529,0.045192075,,,,3.02E-11
1832,4227.833916,1.850990732,,40.9583489,,,0.000122793,0.045115735,,,,3.02E-11
1833,4250.29566,1.852710022,,41.07304224,,,0.000122109,0.045041975,,,,3.02E-11
1834,4272.876999,1.854432052,,41.18805715,,,0.000121476,0.044970734,,,,3.02E-11
1835,4295.578569,1.856156826,,41.30339459,,,0.000120889,0.044901952,,,,3.02E-11
1836,4318.401012,1.857884349,,41.41905549,,,0.000120346,0.044835572,,,,3.03E-11
1837,4341.344973,1.859614625,,41.53504081,,,0.000119845,0.044771538,,,,3.03E-11
1838,4364.4111,1.861347657,,41.6513515,,,0.000119382,0.044709798,,,,3.04E-11
1839,4387.600044,1.86308345,,41.76798852,,,0.000118955,0.044650297,,,,3.04E-11
1840,4410.91246,1.864822009,,41.88495283,,,0.000118564,0.044592985,,,,3.05E-11
1841,4434.349007,1.866563337,,42.00224538,,,0.000118205,0.044537813,,,,3.06E-11
1842,4457.910346,1.868307438,,42.11986715,,,0.000117877,0.044484732,,,,3.07E-11
1843,4481.597144,1.870054317,,42.2378191,,,0.000117579,0.044433694,,,,3.08E-11
1844,4505.410068,1.871803979,,42.3561022,,,0.000117308,0.044384656,,,,3.09E-11
1845,4529.349791,1.873556426,,42.47471743,,,0.000117064,0.044337571,,,,3.10E-11
1846,4553.41699,1.875311664,,42.59366576,,,0.000116845,0.044292396,,,,3.11E-11
1847,4577.612344,1.877069697,,42.71294818,,,0.00011665,0.04424909,,,,3.13E-11
1848,4601.936535,1.878830528,,42.83256566,,,0.000116478,0.044207611,,,,3.14E-11
1849,4626.390252,1.880594162,,42.95251919,,,0.000116327,0.044167919,,,,3.15E-11
1850,4650.974185,1.882360604,,43.07280976,,,0.000114936,0.045636711,,,,2.14E-11
1851,4675.689027,1.884129858,,43.19343837,,,0.000113702,0.045375027,,,,2.12E-11
1852,4700.535476,1.885901927,,43.314406,,,0.000112723,0.045180761,,,,2.10E-11
1853,4725.514234,1.887676816,,43.43571366,,,0.00011183,0.044997241,,,,2.09E-11
1854,4750.626007,1.889454529,,43.55736234,,,0.000111007,0.044821303,,,,2.09E-11
1855,4775.871503,1.891235071,,43.67935306,,,0.000110247,0.044651958,,,,2.08E-11
1856,4801.251434,1.893018446,,43.80168681,,,0.000109542,0.044488614,,,,2.08E-11
1857,4826.766518,1.894804658,,43.92436461,,,0.000108889,0.044330846,,,,2.07E-11
1858,4852.417474,1.896593711,,44.04738748,,,0.000108283,0.044178318,,,,2.07E-11
1859,4878.205028,1.89838561,,44.17075642,,,0.000107721,0.044030751,,,,2.07E-11
1860,4904.129906,1.900180359,,44.29447246,,,0.000107201,0.043887909,,,,2.07E-11
1861,4930.19284,1.901977962,,44.41853662,,,0.00010672,0.043749583,,,,2.07E-11
1862,4956.394567,1.903778423,,44.54294992,,,0.000106275,0.043615592,,,,2.08E-11
1863,4982.735825,1.905581747,,44.6677134,,,0.000105864,0.043485769,,,,2.08E-11
1864,5009.217358,1.907387938,,44.79282809,,,0.000105486,0.043359967,,,,2.08E-11
1865,5035.839914,1.909197001,,44.91829502,,,0.000105139,0.043238048,,,,2.09E-11
1866,5062.604244,1.911008939,,45.04411523,,,0.000104821,0.043119886,,,,2.09E-11
1867,5089.511103,1.912823757,,45.17028976,,,0.00010453,0.043005363,,,,2.10E-11
1868,5116.561251,1.914641459,,45.29681966,,,0.000104265,0.042894369,,,,2.11E-11
1869,5143.755451,1.916462049,,45.42370597,,,0.000104026,0.042786802,,,,2.11E-11
1870,5171.09447,1.918285533,,45.55094975,,,0.000103809,0.042682562,,,,2.12E-11
1871,5198.579081,1.920111914,,45.67855205,,,0.000103615,0.042581558,,,,2.13E-11
1872,5226.210057,1.921941196,,45.80651392,,,0.000103442,0.042483702,,,,2.13E-11
1873,5253.98818,1.923773384,,45.93483644,,,0.000103289,0.042388909,,,,2.14E-11
1874,5281.914233,1.925608482,,46.06352065,,,0.000103155,0.042297098,,,,2.15E-11
1875,5309.989003,1.927446494,,46.19256764,,,0.000101922,0.042208194,,,,1.58E-11
1876,5338.213283,1.929287426,,46.32197846,,,0.000100828,0.042122121,,,,1.56E-11
1877,5366.58787,1.93113128,,46.4517542,,,1.00E-04,0.042038808,,,,1.55E-11
1878,5395.113563,1.932978063,,46.58189593,,,9.92E-05,0.041958187,,,,1.55E-11
1879,5423.791168,1.934827777,,46.71240472,,,9.84E-05,0.041880192,,,,1.54E-11
1880,5452.621494,1.936680427,,46.84328167,,,9.78E-05,0.041804758,,,,1.54E-11
1881,5481.605353,1.938536018,,46.97452786,,,9.71E-05,0.041731824,,,,1.54E-11
1882,5510.743563,1.940394554,,47.10614439,,,9.66E-05,0.04166133,,,,1.54E-11
1883,5540.036947,1.942256039,,47.23813233,,,9.60E-05,0.041593217,,,,1.54E-11
1884,5569.48633,1.944120478,,47.3704928,,,9.55E-05,0.041527431,,,,1.54E-11
1885,5599.092543,1.945987875,,47.50322688,,,9.51E-05,0.041463915,,,,1.54E-11
1886,5628.856422,1.947858234,,47.63633569,,,9.46E-05,0.041402617,,,,1.54E-11
1887,5658.778805,1.94973156,,47.76982033,,,9.42E-05,0.041343487,,,,1.54E-11
1888,5688.860537,1.951607858,,47.90368191,,,9.39E-05,0.041286473,,,,1.55E-11
1889,5719.102465,1.953487131,,48.03792154,,,9.35E-05,0.041231528,,,,1.55E-11
1890,5749.505444,1.955369384,,48.17254035,,,9.32E-05,0.041178605,,,,1.55E-11
1891,5780.070329,1.957254622,,48.30753944,,,9.30E-05,0.041127657,,,,1.56E-11
1892,5810.797984,1.959142849,,48.44291995,,,9.27E-05,0.04107864,,,,1.56E-11
1893,5841.689274,1.961034069,,48.57868299,,,9.25E-05,0.04103151,,,,1.57E-11
1894,5872.74507,1.962928286,,48.71482971,,,9.22E-05,0.040986226,,,,1.57E-11
1895,5903.966248,1.964825506,,48.85136123,,,9.21E-05,0.040942747,,,,1.58E-11
1896,5935.353689,1.966725732,,48.9882787,,,9.19E-05,0.040901031,,,,1.58E-11
1897,5966.908277,1.968628969,,49.12558324,,,9.17E-05,0.040861041,,,,1.59E-11
1898,5998.630902,1.970535222,,49.26327601,,,9.16E-05,0.040822738,,,,1.60E-11
1899,6030.522458,1.972444494,,49.40135816,,,9.15E-05,0.040786085,,,,1.60E-11
1900,6062.583844,1.97435679,,49.53983083,,,9.04E-05,0.042142436,,,,1.09E-11
1901,6094.815965,1.976272116,,49.67869517,,,8.94E-05,0.041900787,,,,1.08E-11
1902,6127.219728,1.978190474,,49.81795236,,,8.86E-05,0.041721395,,,,1.07E-11
1903,6159.796047,1.98011187,,49.95760354,,,8.79E-05,0.041551926,,,,1.07E-11
1904,6192.54584,1.982036309,,50.09764988,,,8.73E-05,0.041389459,,,,1.06E-11
1905,6225.47003,1.983963793,,50.23809256,,,8.67E-05,0.041233079,,,,1.06E-11
1906,6258.569546,1.985894329,,50.37893274,,,8.61E-05,0.041082242,,,,1.06E-11
1907,6291.84532,1.98782792,,50.52017159,,,8.56E-05,0.040936553,,,,1.06E-11
1908,6325.298289,1.989764572,,50.6618103,,,8.51E-05,0.040795703,,,,1.06E-11
1909,6358.929398,1.991704287,,50.80385005,,,8.47E-05,0.040659435,,,,1.06E-11
1910,6392.739592,1.993647072,,50.94629203,,,8.43E-05,0.040527529,,,,1.06E-11
1911,6426.729826,1.99559293,,51.08913742,,,8.39E-05,0.040399794,,,,1.06E-11
1912,6460.901057,1.997541865,,51.23238742,,,8.36E-05,0.040276062,,,,1.06E-11
1913,6495.254247,1.999493884,,51.37604322,,,8.32E-05,0.040156179,,,,1.06E-11
1914,6529.790366,2.001448989,,51.52010603,,,8.30E-05,0.040040009,,,,1.06E-11
1915,6564.510384,2.003407185,,51.66457705,,,8.27E-05,0.039927424,,,,1.06E-11
1916,6599.415282,2.005368478,,51.80945748,,,8.24E-05,0.039818309,,,,1.07E-11
1917,6634.506043,2.00733287,,51.95474854,,,8.22E-05,0.039712555,,,,1.07E-11
1918,6669.783654,2.009300368,,52.10045144,,,8.20E-05,0.039610059,,,,1.07E-11
1919,6705.24911,2.011270975,,52.2465674,,,8.18E-05,0.039510727,,,,1.08E-11
1920,6740.903409,2.013244697,,52.39309764,,,8.16E-05,0.039414469,,,,1.08E-11
1921,6776.747557,2.015221536,,52.54004339,,,8.15E-05,0.039321198,,,,1.08E-11
1922,6812.782563,2.017201499,,52.68740588,,,8.13E-05,0.039230834,,,,1.09E-11
1923,6849.009441,2.019184589,,52.83518633,,,8.12E-05,0.039143299,,,,1.09E-11
1924,6885.429213,2.021170811,,52.983386,,,8.11E-05,0.039058518,,,,1.09E-11
1925,6922.042904,2.02316017,,53.13200611,,,8.01E-05,0.03897642,,,,8.03E-12
1926,6958.851544,2.025152671,,53.28104791,,,7.93E-05,0.038896937,,,,7.96E-12
1927,6995.856172,2.027148317,,53.43051265,,,7.86E-05,0.038820003,,,,7.91E-12
1928,7033.057828,2.029147113,,53.58040158,,,7.80E-05,0.038745555,,,,7.88E-12
1929,7070.45756,2.031149064,,53.73071596,,,7.74E-05,0.038673531,,,,7.86E-12
1930,7108.056423,2.033154175,,53.88145704,,,7.69E-05,0.038603873,,,,7.84E-12
1931,7145.855473,2.035162449,,54.03262609,,,7.64E-05,0.038536523,,,,7.83E-12
1932,7183.855777,2.037173893,,54.18422437,,,7.59E-05,0.038471426,,,,7.82E-12
1933,7222.058403,2.039188509,,54.33625316,,,7.55E-05,0.038408529,,,,7.82E-12
1934,7260.464427,2.041206303,,54.48871372,,,7.51E-05,0.038347779,,,,7.83E-12
1935,7299.074931,2.04322728,,54.64160735,,,7.48E-05,0.038289126,,,,7.83E-12
1936,7337.891001,2.045251443,,54.79493531,,,7.44E-05,0.038232522,,,,7.84E-12
1937,7376.913731,2.047278798,,54.94869889,,,7.41E-05,0.038177919,,,,7.86E-12
1938,7416.144219,2.049309349,,55.10289938,,,7.38E-05,0.03812527,,,,7.87E-12
1939,7455.583569,2.051343101,,55.25753808,,,7.36E-05,0.038074532,,,,7.89E-12
1940,7495.232891,2.053380058,,55.41261629,,,7.33E-05,0.038025661,,,,7.91E-12
1941,7535.093302,2.055420225,,55.56813529,,,7.31E-05,0.037978614,,,,7.93E-12
1942,7575.165923,2.057463607,,55.72409641,,,7.29E-05,0.037933349,,,,7.96E-12
1943,7615.451883,2.059510207,,55.88050094,,,7.27E-05,0.037889828,,,,7.98E-12
1944,7655.952315,2.061560032,,56.0373502,,,7.25E-05,0.037848012,,,,8.01E-12
1945,7696.668359,2.063613085,,56.19464551,,,7.24E-05,0.037807861,,,,8.04E-12
1946,7737.601161,2.065669371,,56.35238818,,,7.23E-05,0.037769339,,,,8.07E-12
1947,7778.751873,2.067728895,,56.51057954,,,7.21E-05,0.037732411,,,,8.10E-12
1948,7820.121653,2.069791661,,56.66922092,,,7.20E-05,0.03769704,,,,8.14E-12
1949,7861.711665,2.071857674,,56.82831365,,,7.19E-05,0.037663194,,,,8.17E-12
1950,7903.52308,2.073926939,,56.98785906,,,7.11E-05,0.038915755,,,,5.55E-12
1951,7945.557074,2.07599946,,57.14785851,,,7.03E-05,0.038692607,,,,5.50E-12
1952,7987.814829,2.078075242,,57.30831332,,,6.97E-05,0.03852695,,,,5.46E-12
1953,8030.297535,2.080154289,,57.46922485,,,6.92E-05,0.038370456,,,,5.43E-12
1954,8073.006386,2.082236607,,57.63059444,,,6.86E-05,0.038220428,,,,5.41E-12
1955,8115.942586,2.0843222,,57.79242347,,,6.82E-05,0.038076022,,,,5.40E-12
1956,8159.10734,2.086411072,,57.95471328,,,6.77E-05,0.037936733,,,,5.39E-12
1957,8202.501865,2.088503229,,58.11746523,,,6.73E-05,0.037802199,,,,5.38E-12
1958,8246.12738,2.090598674,,58.28068071,,,6.70E-05,0.037672133,,,,5.38E-12
1959,8289.985113,2.092697413,,58.44436107,,,6.66E-05,0.037546298,,,,5.38E-12
1960,8334.076297,2.094799451,,58.6085077,,,6.63E-05,0.037424491,,,,5.38E-12
1961,8378.402173,2.096904792,,58.77312197,,,6.60E-05,0.037306536,,,,5.38E-12
1962,8422.963987,2.09901344,,58.93820528,,,6.57E-05,0.037192277,,,,5.39E-12
1963,8467.762993,2.101125401,,59.10375899,,,6.55E-05,0.037081574,,,,5.40E-12
1964,8512.800451,2.103240679,,59.26978452,,,6.52E-05,0.036974298,,,,5.41E-12
1965,8558.077628,2.105359279,,59.43628326,,,6.50E-05,0.036870333,,,,5.42E-12
1966,8603.595796,2.107481205,,59.6032566,,,6.48E-05,0.036769572,,,,5.43E-12
1967,8649.356237,2.109606463,,59.77070595,,,6.46E-05,0.036671915,,,,5.45E-12
1968,8695.360236,2.111735057,,59.93863272,,,6.45E-05,0.036577267,,,,5.46E-12
1969,8741.609088,2.113866991,,60.10703832,,,6.43E-05,0.036485541,,,,5.48E-12
1970,8788.104092,2.116002271,,60.27592418,,,6.42E-05,0.036396652,,,,5.50E-12
1971,8834.846558,2.118140901,,60.4452917,,,6.41E-05,0.036310523,,,,5.51E-12
1972,8881.837798,2.120282886,,60.61514232,,,6.40E-05,0.036227077,,,,5.53E-12
1973,8929.079134,2.122428231,,60.78547746,,,6.39E-05,0.036146244,,,,5.55E-12
1974,8976.571894,2.12457694,,60.95629857,,,6.38E-05,0.036067954,,,,5.57E-12
1975,9024.317414,2.126729018,,61.12760707,,,6.30E-05,0.035992142,,,,4.09E-12
1976,9072.317036,2.128884471,,61.29940441,,,6.23E-05,0.035918745,,,,4.05E-12
1977,9120.572109,2.131043302,,61.47169204,,,6.18E-05,0.035847701,,,,4.03E-12
1978,9169.08399,2.133205516,,61.6444714,,,6.13E-05,0.035778953,,,,4.01E-12
1979,9217.854043,2.135371119,,61.81774396,,,6.09E-05,0.035712444,,,,4.00E-12
1980,9266.883639,2.137540115,,61.99151117,,,6.05E-05,0.035648119,,,,3.99E-12
1981,9316.174156,2.139712508,,62.16577449,,,6.01E-05,0.035585926,,,,3.99E-12
1982,9365.726979,2.141888304,,62.34053539,,,5.97E-05,0.035525813,,,,3.98E-12
1983,9415.543501,2.144067508,,62.51579534,,,5.94E-05,0.035467731,,,,3.98E-12
1984,9465.625123,2.146250123,,62.69155583,,,5.91E-05,0.035411633,,,,3.99E-12
1985,9515.973253,2.148436156,,62.86781833,,,5.88E-05,0.035357471,,,,3.99E-12
1986,9566.589304,2.15062561,,63.04458432,,,5.85E-05,0.0353052,,,,3.99E-12
1987,9617.474701,2.152818491,,63.2218553,,,5.83E-05,0.035254778,,,,4.00E-12
1988,9668.630872,2.155014803,,63.39963276,,,5.81E-05,0.03520616,,,,4.01E-12
1989,9720.059256,2.157214551,,63.57791819,,,5.78E-05,0.035159307,,,,4.02E-12
1990,9771.761298,2.15941774,,63.75671311,,,5.77E-05,0.035114177,,,,4.03E-12
1991,9823.738451,2.161624375,,63.93601901,,,5.75E-05,0.035070732,,,,4.04E-12
1992,9875.992175,2.163834461,,64.1158374,,,5.73E-05,0.035028934,,,,4.05E-12
1993,9928.523939,2.166048002,,64.29616981,,,5.72E-05,0.034988745,,,,4.07E-12
1994,9981.335218,2.168265003,,64.47701775,,,5.70E-05,0.034950129,,,,4.08E-12
1995,10034.4275,2.17048547,,64.65838275,,,5.69E-05,0.034913053,,,,4.09E-12
1996,10087.80227,2.172709406,,64.84026634,,,5.68E-05,0.034877481,,,,4.11E-12
1997,10141.46103,2.174936817,,65.02267005,,,5.67E-05,0.034843379,,,,4.13E-12
1998,10195.40529,2.177167708,,65.20559541,,,5.66E-05,0.034810717,,,,4.14E-12
1999,10249.63657,2.179402083,,65.38904397,,,5.66E-05,0.034779462,,,,4.16E-12
2000,10304.15638,2.181639947,,65.57301728,,,5.59E-05,0.035936158,,,,2.83E-12
2001,10358.96626,2.183881306,,65.75751689,,,5.53E-05,0.035730095,,,,2.80E-12
2002,10414.06776,2.186126164,,65.94254435,,,5.48E-05,0.035577121,,,,2.78E-12
2003,10469.46241,2.188374525,,66.12810122,,,5.44E-05,0.03543261,,,,2.76E-12
2004,10525.15177,2.190626396,,66.31418907,,,5.40E-05,0.035294069,,,,2.75E-12
2005,10581.13741,2.19288178,,66.50080947,,,5.36E-05,0.035160719,,,,2.75E-12
2006,10637.42091,2.195140682,,66.68796399,,,5.33E-05,0.035032095,,,,2.74E-12
2007,10694.00383,2.197403108,,66.87565421,,,5.29E-05,0.034907862,,,,2.74E-12
2008,10750.88777,2.199669062,,67.06388172,,,5.27E-05,0.034787754,,,,2.74E-12
2009,10808.07434,2.20193855,,67.25264809,,,5.24E-05,0.034671554,,,,2.73E-12
2010,10865.56513,2.204211576,,67.44195493,,,5.21E-05,0.034559073,,,,2.74E-12
2011,10923.36175,2.206488144,,67.63180383,,,5.19E-05,0.03445015,,,,2.74E-12
2012,10981.46584,2.208768261,,67.82219639,,,5.17E-05,0.034344639,,,,
2013,11039.87903,2.21105193,,68.01313422,,,5.15E-05,0.034242411,,,,
2014,11098.60295,2.213339157,,68.20461893,,,5.13E-05,0.034143349,,,,
2015,11157.63925,2.215629947,,68.39665213,,,5.11E-05,0.034047345,,,,
2016,11216.9896,2.217924304,,68.58923544,,,5.10E-05,0.033954299,,,,
2017,11276.65566,2.220222234,,68.7823705,,,5.08E-05,0.033864119,,,,
2018,11336.6391,2.222523741,,68.97605892,,,5.07E-05,0.033776717,,,,
2019,11396.94161,2.22482883,,69.17030234,,,5.06E-05,0.033692014,,,,
2020,11457.56488,2.227137507,,69.36510241,,,5.05E-05,0.033609931,,,,
2021,11518.51062,2.229449776,,69.56046076,,,5.04E-05,0.033530397,,,,
2022,11579.78053,2.231765642,,69.75637904,,,5.03E-05,0.03345334,,,,
2023,11641.37634,2.234085111,,69.95285891,,,5.02E-05,0.033378696,,,,
2024,11703.29977,2.236408186,,70.14990203,,,5.02E-05,0.0333064,,,,
2025,11765.55257,2.238734873,,70.34751005,,,4.96E-05,0.033236393,,,,
2026,11828.13648,2.241065178,,70.54568464,,,4.90E-05,0.033168615,,,,
2027,11891.05326,2.243399104,,70.74442749,,,4.86E-05,0.033103011,,,,
2028,11954.30468,2.245736657,,70.94374026,,,4.82E-05,0.033039527,,,,
2029,12017.8925,2.248077843,,71.14362463,,,4.79E-05,0.03297811,,,,
2030,12081.81853,2.250422665,,71.3440823,,,4.75E-05,0.03291871,,,,
2031,12146.08454,2.252771129,,71.54511495,,,4.72E-05,0.032861279,,,,
2032,12210.69236,2.255123239,,71.74672428,,,4.70E-05,0.032805768,,,,
2033,12275.64378,2.257479002,,71.948912,,,4.67E-05,0.032752134,,,,
2034,12340.94063,2.259838421,,72.15167981,,,4.64E-05,0.03270033,,,,
2035,12406.58475,2.262201503,,72.35502941,,,4.62E-05,0.032650315,,,,
2036,12472.57798,2.264568251,,72.55896253,,,4.60E-05,0.032602047,,,,
2037,12538.92216,2.266938671,,72.76348089,,,4.58E-05,0.032555485,,,,
2038,12605.61917,2.269312768,,72.96858621,,,4.56E-05,0.03251059,,,,
2039,12672.67088,2.271690546,,73.17428023,,,4.55E-05,0.032467324,,,,
2040,12740.07916,2.274072012,,73.38056467,,,4.53E-05,0.03242565,,,,
2041,12807.84592,2.276457169,,73.58744129,,,4.52E-05,0.032385531,,,,
2042,12875.97304,2.278846024,,73.79491182,,,4.51E-05,0.032346933,,,,
2043,12944.46245,2.28123858,,74.00297802,,,4.50E-05,0.032309821,,,,
2044,13013.31606,2.283634844,,74.21164164,,,4.49E-05,0.032274162,,,,
2045,13082.53582,2.286034819,,74.42090445,,,4.48E-05,0.032239924,,,,
2046,13152.12365,2.288438512,,74.63076821,,,4.47E-05,0.032207076,,,,
2047,13222.08152,2.290845927,,74.84123469,,,4.46E-05,0.032175586,,,,
2048,13292.41138,2.293257069,,75.05230567,,,4.45E-05,0.032145424,,,,
2049,13363.11522,2.295671943,,75.26398293,,,4.45E-05,0.032116562,,,,
2050,13434.19501,2.298090554,,75.47626825,,,4.39E-05,0.033184697,,,,
2051,13505.65275,2.300512908,,75.68916343,,,4.35E-05,0.032994412,,,,
2052,13577.49045,2.30293901,,75.90267026,,,4.31E-05,0.032853151,,,,
2053,13649.71012,2.305368864,,76.11679054,,,4.28E-05,0.032719704,,,,
2054,13722.31378,2.307802475,,76.33152609,,,4.24E-05,0.032591771,,,,
2055,13795.30349,2.310239849,,76.54687871,,,4.22E-05,0.032468631,,,,
2056,13868.68128,2.312680991,,76.76285022,,,4.19E-05,0.032349855,,,,
2057,13942.44921,2.315125906,,76.97944244,,,4.16E-05,0.032235134,,,,
2058,14016.60935,2.317574599,,77.1966572,,,4.14E-05,0.032124223,,,,
2059,14091.16379,2.320027075,,77.41449634,,,4.12E-05,0.032016919,,,,
2060,14166.11461,2.322483339,,77.63296168,,,4.10E-05,0.031913051,,,,
2061,14241.46392,2.324943396,,77.85205508,,,4.08E-05,0.031812468,,,,
2062,14317.21384,2.327407251,,78.07177839,,,4.06E-05,0.031715035,,,,
2063,14393.36648,2.32987491,,78.29213344,,,4.05E-05,0.031620635,,,,
2064,14469.92399,2.332346378,,78.51312212,,,4.03E-05,0.031529157,,,,
2065,14546.88852,2.33482166,,78.73474627,,,4.02E-05,0.031440504,,,,
2066,14624.26221,2.33730076,,78.95700777,,,4.01E-05,0.031354582,,,,
2067,14702.04726,2.339783684,,79.17990849,,,4.00E-05,0.031271306,,,,
2068,14780.24582,2.342270437,,79.40345032,,,3.99E-05,0.031190597,,,,
2069,14858.86011,2.344761025,,79.62763514,,,3.98E-05,0.031112379,,,,
2070,14937.89233,2.347255452,,79.85246484,,,3.97E-05,0.031036581,,,,
2071,15017.34469,2.349753724,,80.07794131,,,3.96E-05,0.030963136,,,,
2072,15097.21942,2.352255845,,80.30406646,,,3.96E-05,0.03089198,,,,
2073,15177.51877,2.354761821,,80.5308422,,,3.95E-05,0.030823051,,,,
2074,15258.24498,2.357271657,,80.75827043,,,3.94E-05,0.030756291,,,,
2075,15339.40032,2.359785359,,80.98635308,,,3.90E-05,0.030691643,,,,
2076,15420.98707,2.36230293,,81.21509207,,,3.86E-05,0.030629055,,,,
2077,15503.00752,2.364824378,,81.44448933,,,3.82E-05,0.030568474,,,,
2078,15585.46397,2.367349706,,81.67454679,,,3.79E-05,0.030509851,,,,
2079,15668.35873,2.369878919,,81.90526639,,,3.76E-05,0.030453136,,,,
2080,15751.69413,2.372412024,,82.13665007,,,3.74E-05,0.030398284,,,,
2081,15835.4725,2.374949026,,82.3686998,,,3.71E-05,0.03034525,,,,
2082,15919.6962,2.377489928,,82.60141752,,,3.69E-05,0.03029399,,,,
2083,16004.36758,2.380034737,,82.83480519,,,3.67E-05,0.030244462,,,,
2084,16089.48903,2.382583459,,83.06886479,,,3.65E-05,0.030196625,,,,
2085,16175.06293,2.385136097,,83.30359828,,,3.63E-05,0.03015044,,,,
2086,16261.09168,2.387692657,,83.53900765,,,3.62E-05,0.030105867,,,,
2087,16347.5777,2.390253145,,83.77509488,,,3.60E-05,0.03006287,,,,
2088,16434.52341,2.392817566,,84.01186195,,,3.59E-05,0.030021413,,,,
2089,16521.93125,2.395385924,,84.24931087,,,3.58E-05,0.029981459,,,,
2090,16609.80367,2.397958226,,84.48744364,,,3.57E-05,0.029942976,,,,
2091,16698.14314,2.400534476,,84.72626225,,,3.55E-05,0.029905929,,,,
2092,16786.95214,2.40311468,,84.96576873,,,3.54E-05,0.029870286,,,,
2093,16876.23315,2.405698842,,85.20596509,,,3.54E-05,0.029836016,,,,
2094,16965.98868,2.408286969,,85.44685336,,,3.53E-05,0.029803087,,,,
2095,17056.22125,2.410879065,,85.68843555,,,3.52E-05,0.029771471,,,,
2096,17146.9334,2.413475136,,85.93071372,,,3.51E-05,0.029741137,,,,
2097,17238.12766,2.416075186,,86.1736899,,,3.51E-05,0.029712058,,,,
2098,17329.80659,2.418679222,,86.41736614,,,3.50E-05,0.029684206,,,,
2099,17421.97276,2.421287248,,86.66174449,,,3.50E-05,0.029657554,,,,
2100,17514.62877,2.423899269,,86.906827,,,3.46E-05,0.030643891,,,,
2101,17607.77721,2.426515292,,87.15261575,,,3.42E-05,0.030468175,,,,
2102,17701.42069,2.429135321,,87.39911279,,,3.39E-05,0.03033773,,,,
2103,17795.56183,2.431759361,,87.64632022,,,3.36E-05,0.030214501,,,,
2104,17890.20329,2.434387418,,87.8942401,,,3.34E-05,0.030096363,,,,
2105,17985.34771,2.437019497,,88.14287453,,,3.31E-05,0.029982651,,,,
2106,18080.99776,2.439655603,,88.39222559,,,3.29E-05,0.02987297,,,,
2107,18177.15614,2.442295742,,88.64229539,,,3.27E-05,0.029767033,,,,
2108,18273.82552,2.444939919,,88.89308604,,,3.26E-05,0.029664613,,,,
2109,18371.00863,2.447588139,,89.14459964,,,3.24E-05,0.029565526,,,,
2110,18468.70819,2.450240408,,89.39683831,,,3.22E-05,0.02946961,,,,
2111,18566.92694,2.452896731,,89.64980417,,,3.21E-05,0.029376728,,,,
2112,18665.66764,2.455557113,,89.90349935,,,3.20E-05,0.029286756,,,,
2113,18764.93306,2.458221559,,90.15792599,,,3.18E-05,0.029199583,,,,
2114,18864.72597,2.460890075,,90.41308623,,,3.17E-05,0.02911511,,,,
2115,18965.04919,2.463562667,,90.66898221,,,3.16E-05,0.029033244,,,,
2116,19065.90552,2.466239339,,90.92561609,,,3.15E-05,0.028953901,,,,
2117,19167.2978,2.468920096,,91.18299002,,,3.14E-05,0.028877002,,,,
2118,19269.22886,2.471604945,,91.44110617,,,3.14E-05,0.028802472,,,,
2119,19371.70157,2.474293891,,91.69996671,,,3.13E-05,0.028730243,,,,
2120,19474.7188,2.476986938,,91.95957381,,,3.12E-05,0.028660249,,,,
2121,19578.28344,2.479684093,,92.21992967,,,3.12E-05,0.028592427,,,,
2122,19682.39839,2.48238536,,92.48103647,,,3.11E-05,0.028526719,,,,
2123,19787.06659,2.485090745,,92.7428964,,,3.11E-05,0.028463067,,,,
2124,19892.29095,2.487800254,,93.00551167,,,3.10E-05,0.028401419,,,,
2125,19998.07444,2.490513891,,93.26888448,,,3.06E-05,0.028341721,,,,
2126,20104.42002,2.493231663,,93.53301705,,,3.03E-05,0.028283925,,,,
2127,20211.33067,2.495953573,,93.79791159,,,3.01E-05,0.028227983,,,,
2128,20318.8094,2.498679629,,94.06357034,,,2.98E-05,0.028173848,,,,
2129,20426.85921,2.501409835,,94.32999552,,,2.96E-05,0.028121476,,,,
2130,20535.48314,2.504144197,,94.59718938,,,2.94E-05,0.028070824,,,,
2131,20644.68424,2.506882719,,94.86515416,,,2.92E-05,0.02802185,,,,
2132,20754.46557,2.509625409,,95.13389211,,,2.90E-05,0.027974515,,,,
2133,20864.83021,2.51237227,,95.40340548,,,2.89E-05,0.027928779,,,,
2134,20975.78125,2.515123308,,95.67369655,,,2.87E-05,0.027884605,,,,
2135,21087.3218,2.517878529,,95.94476757,,,2.86E-05,0.027841956,,,,
2136,21199.45501,2.520637938,,96.21662084,,,2.85E-05,0.027800796,,,,
2137,21312.184,2.523401541,,96.48925862,,,2.83E-05,0.027761091,,,,
2138,21425.51195,2.526169342,,96.76268322,,,2.82E-05,0.027722808,,,,
2139,21539.44203,2.528941348,,97.03689692,,,2.81E-05,0.027685913,,,,
2140,21653.97743,2.531717564,,97.31190202,,,2.80E-05,0.027650377,,,,
2141,21769.12138,2.534497995,,97.58770084,,,2.79E-05,0.027616166,,,,
2142,21884.8771,2.537282647,,97.86429569,,,2.79E-05,0.027583252,,,,
2143,22001.24784,2.540071524,,98.1416889,,,2.78E-05,0.027551606,,,,
2144,22118.23686,2.542864634,,98.41988278,,,2.77E-05,0.027521199,,,,
2145,22235.84745,2.545661981,,98.69887967,,,2.77E-05,0.027492003,,,,
2146,22354.0829,2.54846357,,98.97868191,,,2.76E-05,0.027463992,,,,
2147,22472.94653,2.551269407,,99.25929186,,,2.76E-05,0.02743714,,,,
2148,22592.44168,2.554079497,,99.54071186,,,2.75E-05,0.02741142,,,,
2149,22712.57169,2.556893847,,99.82294427,,,2.75E-05,0.027386808,,,,
2150,22833.33994,2.559712461,,100.1059915,,,2.72E-05,0.028297612,,,,
2151,22954.74982,2.562535345,,100.3898558,,,2.69E-05,0.028135351,,,,
2152,23076.80473,2.565362504,,100.6745397,,,2.67E-05,0.028014893,,,,
2153,23199.5081,2.568193944,,100.9600455,,,2.64E-05,0.027901099,,,,
2154,23322.86336,2.571029671,,101.2463756,,,2.62E-05,0.027792006,,,,
2155,23446.87398,2.573869689,,101.5335325,,,2.61E-05,0.027687002,,,,
2156,23571.54345,2.576714005,,101.8215184,,,2.59E-05,0.027585718,,,,
2157,23696.87524,2.579562623,,102.1103359,,,2.57E-05,0.027487892,,,,
2158,23822.87289,2.582415551,,102.3999873,,,2.56E-05,0.027393314,,,,
2159,23949.53992,2.585272792,,102.6904752,,,2.55E-05,0.027301814,,,,
2160,24076.8799,2.588134352,,102.9818018,,,2.53E-05,0.027213242,,,,
2161,24204.89639,2.591000238,,103.2739697,,,2.52E-05,0.027127471,,,,
2162,24333.59298,2.593870453,,103.5669813,,,2.51E-05,0.027044388,,,,
2163,24462.97329,2.596745005,,103.860839,,,2.50E-05,0.02696389,,,,
2164,24593.04094,2.599623899,,104.1555454,,,2.49E-05,0.026885884,,,,
2165,24723.79959,2.60250714,,104.4511028,,,2.49E-05,0.026810287,,,,
2166,24855.2529,2.605394733,,104.7475138,,,2.48E-05,0.026737019,,,,
2167,24987.40456,2.608286685,,105.0447808,,,2.47E-05,0.026666007,,,,
2168,25120.25828,2.611183,,105.3429064,,,2.47E-05,0.026597184,,,,
2169,25253.81779,2.614083685,,105.641893,,,2.46E-05,0.026530485,,,,
2170,25388.08683,2.616988744,,105.9417431,,,2.45E-05,0.02646585,,,,
2171,25523.06918,2.619898184,,106.2424592,,,2.45E-05,0.026403221,,,,
2172,25658.76861,2.62281201,,106.5440439,,,2.45E-05,0.026342544,,,,
2173,25795.18894,2.625730228,,106.8464996,,,2.44E-05,0.026283766,,,,
2174,25932.33399,2.628652843,,107.149829,,,2.44E-05,0.026226838,,,,
2175,26070.20762,2.631579861,,107.4540344,,,2.41E-05,0.026171711,,,,
2176,26208.81368,2.634511287,,107.7591186,,,2.38E-05,0.02611834,,,,
2177,26348.15608,2.637447127,,108.065084,,,2.36E-05,0.026066681,,,,
2178,26488.23871,2.640387386,,108.3719332,,,2.34E-05,0.026016691,,,,
2179,26629.06552,2.643332071,,108.6796687,,,2.33E-05,0.025968329,,,,
2180,26770.64045,2.646281186,,108.9882931,,,2.31E-05,0.025921555,,,,
2181,26912.96748,2.649234738,,109.2978091,,,2.30E-05,0.025876331,,,,
2182,27056.05059,2.652192732,,109.6082191,,,2.28E-05,0.02583262,,,,
2183,27199.89381,2.655155174,,109.9195258,,,2.27E-05,0.025790386,,,,
2184,27344.50117,2.658122069,,110.2317318,,,2.26E-05,0.025749594,,,,
2185,27489.87673,2.661093422,,110.5448397,,,2.25E-05,0.02571021,,,,
2186,27636.02457,2.664069241,,110.8588521,,,2.24E-05,0.025672202,,,,
2187,27782.94879,2.667049529,,111.1737716,,,2.23E-05,0.025635537,,,,
2188,27930.65351,2.670034293,,111.4896009,,,2.22E-05,0.025600185,,,,
2189,28079.14288,2.673023539,,111.8063426,,,2.21E-05,0.025566116,,,,
2190,28228.42106,2.676017271,,112.1239993,,,2.20E-05,0.0255333,,,,
2191,28378.49225,2.679015497,,112.4425736,,,2.20E-05,0.025501709,,,,
2192,28529.36066,2.682018221,,112.7620684,,,2.19E-05,0.025471315,,,,
2193,28681.03051,2.685025449,,113.0824861,,,2.19E-05,0.025442092,,,,
2194,28833.50607,2.688037186,,113.4038295,,,2.18E-05,0.025414013,,,,
2195,28986.79162,2.691053439,,113.7261013,,,2.18E-05,0.025387052,,,,
2196,29140.89146,2.694074213,,114.0493042,,,2.17E-05,0.025361186,,,,
2197,29295.80991,2.697099514,,114.3734408,,,2.17E-05,0.02533639,,,,
2198,29451.55132,2.700129348,,114.6985138,,,2.17E-05,0.025312639,,,,
2199,29608.12006,2.703163719,,115.024526,,,2.16E-05,0.025289912,,,,
2200,29765.52053,2.706202635,,115.3514801,,,2.14E-05,0.026130976,,,,
2201,29923.75715,2.709246099,,115.6793787,,,2.11E-05,0.025981138,,,,
2202,30082.83435,2.71229412,,116.0082248,,,2.10E-05,0.025869904,,,,
2203,30242.7566,2.715346701,,116.3380208,,,2.08E-05,0.025764822,,,,
2204,30403.52839,2.718403848,,116.6687698,,,2.06E-05,0.025664082,,,,
2205,30565.15423,2.721465568,,117.0004743,,,2.05E-05,0.025567117,,,,
2206,30727.63866,2.724531867,,117.3331371,,,2.04E-05,0.025473588,,,,
2207,30890.98625,2.727602749,,117.666761,,,2.02E-05,0.025383252,,,,
2208,31055.20156,2.73067822,,118.0013489,,,2.01E-05,0.025295916,,,,
2209,31220.28923,2.733758287,,118.3369034,,,2.00E-05,0.025211421,,,,
2210,31386.25387,2.736842955,,118.6734274,,,1.99E-05,0.025129631,,,,
2211,31553.10015,2.739932229,,119.0109236,,,1.98E-05,0.025050428,,,,
2212,31720.83275,2.743026117,,119.3493949,,,1.98E-05,0.024973706,,,,
2213,31889.45638,2.746124622,,119.6888442,,,1.97E-05,0.024899371,,,,
2214,32058.97577,2.749227751,,120.0292741,,,1.96E-05,0.024827338,,,,
2215,32229.39568,2.752335511,,120.3706876,,,1.95E-05,0.024757529,,,,
2216,32400.7209,2.755447905,,120.7130875,,,1.95E-05,0.02468987,,,,
2217,32572.95624,2.758564941,,121.0564766,,,1.94E-05,0.024624296,,,,
2218,32746.10653,2.761686624,,121.4008578,,,1.94E-05,0.024560742,,,,
2219,32920.17663,2.76481296,,121.746234,,,1.93E-05,0.02449915,,,,
2220,33095.17143,2.767943955,,122.092608,,,1.93E-05,0.024439464,,,,
2221,33271.09584,2.771079614,,122.4399827,,,1.93E-05,0.02438163,,,,
2222,33447.95481,2.774219943,,122.788361,,,1.92E-05,0.024325599,,,,
2223,33625.75329,2.777364948,,123.1377458,,,1.92E-05,0.024271321,,,,
2224,33804.49628,2.780514636,,123.48814,,,1.92E-05,0.024218752,,,,
2225,33984.18879,2.78366901,,123.8395465,,,1.90E-05,0.024167846,,,,
2226,34164.83588,2.786828078,,124.1919682,,,1.87E-05,0.024118561,,,,
2227,34346.44261,2.789991846,,124.5454081,,,1.86E-05,0.024070858,,,,
2228,34529.01409,2.793160318,,124.8998691,,,1.84E-05,0.024024695,,,,
2229,34712.55543,2.796333501,,125.255354,,,1.83E-05,0.023980036,,,,
2230,34897.0718,2.799511401,,125.611866,,,1.82E-05,0.023936843,,,,
2231,35082.56837,2.802694024,,125.9694079,,,1.81E-05,0.023895082,,,,
2232,35269.05035,2.805881375,,126.3279827,,,1.80E-05,0.023854718,,,,
2233,35456.52299,2.80907346,,126.6875934,,,1.79E-05,0.023815717,,,,
2234,35644.99153,2.812270285,,127.0482429,,,1.78E-05,0.023778049,,,,
2235,35834.46128,2.815471856,,127.4099343,,,1.77E-05,0.02374168,,,,
2236,36024.93756,2.818678179,,127.7726706,,,1.76E-05,0.023706582,,,,
2237,36216.42571,2.82188926,,128.1364547,,,1.75E-05,0.023672725,,,,
2238,36408.93111,2.825105104,,128.5012897,,,1.75E-05,0.023640079,,,,
2239,36602.45917,2.828325717,,128.8671786,,,1.74E-05,0.023608618,,,,
2240,36797.01532,2.831551105,,129.2341245,,,1.73E-05,0.023578315,,,,
2241,36992.60503,2.834781275,,129.6021303,,,1.73E-05,0.023549143,,,,
2242,37189.23379,2.838016232,,129.9711991,,,1.72E-05,0.023521076,,,,
2243,37386.90712,2.841255981,,130.3413341,,,1.72E-05,0.02349409,,,,
2244,37585.63056,2.844500529,,130.7125382,,,1.72E-05,0.023468161,,,,
2245,37785.40972,2.847749882,,131.0848145,,,1.71E-05,0.023443265,,,,
2246,37986.25018,2.851004045,,131.4581661,,,1.71E-05,0.023419379,,,,
2247,38188.1576,2.854263025,,131.8325962,,,1.71E-05,0.023396481,,,,
2248,38391.13765,2.857526827,,132.2081077,,,1.70E-05,0.023374549,,,,
2249,38595.19602,2.860795458,,132.5847039,,,1.70E-05,0.023353562,,,,
2250,38800.33845,2.864068922,,132.9623878,,,1.68E-05,0.024130233,,,,
2251,39006.5707,2.867347227,,133.3411625,,,1.66E-05,0.023991868,,,,
2252,39213.89856,2.870630377,,133.7210312,,,1.65E-05,0.02388915,,,,
2253,39422.32785,2.87391838,,134.1019971,,,1.64E-05,0.023792114,,,,
2254,39631.86443,2.87721124,,134.4840633,,,1.62E-05,0.023699087,,,,
2255,39842.51419,2.880508965,,134.8672328,,,1.61E-05,0.023609546,,,,
2256,40054.28303,2.883811559,,135.251509,,,1.60E-05,0.023523179,,,,
2257,40267.17692,2.887119029,,135.636895,,,1.59E-05,0.023439759,,,,
2258,40481.20183,2.89043138,,136.023394,,,1.58E-05,0.02335911,,,,
2259,40696.36377,2.893748619,,136.4110092,,,1.58E-05,0.023281085,,,,
2260,40912.66878,2.897070752,,136.7997437,,,1.57E-05,0.023205557,,,,
2261,41130.12295,2.900397784,,137.1896008,,,1.56E-05,0.023132417,,,,
2262,41348.73237,2.903729722,,137.5805837,,,1.55E-05,0.02306157,,,,
2263,41568.5032,2.907066571,,137.9726957,,,1.55E-05,0.022992926,,,,
2264,41789.4416,2.910408338,,138.3659399,,,1.54E-05,0.022926409,,,,
2265,42011.55379,2.913755028,,138.7603197,,,1.54E-05,0.022861944,,,,
2266,42234.84599,2.917106648,,139.1558382,,,1.53E-05,0.022799466,,,,
2267,42459.32449,2.920463203,,139.5524988,,,1.53E-05,0.022738913,,,,
2268,42684.99559,2.923824699,,139.9503047,,,1.52E-05,0.022680225,,,,
2269,42911.86563,2.927191143,,140.3492592,,,1.52E-05,0.022623349,,,,
2270,43139.94099,2.93056254,,140.7493656,,,1.52E-05,0.022568232,,,,
2271,43369.22806,2.933938897,,141.1506273,,,1.51E-05,0.022514827,,,,
2272,43599.7333,2.93732022,,141.5530474,,,1.51E-05,0.022463085,,,,
2273,43831.46319,2.940706513,,141.9566293,,,1.51E-05,0.022412964,,,,
2274,44064.42422,2.944097785,,142.3613765,,,1.51E-05,0.022364419,,,,
2275,44298.62294,2.94749404,,142.7672921,,,1.49E-05,0.022317411,,,,
2276,44534.06595,2.950895284,,143.1743795,,,1.47E-05,0.0222719,,,,
2277,44770.75984,2.954301524,,143.5826422,,,1.46E-05,0.022227849,,,,
2278,45008.71128,2.957712766,,143.9920834,,,1.45E-05,0.022185221,,,,
2279,45247.92694,2.961129015,,144.4027066,,,1.44E-05,0.022143981,,,,
2280,45488.41355,2.964550279,,144.814515,,,1.43E-05,0.022104095,,,,
2281,45730.17787,2.967976562,,145.2275122,,,1.42E-05,0.022065532,,,,
2282,,2.971407871,,145.6417016,,,1.41E-05,0.022028258,,,,
2283,,2.974844212,,146.0570864,,,1.40E-05,0.021992244,,,,
2284,,2.978285591,,146.4736702,,,1.40E-05,0.021957459,,,,
2285,,2.981732014,,146.8914564,,,1.39E-05,0.021923875,,,,
2286,,2.985183487,,147.3104484,,,1.38E-05,0.021891464,,,,
2287,,2.988640017,,147.7306496,,,1.38E-05,0.021860199,,,,
2288,,2.992101609,,148.1520636,,,1.37E-05,0.021830053,,,,
2289,,2.995568269,,148.5746938,,,1.37E-05,0.021801001,,,,
2290,,2.999040004,,148.9985436,,,1.36E-05,0.021773018,,,,
2291,,3.00251682,,149.4236167,,,1.36E-05,0.021746079,,,,
2292,,3.005998722,,149.8499163,,,1.36E-05,0.021720162,,,,
2293,,3.009485717,,150.2774462,,,1.35E-05,0.021695242,,,,
2294,,3.012977812,,150.7062097,,,1.35E-05,0.021671298,,,,
2295,,3.016475011,,151.1362104,,,1.35E-05,0.021648308,,,,
2296,,3.019977322,,151.5674518,,,1.34E-05,0.021626251,,,,
2297,,3.02348475,,151.9999375,,,1.34E-05,0.021605106,,,,
2298,,3.026997301,,152.4336711,,,1.34E-05,0.021584854,,,,
2299,,3.030514983,,152.8686561,,,1.34E-05,0.021565474,,,,
2300,,3.0340378,,153.304896,,,1.32E-05,0.022282682,,,,
2301,,3.037565759,,153.7423945,,,1.31E-05,0.022154911,,,,
2302,,3.041098866,,154.1811551,,,1.30E-05,0.022060057,,,,
2303,,3.044637127,,154.6211815,,,1.29E-05,0.021970451,,,,
2304,,3.048180549,,155.0624773,,,1.28E-05,0.021884547,,,,
2305,,3.051729138,,155.505046,,,1.27E-05,0.021801862,,,,
2306,,3.055282899,,155.9488914,,,1.26E-05,0.021722107,,,,
2307,,3.058841839,,156.394017,,,1.25E-05,0.021645075,,,,
2308,,3.062405965,,156.8404265,,,1.24E-05,0.021570601,,,,
2309,,3.065975281,,157.2881237,,,1.24E-05,0.021498549,,,,
2310,,3.069549796,,157.737112,,,1.23E-05,0.021428804,,,,
2311,,3.073129514,,158.1873953,,,1.23E-05,0.021361265,,,,
2312,,3.076714442,,158.6389772,,,1.22E-05,0.021295842,,,,
2313,,3.080304586,,159.0918615,,,1.22E-05,0.021232454,,,,
2314,,3.083899952,,159.5460518,,,1.21E-05,0.021171029,,,,
2315,,3.087500548,,160.0015518,,,1.21E-05,0.021111501,,,,
2316,,3.091106377,,160.4583654,,,1.21E-05,0.021053806,,,,
2317,,3.094717448,,160.9164962,,,1.20E-05,0.020997889,,,,
2318,,3.098333767,,161.3759479,,,1.20E-05,0.020943695,,,,
2319,,3.101955338,,161.8367245,,,1.20E-05,0.020891174,,,,
2320,,3.10558217,,162.2988296,,,1.19E-05,0.020840277,,,,
2321,,3.109214267,,162.7622669,,,1.19E-05,0.020790961,,,,
2322,,3.112851637,,163.2270404,,,1.19E-05,0.020743181,,,,
2323,,3.116494285,,163.6931538,,,1.19E-05,0.020696897,,,,
2324,,3.120142218,,164.160611,,,1.19E-05,0.020652069,,,,
2325,,3.123795442,,164.6294157,,,1.17E-05,0.02060866,,,,
2326,,3.127453963,,165.0995718,,,1.16E-05,0.020566634,,,,
2327,,3.131117788,,165.5710831,,,1.15E-05,0.020525955,,,,
2328,,3.134786923,,166.0439535,,,1.14E-05,0.020486591,,,,
2329,,3.138461373,,166.5181869,,,1.13E-05,0.020448509,,,,
2330,,3.142141147,,166.9937871,,,1.12E-05,0.020411677,,,,
2331,,3.145826248,,167.4707581,,,1.12E-05,0.020376066,,,,
2332,,3.149516685,,167.9491037,,,1.11E-05,0.020341646,,,,
2333,,3.153212464,,168.4288278,,,1.10E-05,0.020308389,,,,
2334,,3.15691359,,168.9099344,,,1.10E-05,0.020276268,,,,
2335,,3.160620069,,169.3924274,,,1.09E-05,0.020245255,,,,
2336,,3.164331909,,169.8763108,,,1.09E-05,0.020215326,,,,
2337,,3.168049116,,170.3615884,,,1.08E-05,0.020186455,,,,
2338,,3.171771696,,170.8482643,,,1.08E-05,0.020158617,,,,
2339,,3.175499655,,171.3363424,,,1.08E-05,0.020131789,,,,
2340,,3.179232999,,171.8258267,,,1.07E-05,0.020105949,,,,
2341,,3.182971735,,172.3167213,,,1.07E-05,0.020081073,,,,
2342,,3.18671587,,172.80903,,,1.07E-05,0.020057139,,,,
2343,,3.190465409,,173.3027571,,,1.06E-05,0.020034128,,,,
2344,,3.19422036,,173.7979063,,,1.06E-05,0.020012017,,,,
2345,,3.197980727,,174.2944819,,,1.06E-05,0.019990788,,,,
2346,,3.201746519,,174.7924878,,,1.06E-05,0.019970419,,,,
2347,,3.20551774,,175.2919282,,,1.05E-05,0.019950894,,,,
2348,,3.209294398,,175.7928071,,,1.05E-05,0.019932192,,,,
2349,,3.213076499,,176.2951285,,,1.05E-05,0.019914295,,,,
2350,,3.216864049,,176.7988967,,,1.04E-05,0.020576592,,,,
2351,,3.220657055,,177.3041156,,,1.03E-05,0.020458604,,,,
2352,,3.224455522,,177.8107894,,,1.02E-05,0.020371013,,,,
2353,,3.228259458,,178.3189222,,,1.01E-05,0.020288267,,,,
2354,,3.232068869,,178.8285183,,,1.00E-05,0.020208941,,,,
2355,,3.235883762,,179.3395816,,,9.97E-06,0.020132586,,,,
2356,,3.239704142,,179.8521165,,,9.90E-06,0.020058938,,,,
2357,,3.243530016,,180.366127,,,9.84E-06,0.019987804,,,,
2358,,3.24736139,,180.8816174,,,9.79E-06,0.019919032,,,,
2359,,3.251198272,,181.3985918,,,9.74E-06,0.019852497,,,,
2360,,3.255040666,,181.9170545,,,9.69E-06,0.019788092,,,,
2361,,3.258888581,,182.4370096,,,9.65E-06,0.019725724,,,,
2362,,3.262742022,,182.9584615,,,9.61E-06,0.01966531,,,,
2363,,3.266600996,,183.4814144,,,9.57E-06,0.019606776,,,,
2364,,3.270465509,,184.0058724,,,9.54E-06,0.019550054,,,,
2365,,3.274335567,,184.53184,,,9.51E-06,0.019495083,,,,
2366,,3.278211178,,185.0593213,,,9.48E-06,0.019441806,,,,
2367,,3.282092347,,185.5883206,,,9.45E-06,0.01939017,,,,
2368,,3.285979082,,186.1188423,,,9.43E-06,0.019340125,,,,
2369,,3.289871388,,186.6508907,,,9.41E-06,0.019291625,,,,
2370,,3.293769272,,187.1844701,,,9.39E-06,0.019244626,,,,
2371,,3.29767274,,187.7195848,,,9.37E-06,0.019199085,,,,
2372,,3.3015818,,188.2562392,,,9.35E-06,0.019154964,,,,
2373,,3.305496457,,188.7944377,,,9.34E-06,0.019112223,,,,
2374,,3.309416718,,189.3341845,,,9.33E-06,0.019070828,,,,
2375,,3.31334259,,189.8754842,,,9.21E-06,0.019030743,,,,
2376,,3.317274079,,190.4183411,,,9.12E-06,0.018991934,,,,
2377,,3.321211191,,190.9627596,,,9.04E-06,0.01895437,,,,
2378,,3.325153933,,191.5087441,,,8.97E-06,0.01891802,,,,
2379,,3.329102313,,192.0562991,,,8.90E-06,0.018882853,,,,
2380,,3.333056335,,192.6054291,,,8.84E-06,0.018848842,,,,
2381,,3.337016007,,193.1561383,,,8.78E-06,0.018815957,,,,
2382,,3.340981335,,193.7084315,,,8.73E-06,0.018784173,,,,
2383,,3.344952327,,194.262313,,,8.68E-06,0.018753462,,,,
2384,,3.348928987,,194.8177872,,,8.64E-06,0.018723801,,,,
2385,,3.352911324,,195.3748589,,,8.59E-06,0.018695163,,,,
2386,,3.356899343,,195.9335323,,,8.56E-06,0.018667525,,,,
2387,,3.360893051,,196.4938122,,,8.52E-06,0.018640864,,,,
2388,,3.364892455,,197.055703,,,8.49E-06,0.018615158,,,,
2389,,3.368897561,,197.6192092,,,8.46E-06,0.018590384,,,,
2390,,3.372908376,,198.1843356,,,8.43E-06,0.018566522,,,,
2391,,3.376924907,,198.7510865,,,8.40E-06,0.018543551,,,,
2392,,3.380947159,,199.3194667,,,8.38E-06,0.01852145,,,,
2393,,3.384975141,,199.8894807,,,8.36E-06,0.0185002,,,,
2394,,3.389008857,,200.4611332,,,8.34E-06,0.018479782,,,,
2395,,3.393048316,,201.0344288,,,8.32E-06,0.018460178,,,,
2396,,3.397093522,,201.6093721,,,8.31E-06,0.01844137,,,,
2397,,3.401144485,,202.1859678,,,8.29E-06,0.018423339,,,,
2398,,3.405201208,,202.7642205,,,8.28E-06,0.018406069,,,,
2399,,3.409263701,,203.3441351,,,8.27E-06,0.018389543,,,,
2400,,3.413331968,,203.925716,,,8.17E-06,0.019001129,,,,
2401,,3.417406017,,204.5089681,,,8.08E-06,0.018892175,,,,
2402,,3.421485854,,205.0938961,,,8.01E-06,0.018811291,,,,
2403,,3.425571486,,205.6805047,,,7.95E-06,0.018734881,,,,
2404,,3.42966292,,206.2687987,,,7.89E-06,0.018661628,,,,
2405,,3.433760163,,206.8587827,,,7.84E-06,0.01859112,,,,
2406,,3.43786322,,207.4504617,,,7.79E-06,0.01852311,,,,
2407,,3.441972099,,208.0438404,,,7.74E-06,0.018457422,,,,
2408,,3.446086806,,208.6389235,,,7.70E-06,0.018393916,,,,
2409,,3.450207349,,209.2357159,,,7.66E-06,0.018332475,,,,
2410,,3.454333733,,209.8342225,,,7.62E-06,0.018273002,,,,
2411,,3.458465965,,210.434448,,,7.59E-06,0.018215409,,,,
2412,,3.462604053,,211.0363973,,,7.56E-06,0.018159621,,,,
2413,,3.466748003,,211.6400753,,,7.53E-06,0.018105568,,,,
2414,,3.470897821,,212.2454869,,,7.50E-06,0.018053189,,,,
2415,,3.475053514,,212.8526369,,,7.48E-06,0.018002427,,,,
2416,,3.47921509,,213.4615303,,,7.45E-06,0.01795323,,,,
2417,,3.483382554,,214.072172,,,7.43E-06,0.017905547,,,,
2418,,3.487555914,,214.6845669,,,7.41E-06,0.017859334,,,,
2419,,3.491735176,,215.29872,,,7.40E-06,0.017814548,,,,
2420,,3.495920347,,215.9146362,,,7.38E-06,0.017771147,,,,
2421,,3.500111433,,216.5323205,,,7.37E-06,0.017729093,,,,
2422,,3.504308443,,217.1517779,,,7.35E-06,0.01768835,,,,
2423,,3.508511381,,217.7730134,,,7.34E-06,0.017648882,,,,
2424,,3.512720256,,218.3960319,,,7.33E-06,0.017610656,,,,
2425,,3.516935073,,219.0208387,,,7.25E-06,0.01757364,,,,
2426,,3.52115584,,219.6474386,,,7.17E-06,0.017537803,,,,
2427,,3.525382563,,220.2758367,,,7.11E-06,0.017503115,,,,
2428,,3.529615249,,220.9060382,,,7.05E-06,0.017469548,,,,
2429,,3.533853905,,221.538048,,,7.00E-06,0.017437074,,,,
2430,,3.538098538,,222.1718714,,,6.95E-06,0.017405666,,,,
2431,,3.542349155,,222.8075134,,,6.91E-06,0.0173753,,,,
2432,,3.546605762,,223.444979,,,6.87E-06,0.017345949,,,,
2433,,3.550868366,,224.0842736,,,6.83E-06,0.01731759,,,,
2434,,3.555136974,,224.7254022,,,6.79E-06,0.017290199,,,,
2435,,3.559411593,,225.36837,,,6.76E-06,0.017263753,,,,
2436,,3.56369223,,226.0131822,,,6.73E-06,0.017238232,,,,
2437,,3.567978891,,226.659844,,,6.70E-06,0.017213612,,,,
2438,,3.572271583,,227.3083606,,,6.67E-06,0.017189874,,,,
2439,,3.576570314,,227.9587372,,,6.65E-06,0.017166998,,,,
2440,,3.580875089,,228.6109791,,,6.63E-06,0.017144962,,,,
2441,,3.585185917,,229.2650914,,,6.61E-06,0.01712375,,,,
2442,,3.589502803,,229.9210796,,,6.59E-06,0.017103341,,,,
2443,,3.593825755,,230.5789489,,,6.57E-06,0.017083718,,,,
2444,,3.59815478,,231.2387045,,,6.56E-06,0.017064864,,,,
2445,,3.602489884,,231.9003518,,,6.54E-06,0.017046761,,,,
2446,,3.606831074,,232.5638962,,,6.53E-06,0.017029392,,,,
2447,,3.611178358,,233.2293429,,,6.52E-06,0.017012742,,,,
2448,,3.615531741,,233.8966973,,,6.51E-06,0.016996794,,,,
2449,,3.619891232,,234.5659649,,,6.50E-06,0.016981534,,,,
2450,,3.624256836,,235.2371509,,,6.43E-06,0.017546293,,,,
2451,,3.628628562,,235.9102607,,,6.36E-06,0.01744568,,,,
2452,,3.633006415,,236.5852999,,,6.30E-06,0.017370989,,,,
2453,,3.637390402,,237.2622739,,,6.25E-06,0.017300429,,,,
2454,,3.641780531,,237.941188,,,6.21E-06,0.017232785,,,,
2455,,3.646176809,,238.6220477,,,6.16E-06,0.017167675,,,,
2456,,3.650579243,,239.3048586,,,6.12E-06,0.017104873,,,,
2457,,3.654987838,,239.989626,,,6.09E-06,0.017044215,,,,
2458,,3.659402603,,240.6763556,,,6.05E-06,0.016985571,,,,
2459,,3.663823545,,241.3650529,,,6.02E-06,0.016928835,,,,
2460,,3.66825067,,242.0557233,,,5.99E-06,0.016873915,,,,
2461,,3.672683985,,242.7483725,,,5.97E-06,0.016820731,,,,
2462,,3.677123497,,243.4430059,,,5.94E-06,0.016769215,,,,
2463,,3.681569213,,244.1396293,,,5.92E-06,0.016719301,,,,
2464,,3.686021141,,244.8382481,,,5.90E-06,0.016670932,,,,
2465,,3.690479287,,245.538868,,,5.88E-06,0.016624057,,,,
2466,,3.694943658,,246.2414947,,,5.86E-06,0.016578626,,,,
2467,,3.699414262,,246.9461338,,,5.84E-06,0.016534595,,,,
2468,,3.703891105,,247.6527909,,,5.83E-06,0.01649192,,,,
2469,,3.708374194,,248.3614717,,,5.82E-06,0.016450562,,,,
2470,,3.712863536,,249.0721819,,,5.80E-06,0.016410485,,,,
2471,,3.717359138,,249.7849272,,,5.79E-06,0.016371651,,,,
2472,,3.721861008,,250.4997134,,,5.78E-06,0.016334027,,,,
2473,,3.726369152,,251.2165462,,,5.77E-06,0.016297581,,,,
2474,,3.730883578,,251.9354313,,,5.77E-06,0.016262282,,,,
2475,,3.735404292,,252.6563745,,,5.70E-06,0.0162281,,,,
2476,,3.739931302,,253.3793816,,,5.64E-06,0.016195007,,,,
2477,,3.744464614,,254.1044585,,,5.59E-06,0.016162975,,,,
2478,,3.749004236,,254.8316108,,,5.54E-06,0.016131978,,,,
2479,,3.753550175,,255.5608445,,,5.50E-06,0.01610199,,,,
2480,,3.758102437,,256.2921655,,,5.47E-06,0.016072987,,,,
2481,,3.762661031,,257.0255795,,,5.43E-06,0.016044946,,,,
2482,,3.767225962,,257.7610924,,,5.40E-06,0.016017842,,,,
2483,,3.771797239,,258.4987103,,,5.37E-06,0.015991654,,,,
2484,,3.776374867,,259.2384389,,,5.34E-06,0.015966361,,,,
2485,,3.780958855,,259.9802843,,,5.31E-06,0.01594194,,,,
2486,,3.785549209,,260.7242523,,,5.29E-06,0.015918373,,,,
2487,,3.790145937,,261.470349,,,5.27E-06,0.015895638,,,,
2488,,3.794749046,,262.2185803,,,5.25E-06,0.015873718,,,,
2489,,3.799358542,,262.9689522,,,5.23E-06,0.015852593,,,,
2490,,3.803974433,,263.7214707,,,5.21E-06,0.015832245,,,,
2491,,3.808596727,,264.4761419,,,5.20E-06,0.015812656,,,,
2492,,3.813225429,,265.2329719,,,5.18E-06,0.01579381,,,,
2493,,3.817860548,,265.9919666,,,5.17E-06,0.01577569,,,,
2494,,3.822502091,,266.7531322,,,5.16E-06,0.015758279,,,,
2495,,3.827150064,,267.5164747,,,5.15E-06,0.015741562,,,,
2496,,3.831804475,,268.2820004,,,5.14E-06,0.015725523,,,,
2497,,3.836465331,,269.0497153,,,5.13E-06,0.015710148,,,,
2498,,3.841132639,,269.8196255,,,5.12E-06,0.015695421,,,,
2499,,3.845806407,,270.5917373,,,5.11E-06,0.015681329,,,,
2500,,3.850486641,,271.3660568,,,5.05E-06,0.016202846,,,,
2501,,3.855173349,,272.1425903,,,5.00E-06,0.016109937,,,,
2502,,3.859866538,,272.9213439,,,4.96E-06,0.016040965,,,,
2503,,3.864566216,,273.7023239,,,4.92E-06,0.015975807,,,,
2504,,3.869272389,,274.4855365,,,4.88E-06,0.015913342,,,,
2505,,3.873985064,,275.270988,,,4.85E-06,0.015853218,,,,
2506,,3.87870425,,276.0586848,,,4.82E-06,0.015795224,,,,
2507,,3.883429952,,276.848633,,,4.79E-06,0.01573921,,,,
2508,,3.888162179,,277.6408391,,,4.76E-06,0.015685056,,,,
2509,,3.892900938,,278.4353094,,,4.74E-06,0.015632664,,,,
2510,,3.897646235,,279.2320502,,,4.71E-06,0.015581949,,,,
2511,,3.902398079,,280.0310679,,,4.69E-06,0.015532838,,,,
2512,,3.907156476,,280.8323689,,,4.67E-06,0.015485265,,,,
2513,,3.911921434,,281.6359597,,,4.65E-06,0.015439173,,,,
2514,,3.91669296,,282.4418466,,,4.64E-06,0.015394508,,,,
2515,,3.921471061,,283.2500361,,,4.62E-06,0.015351222,,,,
2516,,3.926255745,,284.0605346,,,4.61E-06,0.01530927,,,,
2517,,3.931047018,,284.8733487,,,4.60E-06,0.015268609,,,,
2518,,3.935844889,,285.6884849,,,4.58E-06,0.015229202,,,,
2519,,3.940649364,,286.5059496,,,4.57E-06,0.015191011,,,,
2520,,3.945460451,,287.3257494,,,4.56E-06,0.015154002,,,,
2521,,3.950278157,,288.1478909,,,4.56E-06,0.015118141,,,,
2522,,3.955102489,,288.9723807,,,4.55E-06,0.015083398,,,,
2523,,3.959933455,,289.7992253,,,4.54E-06,0.015049743,,,,
2524,,3.964771062,,290.6284313,,,4.54E-06,0.015017146,,,,
2525,,3.969615318,,291.4600054,,,4.48E-06,0.014985582,,,,
2526,,3.97446623,,292.2939542,,,4.43E-06,0.014955022,,,,
2527,,3.979323804,,293.1302844,,,4.39E-06,0.014925443,,,,
2528,,3.984188049,,293.9690027,,,4.36E-06,0.014896819,,,,
2529,,3.989058972,,294.8101158,,,4.33E-06,0.014869128,,,,
2530,,3.993936581,,295.6536304,,,4.30E-06,0.014842346,,,,
2531,,3.998820882,,296.4995532,,,4.27E-06,0.014816451,,,,
2532,,4.003711883,,297.347891,,,4.25E-06,0.014791423,,,,
2533,,4.008609591,,298.1986506,,,4.22E-06,0.01476724,,,,
2534,,4.013514014,,299.0518388,,,4.20E-06,0.014743883,,,,
2535,,4.01842516,,299.9074624,,,4.18E-06,0.014721332,,,,
2536,,4.023343035,,300.7655282,,,4.16E-06,0.014699569,,,,
2537,,4.028267647,,301.6260432,,,4.14E-06,0.014678575,,,,
2538,,4.033199004,,302.4890141,,,4.13E-06,0.014658333,,,,
2539,,4.038137112,,303.3544478,,,4.11E-06,0.014638825,,,,
2540,,4.04308198,,304.2223513,,,4.10E-06,0.014620035,,,,
2541,,4.048033615,,305.0927316,,,4.09E-06,0.014601947,,,,
2542,,4.052992024,,305.9655954,,,4.08E-06,0.014584544,,,,
2543,,4.057957215,,306.8409499,,,4.06E-06,0.014567811,,,,
2544,,4.062929195,,307.7188021,,,4.06E-06,0.014551733,,,,
2545,,4.067907972,,308.5991588,,,4.05E-06,0.014536296,,,,
2546,,4.072893552,,309.4820272,,,4.04E-06,0.014521485,,,,
2547,,4.077885944,,310.3674143,,,4.03E-06,0.014507287,,,,
2548,,4.082885156,,311.2553272,,,4.03E-06,0.014493688,,,,
2549,,4.087891194,,312.1457729,,,4.02E-06,0.014480675,,,,
2550,,4.092904066,,313.0387586,,,3.97E-06,0.014962261,,,,
2551,,4.09792378,,313.9342914,,,3.93E-06,0.014876466,,,,
2552,,4.102950342,,314.8323785,,,3.90E-06,0.014812774,,,,
2553,,4.107983762,,315.7330269,,,3.87E-06,0.014752606,,,,
2554,,4.113024045,,316.636244,,,3.84E-06,0.014694924,,,,
2555,,4.1180712,,317.5420369,,,3.81E-06,0.014639403,,,,
2556,,4.123125235,,318.4504128,,,3.79E-06,0.014585849,,,,
2557,,4.128186156,,319.361379,,,3.76E-06,0.014534124,,,,
2558,,4.133253971,,320.2749427,,,3.74E-06,0.014484117,,,,
2559,,4.138328689,,321.1911113,,,3.72E-06,0.014435736,,,,
2560,,4.143410315,,322.1098921,,,3.71E-06,0.014388904,,,,
2561,,4.148498859,,323.0312923,,,3.69E-06,0.014343553,,,,
2562,,4.153594328,,323.9553193,,,3.67E-06,0.014299623,,,,
2563,,4.158696728,,324.8819806,,,3.66E-06,0.01425706,,,,
2564,,4.163806068,,325.8112835,,,3.65E-06,0.014215815,,,,
2565,,4.168922356,,326.7432353,,,3.63E-06,0.014175843,,,,
2566,,4.174045599,,327.6778436,,,3.62E-06,0.014137102,,,,
2567,,4.179175804,,328.6151158,,,3.61E-06,0.014099555,,,,
2568,,4.184312979,,329.5550594,,,3.60E-06,0.014063165,,,,
2569,,4.189457132,,330.4976818,,,3.60E-06,0.014027898,,,,
2570,,4.194608271,,331.4429907,,,3.59E-06,0.013993723,,,,
2571,,4.199766402,,332.3909934,,,3.58E-06,0.013960608,,,,
2572,,4.204931535,,333.3416976,,,3.58E-06,0.013928525,,,,
2573,,4.210103675,,334.2951109,,,3.57E-06,0.013897446,,,,
2574,,4.215282832,,335.2512408,,,3.57E-06,0.013867346,,,,
2575,,4.220469012,,336.210095,,,3.52E-06,0.013838198,,,,
2576,,4.225662224,,337.1716812,,,3.49E-06,0.013809978,,,,
2577,,4.230862474,,338.1360069,,,3.46E-06,0.013782664,,,,
2578,,4.236069772,,339.1030799,,,3.43E-06,0.013756231,,,,
2579,,4.241284123,,340.072908,,,3.40E-06,0.01373066,,,,
2580,,4.246505537,,341.0454987,,,3.38E-06,0.013705929,,,,
2581,,4.25173402,,342.0208599,,,3.36E-06,0.013682017,,,,
2582,,4.256969581,,342.9989993,,,3.34E-06,0.013658905,,,,
2583,,4.262212228,,343.9799248,,,3.32E-06,0.013636574,,,,
2584,,4.267461967,,344.9636441,,,3.30E-06,0.013615005,,,,
2585,,4.272718806,,345.9501652,,,3.29E-06,0.013594181,,,,
2586,,4.277982754,,346.9394958,,,3.27E-06,0.013574084,,,,
2587,,4.283253818,,347.9316438,,,3.26E-06,0.013554698,,,,
2588,,4.288532006,,348.9266172,,,3.25E-06,0.013536005,,,,
2589,,4.293817326,,349.9244238,,,3.23E-06,0.013517991,,,,
2590,,4.299109785,,350.9250717,,,3.22E-06,0.01350064,,,,
2591,,4.304409391,,351.9285688,,,3.21E-06,0.013483936,,,,
2592,,4.309716152,,352.9349231,,,3.20E-06,0.013467866,,,,
2593,,4.315030075,,353.9441426,,,3.20E-06,0.013452414,,,,
2594,,4.320351169,,354.9562353,,,3.19E-06,0.013437567,,,,
2595,,4.325679442,,355.9712093,,,3.18E-06,0.013423312,,,,
2596,,4.3310149,,356.9890728,,,3.18E-06,0.013409635,,,,
2597,,4.336357552,,358.0098337,,,3.17E-06,0.013396524,,,,
2598,,4.341707406,,359.0335003,,,3.17E-06,0.013383966,,,,
2599,,4.34706447,,360.0600807,,,3.16E-06,0.013371949,,,,
2600,,4.35242875,,361.089583,,,3.12E-06,0.013816663,,,,
2601,,4.357800256,,362.1220155,,,3.09E-06,0.013737437,,,,
2602,,4.363178995,,363.1573864,,,3.06E-06,0.013678622,,,,
2603,,4.368564975,,364.195704,,,3.04E-06,0.013623061,,,,
2604,,4.373958203,,365.2369764,,,3.02E-06,0.013569795,,,,
2605,,4.379358688,,366.281212,,,3.00E-06,0.013518525,,,,
2606,,4.384766437,,367.3284192,,,2.98E-06,0.013469072,,,,
2607,,4.390181459,,368.3786062,,,2.96E-06,0.013421307,,,,
2608,,4.395603761,,369.4317814,,,2.94E-06,0.013375128,,,,
2609,,4.40103335,,370.4879532,,,2.93E-06,0.013330452,,,,
2610,,4.406470236,,371.54713,,,2.91E-06,0.013287206,,,,
2611,,4.411914426,,372.6093203,,,2.90E-06,0.013245327,,,,
2612,,4.417365927,,373.6745324,,,2.89E-06,0.01320476,,,,
2613,,4.422824748,,374.742775,,,2.88E-06,0.013165456,,,,
2614,,4.428290897,,375.8140564,,,2.87E-06,0.013127369,,,,
2615,,4.433764381,,376.8883852,,,2.86E-06,0.013090457,,,,
2616,,4.439245209,,377.96577,,,2.85E-06,0.013054683,,,,
2617,,4.444733388,,379.0462194,,,2.84E-06,0.013020011,,,,
2618,,4.450228926,,380.1297419,,,2.83E-06,0.012986407,,,,
2619,,4.455731832,,381.2163462,,,2.83E-06,0.012953841,,,,
2620,,4.461242113,,382.3060409,,,2.82E-06,0.012922282,,,,
2621,,4.466759777,,383.3988347,,,2.82E-06,0.012891702,,,,
2622,,4.472284833,,384.4947363,,,2.81E-06,0.012862076,,,,
2623,,4.477817287,,385.5937544,,,2.81E-06,0.012833377,,,,
2624,,4.483357149,,386.6958978,,,2.80E-06,0.012805581,,,,
2625,,4.488904426,,387.8011752,,,2.77E-06,0.012778665,,,,
2626,,4.494459127,,388.9095955,,,2.74E-06,0.012752606,,,,
2627,,4.500021258,,390.0211674,,,2.72E-06,0.012727382,,,,
2628,,4.505590829,,391.1358999,,,2.70E-06,0.012702974,,,,
2629,,4.511167847,,392.2538017,,,2.68E-06,0.012679361,,,,
2630,,4.51675232,,393.3748818,,,2.66E-06,0.012656523,,,,
2631,,4.522344256,,394.4991491,,,2.64E-06,0.012634442,,,,
2632,,4.527943664,,395.6266125,,,2.63E-06,0.012613099,,,,
2633,,4.533550552,,396.7572811,,,2.61E-06,0.012592478,,,,
2634,,4.539164927,,397.8911638,,,2.60E-06,0.012572561,,,,
2635,,4.544786797,,399.0282696,,,2.58E-06,0.012553331,,,,
2636,,4.550416171,,400.1686077,,,2.57E-06,0.012534773,,,,
2637,,4.556053057,,401.312187,,,2.56E-06,0.012516871,,,,
2638,,4.561697463,,402.4590167,,,2.55E-06,0.01249961,,,,
2639,,4.567349396,,403.6091058,,,2.54E-06,0.012482975,,,,
2640,,4.573008866,,404.7624637,,,2.53E-06,0.012466952,,,,
2641,,4.578675879,,405.9190993,,,2.53E-06,0.012451527,,,,
2642,,4.584350445,,407.079022,,,2.52E-06,0.012436687,,,,
2643,,4.590032571,,408.2422409,,,2.51E-06,0.012422419,,,,
2644,,4.595722266,,409.4087654,,,2.51E-06,0.012408709,,,,
2645,,4.601419537,,410.5786047,,,2.50E-06,0.012395545,,,,
2646,,4.607124393,,411.7517681,,,2.50E-06,0.012382915,,,,
2647,,4.612836843,,412.9282649,,,2.49E-06,0.012370808,,,,
2648,,4.618556893,,414.1081045,,,2.49E-06,0.012359212,,,,
2649,,4.624284552,,415.2912964,,,2.49E-06,0.012348115,,,,
2650,,4.630019829,,416.4778498,,,2.46E-06,0.012758779,,,,
2651,,4.635762732,,417.6677743,,,2.43E-06,0.012685619,,,,
2652,,4.641513268,,418.8610793,,,2.41E-06,0.012631307,,,,
2653,,4.647271446,,420.0577744,,,2.39E-06,0.01258,,,,
2654,,4.653037275,,421.2578689,,,2.37E-06,0.012530812,,,,
2655,,4.658810762,,422.4613726,,,2.36E-06,0.012483468,,,,
2656,,4.664591916,,423.6682949,,,2.34E-06,0.012437801,,,,
2657,,4.670380744,,424.8786455,,,2.33E-06,0.012393693,,,,
2658,,4.676177256,,426.092434,,,2.31E-06,0.012351051,,,,
2659,,4.681981459,,427.3096701,,,2.30E-06,0.012309795,,,,
2660,,4.687793362,,428.5303634,,,2.29E-06,0.01226986,,,,
2661,,4.693612972,,429.7545236,,,2.28E-06,0.012231188,,,,
2662,,4.699440299,,430.9821605,,,2.27E-06,0.012193727,,,,
2663,,4.70527535,,432.2132839,,,2.26E-06,0.012157432,,,,
2664,,4.711118133,,433.4479036,,,2.26E-06,0.012122261,,,,
2665,,4.716968658,,434.6860294,,,2.25E-06,0.012088176,,,,
2666,,4.722826932,,435.927671,,,2.24E-06,0.012055141,,,,
2667,,4.728692963,,437.1728385,,,2.23E-06,0.012023123,,,,
2668,,4.734566761,,438.4215417,,,2.23E-06,0.011992092,,,,
2669,,4.740448332,,439.6737906,,,2.22E-06,0.011962019,,,,
2670,,4.746337686,,440.9295951,,,2.22E-06,0.011932877,,,,
2671,,4.752234831,,442.1889652,,,2.22E-06,0.011904639,,,,
2672,,4.758139775,,443.4519109,,,2.21E-06,0.011877281,,,,
2673,,4.764052527,,444.7184423,,,2.21E-06,0.011850779,,,,
2674,,4.769973094,,445.9885695,,,2.21E-06,0.011825111,,,,
2675,,4.775901486,,447.2623026,,,2.18E-06,0.011800256,,,,
2676,,4.78183771,,448.5396516,,,2.16E-06,0.011776192,,,,
2677,,4.787781775,,449.8206268,,,2.14E-06,0.0117529,,,,
2678,,4.79373369,,451.1052384,,,2.12E-06,0.011730361,,,,
2679,,4.799693462,,452.3934965,,,2.10E-06,0.011708555,,,,
2680,,4.805661101,,453.6854115,,,2.09E-06,0.011687466,,,,
2681,,4.811636614,,454.9809936,,,2.08E-06,0.011667075,,,,
2682,,4.81762001,,456.2802531,,,2.06E-06,0.011647367,,,,
2683,,4.823611297,,457.5832004,,,2.05E-06,0.011628325,,,,
2684,,4.829610484,,458.8898457,,,2.04E-06,0.011609932,,,,
2685,,4.83561758,,460.2001997,,,2.03E-06,0.011592175,,,,
2686,,4.841632592,,461.5142725,,,2.02E-06,0.011575038,,,,
2687,,4.847655529,,462.8320748,,,2.01E-06,0.011558506,,,,
2688,,4.8536864,,464.153617,,,2.01E-06,0.011542567,,,,
2689,,4.859725213,,465.4789095,,,2.00E-06,0.011527206,,,,
2690,,4.865771977,,466.8079631,,,1.99E-06,0.01151241,,,,
2691,,4.8718267,,468.1407881,,,1.99E-06,0.011498166,,,,
2692,,4.87788939,,469.4773953,,,1.98E-06,0.011484462,,,,
2693,,4.883960056,,470.8177953,,,1.98E-06,0.011471286,,,,
2694,,4.890038706,,472.1619987,,,1.97E-06,0.011458626,,,,
2695,,4.89612535,,473.5100163,,,1.97E-06,0.01144647,,,,
2696,,4.902219995,,474.8618587,,,1.96E-06,0.011434807,,,,
2697,,4.908322651,,476.2175368,,,1.96E-06,0.011423627,,,,
2698,,4.914433325,,477.5770613,,,1.96E-06,0.011412919,,,,
2699,,4.920552026,,478.940443,,,1.96E-06,0.011402671,,,,
2700,,4.926678763,,480.3076928,,,1.93E-06,0.011781893,,,,
2701,,4.932813544,,481.6788215,,,1.91E-06,0.011714334,,,,
2702,,4.938956378,,483.0538402,,,1.89E-06,0.011664181,,,,
2703,,4.945107273,,484.4327596,,,1.88E-06,0.011616802,,,,
2704,,4.951266239,,485.8155909,,,1.87E-06,0.01157138,,,,
2705,,4.957433283,,487.202345,,,1.85E-06,0.011527661,,,,
2706,,4.963608414,,488.5930329,,,1.84E-06,0.011485491,,,,
2707,,4.969791641,,489.9876657,,,1.83E-06,0.01144476,,,,
2708,,4.975982973,,491.3862546,,,1.82E-06,0.011405382,,,,
2709,,4.982182417,,492.7888106,,,1.81E-06,0.011367285,,,,
2710,,4.988389983,,494.1953449,,,1.80E-06,0.011330408,,,,
2711,,4.99460568,,495.6058687,,,1.79E-06,0.011294697,,,,
2712,,5.000829515,,497.0203933,,,1.79E-06,0.011260105,,,,
2713,,5.007061499,,498.4389298,,,1.78E-06,0.011226589,,,,
2714,,5.013301638,,499.8614896,,,1.77E-06,0.01119411,,,,
2715,,5.019549942,,501.2880841,,,1.77E-06,0.011162635,,,,
2716,,5.02580642,,502.7187245,,,1.76E-06,0.011132129,,,,
2717,,5.03207108,,504.1534223,,,1.76E-06,0.011102563,,,,
2718,,5.038343932,,505.5921888,,,1.75E-06,0.011073908,,,,
2719,,5.044624983,,507.0350356,,,1.75E-06,0.011046138,,,,
2720,,5.050914242,,508.4819741,,,1.75E-06,0.011019226,,,,
2721,,5.057211719,,509.9330159,,,1.74E-06,0.01099315,,,,
2722,,5.063517421,,511.3881724,,,1.74E-06,0.010967887,,,,
2723,,5.069831358,,512.8474554,,,1.74E-06,0.010943414,,,,
2724,,5.076153538,,514.3108763,,,1.73E-06,0.010919712,,,,
2725,,5.082483971,,515.7784469,,,1.71E-06,0.01089676,,,,
2726,,5.088822664,,517.2501788,,,1.69E-06,0.010874538,,,,
2727,,5.095169627,,518.7260838,,,1.68E-06,0.01085303,,,,
2728,,5.101524868,,520.2061736,,,1.67E-06,0.010832216,,,,
2729,,5.107888397,,521.69046,,,1.65E-06,0.01081208,,,,
2730,,5.114260221,,523.1789548,,,1.64E-06,0.010792606,,,,
2731,,5.12064035,,524.6716698,,,1.63E-06,0.010773776,,,,
2732,,5.127028793,,526.1686171,,,1.62E-06,0.010755577,,,,
2733,,5.133425558,,527.6698084,,,1.61E-06,0.010737992,,,,
2734,,5.139830655,,529.1752557,,,1.61E-06,0.010721008,,,,
2735,,5.146244091,,530.6849711,,,1.60E-06,0.010704611,,,,
2736,,5.152665877,,532.1989665,,,1.59E-06,0.010688786,,,,
2737,,5.15909602,,533.717254,,,1.58E-06,0.01067352,,,,
2738,,5.165534529,,535.2398458,,,1.58E-06,0.010658801,,,,
2739,,5.171981414,,536.7667538,,,1.57E-06,0.010644616,,,,
2740,,5.178436684,,538.2979904,,,1.57E-06,0.010630953,,,,
2741,,5.184900347,,539.8335676,,,1.56E-06,0.0106178,,,,
2742,,5.191372411,,541.3734978,,,1.56E-06,0.010605145,,,,
2743,,5.197852887,,542.9177932,,,1.55E-06,0.010592978,,,,
2744,,5.204341783,,544.466466,,,1.55E-06,0.010581287,,,,
2745,,5.210839108,,546.0195287,,,1.55E-06,0.010570062,,,,
2746,,5.21734487,,547.5769935,,,1.54E-06,0.010559292,,,,
2747,,5.223859079,,549.138873,,,1.54E-06,0.010548968,,,,
2748,,5.230381744,,550.7051796,,,1.54E-06,0.010539079,,,,
2749,,5.236912873,,552.2759256,,,1.54E-06,0.010529617,,,,
2750,,5.243452475,,553.8511238,,,1.52E-06,0.010879803,,,,
2751,,5.250000561,,555.4307865,,,1.50E-06,0.010817417,,,,
2752,,5.256557137,,557.0149264,,,1.49E-06,0.010771103,,,,
2753,,5.263122214,,558.6035561,,,1.48E-06,0.010727352,,,,
2754,,5.269695801,,560.1966883,,,1.47E-06,0.010685408,,,,
2755,,5.276277906,,561.7943357,,,1.46E-06,0.010645036,,,,
2756,,5.282868539,,563.396511,,,1.45E-06,0.010606095,,,,
2757,,5.289467708,,565.0032269,,,1.44E-06,0.010568483,,,,
2758,,5.296075422,,566.6144963,,,1.43E-06,0.01053212,,,,
2759,,5.302691691,,568.230332,,,1.42E-06,0.01049694,,,,
2760,,5.309316524,,569.8507469,,,1.42E-06,0.010462886,,,,
2761,,5.315949929,,571.475754,,,1.41E-06,0.010429909,,,,
2762,,5.322591916,,573.105366,,,1.40E-06,0.010397965,,,,
2763,,5.329242493,,574.7395962,,,1.40E-06,0.010367016,,,,
2764,,5.335901671,,576.3784574,,,1.39E-06,0.010337024,,,,
2765,,5.342569457,,578.0219628,,,1.39E-06,0.010307959,,,,
2766,,5.349245861,,579.6701254,,,1.39E-06,0.010279789,,,,
2767,,5.355930893,,581.3229584,,,1.38E-06,0.010252486,,,,
2768,,5.36262456,,582.980475,,,1.38E-06,0.010226025,,,,
2769,,5.369326873,,584.6426883,,,1.38E-06,0.010200381,,,,
2770,,5.376037841,,586.3096117,,,1.37E-06,0.01017553,,,,
2771,,5.382757472,,587.9812584,,,1.37E-06,0.010151451,,,,
2772,,5.389485775,,589.6576418,,,1.37E-06,0.010128122,,,,
2773,,5.396222761,,591.3387751,,,1.37E-06,0.010105523,,,,
2774,,5.402968438,,593.0246719,,,1.36E-06,0.010083635,,,,
2775,,5.409722815,,594.7153456,,,1.35E-06,0.01006244,,,,
2776,,5.416485901,,596.4108097,,,1.33E-06,0.01004192,,,,
2777,,5.423257706,,598.1110776,,,1.32E-06,0.010022059,,,,
2778,,5.430038239,,599.8161629,,,1.31E-06,0.010002839,,,,
2779,,5.436827508,,601.5260793,,,1.30E-06,0.009984244,,,,
2780,,5.443625524,,603.2408404,,,1.29E-06,0.009966261,,,,
2781,,5.450432296,,604.9604598,,,1.28E-06,0.009948873,,,,
2782,,5.457247832,,606.6849513,,,1.28E-06,0.009932067,,,,
2783,,5.464072142,,608.4143287,,,1.27E-06,0.009915829,,,,
2784,,5.470905235,,610.1486056,,,1.26E-06,0.009900146,,,,
2785,,5.47774712,,611.887796,,,1.26E-06,0.009885003,,,,
2786,,5.484597808,,613.6319138,,,1.25E-06,0.00987039,,,,
2787,,5.491457306,,615.3809728,,,1.25E-06,0.009856293,,,,
2788,,5.498325624,,617.134987,,,1.24E-06,0.009842701,,,,
2789,,5.505202773,,618.8939704,,,1.24E-06,0.009829602,,,,
2790,,5.512088759,,620.6579371,,,1.23E-06,0.009816985,,,,
2791,,5.518983595,,622.4269011,,,1.23E-06,0.009804839,,,,
2792,,5.525887287,,624.2008765,,,1.23E-06,0.009793153,,,,
2793,,5.532799847,,625.9798775,,,1.22E-06,0.009781918,,,,
2794,,5.539721282,,627.7639183,,,1.22E-06,0.009771122,,,,
2795,,5.546651603,,629.5530131,,,1.22E-06,0.009760756,,,,
2796,,5.553590819,,631.3471762,,,1.21E-06,0.009750811,,,,
2797,,5.560538939,,633.1464219,,,1.21E-06,0.009741278,,,,
2798,,5.567495973,,634.9507647,,,1.21E-06,0.009732146,,,,
2799,,5.57446193,,636.7602188,,,1.21E-06,0.009723408,,,,
2800,,5.581436819,,638.5747988,,,1.19E-06,0.010046782,,,,
2801,,5.58842065,,640.394519,,,1.18E-06,0.009989172,,,,
2802,,5.595413432,,642.2193942,,,1.17E-06,0.009946405,,,,
2803,,5.602415175,,644.0494387,,,1.16E-06,0.009906003,,,,
2804,,5.609425888,,645.8846673,,,1.15E-06,0.009867271,,,,
2805,,5.61644558,,647.7250946,,,1.15E-06,0.00982999,,,,
2806,,5.623474262,,649.5707353,,,1.14E-06,0.009794031,,,,
2807,,5.630511942,,651.4216041,,,1.13E-06,0.009759298,,,,
2808,,5.637558629,,653.2777158,,,1.13E-06,0.00972572,,,,
2809,,5.644614334,,655.1390852,,,1.12E-06,0.009693233,,,,
2810,,5.651679066,,657.0057272,,,1.11E-06,0.009661787,,,,
2811,,5.658752834,,658.8776567,,,1.11E-06,0.009631335,,,,
2812,,5.665835648,,660.7548886,,,1.10E-06,0.009601837,,,,
2813,,5.672927517,,662.637438,,,1.10E-06,0.009573257,,,,
2814,,5.680028452,,664.5253199,,,1.10E-06,0.009545561,,,,
2815,,5.68713846,,666.4185494,,,1.09E-06,0.009518721,,,,
2816,,5.694257553,,668.3171415,,,1.09E-06,0.009492708,,,,
2817,,5.701385739,,670.2211115,,,1.09E-06,0.009467496,,,,
2818,,5.708523028,,672.1304746,,,1.08E-06,0.009443061,,,,
2819,,5.715669429,,674.045246,,,1.08E-06,0.009419381,,,,
2820,,5.722824953,,675.965441,,,1.08E-06,0.009396432,,,,
2821,,5.729989609,,677.891075,,,1.08E-06,0.009374197,,,,
2822,,5.737163406,,679.8221633,,,1.08E-06,0.009352654,,,,
2823,,5.744346354,,681.7587214,,,1.07E-06,0.009331785,,,,
2824,,5.751538463,,683.7007648,,,1.07E-06,0.009311573,,,,
2825,,5.758739742,,685.648309,,,1.06E-06,0.009292001,,,,
2826,,5.765950201,,687.6013695,,,1.05E-06,0.009273053,,,,
2827,,5.773169849,,689.559962,,,1.04E-06,0.009254711,,,,
2828,,5.780398696,,691.5241021,,,1.03E-06,0.009236963,,,,
2829,,5.787636753,,693.4938055,,,1.02E-06,0.009219793,,,,
2830,,5.794884027,,695.469088,,,1.02E-06,0.009203186,,,,
2831,,5.80214053,,697.4499654,,,1.01E-06,0.00918713,,,,
2832,,5.809406271,,699.4364534,,,1.00E-06,0.009171611,,,,
2833,,5.81668126,,701.428568,,,9.98E-07,0.009156616,,,,
2834,,5.823965506,,703.4263251,,,9.93E-07,0.009142133,,,,
2835,,5.831259018,,705.4297407,,,9.88E-07,0.00912815,,,,
2836,,5.838561808,,707.4388308,,,9.84E-07,0.009114656,,,,
2837,,5.845873884,,709.4536115,,,9.80E-07,0.009101638,,,,
2838,,5.853195256,,711.4740988,,,9.76E-07,0.009089087,,,,
2839,,5.860525934,,713.500309,,,9.72E-07,0.009076991,,,,
2840,,5.867865928,,715.5322582,,,9.69E-07,0.00906534,,,,
2841,,5.875215248,,717.5699627,,,9.66E-07,0.009054124,,,,
2842,,5.882573902,,719.6134388,,,9.64E-07,0.009043333,,,,
2843,,5.889941902,,721.6627028,,,9.61E-07,0.009032957,,,,
2844,,5.897319257,,723.7177712,,,9.59E-07,0.009022988,,,,
2845,,5.904705977,,725.7786604,,,9.57E-07,0.009013416,,,,
2846,,5.912102071,,727.8453868,,,9.55E-07,0.009004232,,,,
2847,,5.91950755,,729.917967,,,9.54E-07,0.008995429,,,,
2848,,5.926922423,,731.9964176,,,9.52E-07,0.008986996,,,,
2849,,5.9343467,,734.0807552,,,9.51E-07,0.008978927,,,,
2850,,5.94178039,,736.1709965,,,9.40E-07,0.009277541,,,,
2851,,5.949223505,,738.2671582,,,9.29E-07,0.009224343,,,,
2852,,5.956676054,,740.3692572,,,9.21E-07,0.00918485,,,,
2853,,5.964138046,,742.4773101,,,9.14E-07,0.009147542,,,,
2854,,5.971609492,,744.5913339,,,9.07E-07,0.009111775,,,,
2855,,5.979090401,,746.7113456,,,9.01E-07,0.009077349,,,,
2856,,5.986580784,,748.837362,,,8.95E-07,0.009044142,,,,
2857,,5.994080649,,750.9694003,,,8.90E-07,0.00901207,,,,
2858,,6.001590009,,753.1074774,,,8.85E-07,0.008981062,,,,
2859,,6.009108871,,755.2516105,,,8.81E-07,0.008951063,,,,
2860,,6.016637247,,757.4018167,,,8.76E-07,0.008922024,,,,
2861,,6.024175145,,759.5581133,,,8.72E-07,0.008893904,,,,
2862,,6.031722577,,761.7205176,,,8.69E-07,0.008866664,,,,
2863,,6.039279552,,763.8890468,,,8.65E-07,0.008840272,,,,
2864,,6.04684608,,766.0637183,,,8.62E-07,0.008814698,,,,
2865,,6.054422172,,768.2445496,,,8.59E-07,0.008789913,,,,
2866,,6.062007836,,770.4315581,,,8.57E-07,0.008765891,,,,
2867,,6.069603084,,772.6247613,,,8.54E-07,0.00874261,,,,
2868,,6.077207925,,774.8241767,,,8.52E-07,0.008720045,,,,
2869,,6.084822369,,777.0298221,,,8.50E-07,0.008698178,,,,
2870,,6.092446427,,779.2417151,,,8.49E-07,0.008676987,,,,
2871,,6.100080108,,781.4598733,,,8.47E-07,0.008656454,,,,
2872,,6.107723423,,783.6843146,,,8.46E-07,0.00863656,,,,
2873,,6.115376381,,785.9150568,,,8.44E-07,0.008617289,,,,
2874,,6.123038993,,788.1521177,,,8.43E-07,0.008598625,,,,
2875,,6.130711269,,790.3955153,,,8.33E-07,0.008580552,,,,
2876,,6.138393219,,792.6452676,,,8.24E-07,0.008563054,,,,
2877,,6.146084853,,794.9013926,,,8.17E-07,0.008546117,,,,
2878,,6.153786181,,797.1639083,,,8.11E-07,0.008529727,,,,
2879,,6.161497214,,799.4328329,,,8.05E-07,0.008513871,,,,
2880,,6.169217962,,801.7081846,,,7.99E-07,0.008498536,,,,
2881,,6.176948434,,803.9899817,,,7.94E-07,0.008483709,,,,
2882,,6.184688641,,806.2782423,,,7.89E-07,0.008469379,,,,
2883,,6.192438593,,808.572985,,,7.85E-07,0.008455532,,,,
2884,,6.200198301,,810.8742279,,,7.81E-07,0.008442158,,,,
2885,,6.207967774,,813.1819897,,,7.77E-07,0.008429246,,,,
2886,,6.215747023,,815.4962888,,,7.74E-07,0.008416784,,,,
2887,,6.223536058,,817.8171437,,,7.70E-07,0.008404764,,,,
2888,,6.23133489,,820.1445731,,,7.67E-07,0.008393173,,,,
2889,,6.239143528,,822.4785957,,,7.65E-07,0.008382003,,,,
2890,,6.246961982,,824.8192301,,,7.62E-07,0.008371244,,,,
2891,,6.254790264,,827.1664951,,,7.60E-07,0.008360887,,,,
2892,,6.262628384,,829.5204096,,,7.58E-07,0.008350922,,,,
2893,,6.270476351,,831.8809924,,,7.56E-07,0.008341341,,,,
2894,,6.278334176,,834.2482625,,,7.54E-07,0.008332135,,,,
2895,,6.286201869,,836.6222388,,,7.52E-07,0.008323296,,,,
2896,,6.294079442,,839.0029404,,,7.51E-07,0.008314816,,,,
2897,,6.301966903,,841.3903864,,,7.50E-07,0.008306686,,,,
2898,,6.309864263,,843.784596,,,7.49E-07,0.0082989,,,,
2899,,6.317771534,,846.1855883,,,7.48E-07,0.008291448,,,,
2900,,6.325688724,,848.5933827,,,7.39E-07,0.008567199,,,,
2901,,6.333615845,,851.0079983,,,7.31E-07,0.008518074,,,,
2902,,6.341552907,,853.4294548,,,7.25E-07,0.008481605,,,,
2903,,6.34949992,,855.8577713,,,7.19E-07,0.008447153,,,,
2904,,6.357456895,,858.2929675,,,7.14E-07,0.008414125,,,,
2905,,6.365423843,,860.7350629,,,7.09E-07,0.008382334,,,,
2906,,6.373400772,,863.1840771,,,7.04E-07,0.00835167,,,,
2907,,6.381387695,,865.6400298,,,7.00E-07,0.008322053,,,,
2908,,6.389384622,,868.1029405,,,6.96E-07,0.008293419,,,,
2909,,6.397391562,,870.5728293,,,6.92E-07,0.008265717,,,,
2910,,6.405408527,,873.0497158,,,6.89E-07,0.008238902,,,,
2911,,6.413435527,,875.5336199,,,6.86E-07,0.008212934,,,,
2912,,6.421472572,,878.0245616,,,6.83E-07,0.008187781,,,,
2913,,6.429519673,,880.5225609,,,6.80E-07,0.00816341,,,,
2914,,6.437576841,,883.0276379,,,6.78E-07,0.008139793,,,,
2915,,6.445644086,,885.5398126,,,6.76E-07,0.008116906,,,,
2916,,6.453721418,,888.0591053,,,6.74E-07,0.008094723,,,,
2917,,6.461808849,,890.5855361,,,6.72E-07,0.008073224,,,,
2918,,6.469906389,,893.1191254,,,6.70E-07,0.008052388,,,,
2919,,6.478014047,,895.6598936,,,6.69E-07,0.008032195,,,,
2920,,6.486131836,,898.2078609,,,6.67E-07,0.008012626,,,,
2921,,6.494259765,,900.763048,,,6.66E-07,0.007993665,,,,
2922,,6.502397846,,903.3254752,,,6.65E-07,0.007975295,,,,
2923,,6.510546088,,905.8951633,,,6.64E-07,0.0079575,,,,
2924,,6.518704502,,908.4721328,,,6.63E-07,0.007940264,,,,
2925,,6.5268731,,911.0564045,,,6.55E-07,0.007923575,,,,
2926,,6.535051891,,913.6479991,,,6.48E-07,0.007907416,,,,
2927,,6.543240886,,916.2469375,,,6.43E-07,0.007891776,,,,
2928,,6.551440097,,918.8532405,,,6.37E-07,0.007876642,,,,
2929,,6.559649533,,921.466929,,,6.33E-07,0.007862,,,,
2930,,6.567869206,,924.0880242,,,6.28E-07,0.007847839,,,,
2931,,6.576099126,,926.716547,,,6.24E-07,0.007834147,,,,
2932,,6.584339304,,929.3525186,,,6.21E-07,0.007820914,,,,
2933,,6.59258975,,931.9959601,,,6.17E-07,0.007808127,,,,
2934,,6.600850476,,934.6468929,,,6.14E-07,0.007795777,,,,
2935,,6.609121492,,937.3053382,,,6.11E-07,0.007783854,,,,
2936,,6.617402809,,939.9713174,,,6.08E-07,0.007772346,,,,
2937,,6.625694437,,942.644852,,,6.06E-07,0.007761246,,,,
2938,,6.633996388,,945.3259634,,,6.03E-07,0.007750543,,,,
2939,,6.642308673,,948.0146732,,,6.01E-07,0.007740228,,,,
2940,,6.650631301,,950.711003,,,5.99E-07,0.007730293,,,,
2941,,6.658964284,,953.4149744,,,5.97E-07,0.007720729,,,,
2942,,6.667307633,,956.1266094,,,5.96E-07,0.007711527,,,,
2943,,6.675661359,,958.8459296,,,5.94E-07,0.00770268,,,,
2944,,6.684025472,,961.5729569,,,5.93E-07,0.007694179,,,,
2945,,6.692399983,,964.3077133,,,5.92E-07,0.007686016,,,,
2946,,6.700784904,,967.0502208,,,5.91E-07,0.007678185,,,,
2947,,6.709180245,,969.8005013,,,5.90E-07,0.007670678,,,,
2948,,6.717586016,,972.5585772,,,5.89E-07,0.007663487,,,,
2949,,6.72600223,,975.3244704,,,5.88E-07,0.007656607,,,,
2950,,6.734428896,,978.0982034,,,5.81E-07,0.007911244,,,,
2951,,6.742866027,,980.8797983,,,5.75E-07,0.00786588,,,,
2952,,6.751313632,,983.6692777,,,5.70E-07,0.007832204,,,,
2953,,6.759771723,,986.4666639,,,5.65E-07,0.00780039,,,,
2954,,6.76824031,,989.2719794,,,5.61E-07,0.00776989,,,,
2955,,6.776719405,,992.0852469,,,5.57E-07,0.007740534,,,,
2956,,6.785209019,,994.906489,,,5.54E-07,0.007712218,,,,
2957,,6.793709162,,997.7357283,,,5.50E-07,0.007684868,,,,
2958,,6.802219847,,1000.572988,,,5.47E-07,0.007658427,,,,
2959,,6.810741083,,1003.41829,,,5.45E-07,0.007632846,,,,
2960,,6.819272881,,1006.271658,,,5.42E-07,0.007608084,,,,
2961,,6.827815254,,1009.133115,,,5.39E-07,0.007584104,,,,
2962,,6.836368211,,1012.002684,,,5.37E-07,0.007560876,,,,
2963,,6.844931765,,1014.880387,,,5.35E-07,0.007538371,,,,
2964,,6.853505925,,1017.766249,,,5.33E-07,0.007516563,,,,
2965,,6.862090704,,1020.660292,,,5.31E-07,0.007495428,,,,
2966,,6.870686112,,1023.562539,,,5.30E-07,0.007474944,,,,
2967,,6.879292161,,1026.473015,,,5.28E-07,0.007455091,,,,
2968,,6.887908861,,1029.391742,,,5.27E-07,0.00743585,,,,
2969,,6.896536223,,1032.318744,,,5.26E-07,0.007417203,,,,
2970,,6.90517426,,1035.254045,,,5.25E-07,0.007399133,,,,
2971,,6.913822982,,1038.197667,,,5.24E-07,0.007381624,,,,
2972,,6.9224824,,1041.149636,,,5.23E-07,0.00736466,,,,
2973,,6.931152525,,1044.109974,,,5.22E-07,0.007348227,,,,
2974,,6.939833369,,1047.078706,,,5.21E-07,0.007332311,,,,
2975,,6.948524943,,1050.055855,,,5.15E-07,0.0073169,,,,
2976,,6.957227258,,1053.041446,,,5.10E-07,0.007301979,,,,
2977,,6.965940325,,1056.035502,,,5.05E-07,0.007287536,,,,
2978,,6.974664156,,1059.038047,,,5.01E-07,0.00727356,,,,
2979,,6.983398762,,1062.049107,,,4.98E-07,0.007260039,,,,
2980,,6.992144154,,1065.068704,,,4.94E-07,0.007246963,,,,
2981,,7.000900343,,1068.096864,,,4.91E-07,0.007234319,,,,
2982,,7.009667341,,1071.133611,,,4.88E-07,0.007222099,,,,
2983,,7.01844516,,1074.178969,,,4.85E-07,0.007210291,,,,
2984,,7.027233809,,1077.232962,,,4.83E-07,0.007198887,,,,
2985,,7.036033302,,1080.295617,,,4.81E-07,0.007187876,,,,
2986,,7.044843648,,1083.366956,,,4.78E-07,0.00717725,,,,
2987,,7.05366486,,1086.447005,,,4.76E-07,0.007167,,,,
2988,,7.062496949,,1089.535789,,,4.75E-07,0.007157116,,,,
2989,,7.071339927,,1092.633333,,,4.73E-07,0.007147591,,,,
2990,,7.080193803,,1095.739661,,,4.71E-07,0.007138417,,,,
2991,,7.089058591,,1098.854798,,,4.70E-07,0.007129585,,,,
2992,,7.097934302,,1101.978771,,,4.69E-07,0.007121088,,,,
2993,,7.106820946,,1105.111604,,,4.67E-07,0.007112918,,,,
2994,,7.115718535,,1108.253321,,,4.66E-07,0.007105068,,,,
2995,,7.124627082,,1111.40395,,,4.65E-07,0.00709753,,,,
2996,,7.133546597,,1114.563514,,,4.64E-07,0.007090299,,,,
2997,,7.142477092,,1117.73204,,,4.64E-07,0.007083366,,,,
2998,,7.151418578,,1120.909552,,,4.63E-07,0.007076726,,,,
2999,,7.160371066,,1124.096078,,,4.62E-07,0.007070372,,,,
3000,,7.16933457,,1127.291641,,,4.57E-07,0.007305513,,,,
3001,,7.178309099,,1130.496269,,,4.52E-07,0.007263623,,,,
3002,,7.187294665,,1133.709987,,,4.48E-07,0.007232525,,,,
3003,,7.196291281,,1136.932821,,,4.45E-07,0.007203147,,,,
3004,,7.205298957,,1140.164796,,,4.41E-07,0.007174982,,,,
3005,,7.214317706,,1143.40594,,,4.38E-07,0.007147874,,,,
3006,,7.223347538,,1146.656278,,,4.35E-07,0.007121725,,,,
3007,,7.232388466,,1149.915836,,,4.33E-07,0.00709647,,,,
3008,,7.2414405,,1153.184641,,,4.30E-07,0.007072053,,,,
3009,,7.250503654,,1156.462719,,,4.28E-07,0.007048431,,,,
3010,,7.259577937,,1159.750096,,,4.26E-07,0.007025564,,,,
3011,,7.268663363,,1163.0468,,,4.24E-07,0.007003421,,,,
3012,,7.277759942,,1166.352856,,,4.22E-07,0.006981972,,,,
3013,,7.286867687,,1169.668292,,,4.21E-07,0.00696119,,,,
3014,,7.295986609,,1172.993133,,,4.19E-07,0.006941051,,,,
3015,,7.305116719,,1176.327408,,,4.18E-07,0.006921534,,,,
3016,,7.314258031,,1179.671142,,,4.17E-07,0.006902619,,,,
3017,,7.323410554,,1183.024364,,,4.15E-07,0.006884286,,,,
3018,,7.332574301,,1186.387099,,,4.14E-07,0.006866518,,,,
3019,,7.341749284,,1189.759376,,,4.13E-07,0.006849299,,,,
3020,,7.350935515,,1193.14122,,,4.13E-07,0.006832612,,,,
3021,,7.360133005,,1196.532661,,,4.12E-07,0.006816443,,,,
3022,,7.369341766,,1199.933724,,,4.11E-07,0.006800779,,,,
3023,,7.378561811,,1203.344438,,,4.11E-07,0.006785604,,,,
3024,,7.38779315,,1206.76483,,,4.10E-07,0.006770907,,,,
3025,,7.397035795,,1210.194928,,,4.05E-07,0.006756675,,,,
3026,,7.40628976,,1213.634759,,,4.01E-07,0.006742897,,,,
3027,,7.415555054,,1217.084351,,,3.97E-07,0.00672956,,,,
3028,,7.424831691,,1220.543732,,,3.94E-07,0.006716654,,,,
3029,,7.434119682,,1224.012931,,,3.91E-07,0.006704169,,,,
3030,,7.443419039,,1227.491974,,,3.89E-07,0.006692093,,,,
3031,,7.452729775,,1230.98089,,,3.86E-07,0.006680418,,,,
3032,,7.4620519,,1234.479708,,,3.84E-07,0.006669133,,,,
3033,,7.471385427,,1237.988455,,,3.82E-07,0.00665823,,,,
3034,,7.480730368,,1241.50716,,,3.80E-07,0.006647698,,,,
3035,,7.490086734,,1245.035851,,,3.78E-07,0.006637531,,,,
3036,,7.499454539,,1248.574558,,,3.76E-07,0.006627718,,,,
3037,,7.508833793,,1252.123308,,,3.75E-07,0.006618253,,,,
3038,,7.518224509,,1255.682129,,,3.73E-07,0.006609126,,,,
3039,,7.527626699,,1259.251052,,,3.72E-07,0.00660033,,,,
3040,,7.537040375,,1262.830105,,,3.71E-07,0.006591858,,,,
3041,,7.546465549,,1266.419316,,,3.69E-07,0.006583702,,,,
3042,,7.555902233,,1270.018715,,,3.68E-07,0.006575856,,,,
3043,,7.565350439,,1273.628331,,,3.68E-07,0.006568311,,,,
3044,,7.574810179,,1277.248193,,,3.67E-07,0.006561062,,,,
3045,,7.584281466,,1280.87833,,,3.66E-07,0.006554102,,,,
3046,,7.593764311,,1284.518771,,,3.65E-07,0.006547424,,,,
3047,,7.603258727,,1288.169547,,,3.65E-07,0.006541022,,,,
3048,,7.612764725,,1291.830686,,,3.64E-07,0.006534891,,,,
3049,,7.622282318,,1295.502218,,,3.64E-07,0.006529023,,,,
3050,,7.631811519,,1299.184173,,,3.59E-07,0.006746161,,,,
3051,,7.641352338,,1302.876581,,,3.55E-07,0.006707477,,,,
3052,,7.650904789,,1306.579471,,,3.52E-07,0.00667876,,,,
3053,,7.660468884,,1310.292873,,,3.50E-07,0.006651632,,,,
3054,,7.670044635,,1314.016818,,,3.47E-07,0.006625624,,,,
3055,,7.679632054,,1317.751336,,,3.45E-07,0.006600591,,,,
3056,,7.689231153,,1321.496456,,,3.42E-07,0.006576445,,,,
3057,,7.698841945,,1325.252209,,,3.40E-07,0.006553123,,,,
3058,,7.708464442,,1329.018626,,,3.38E-07,0.006530576,,,,
3059,,7.718098656,,1332.795736,,,3.37E-07,0.006508762,,,,
3060,,7.727744599,,1336.583571,,,3.35E-07,0.006487646,,,,
3061,,7.737402285,,1340.382161,,,3.34E-07,0.006467199,,,,
3062,,7.747071725,,1344.191537,,,3.32E-07,0.006447391,,,,
3063,,7.756752931,,1348.01173,,,3.31E-07,0.006428201,,,,
3064,,7.766445917,,1351.84277,,,3.30E-07,0.006409604,,,,
3065,,7.776150694,,1355.684689,,,3.29E-07,0.006391582,,,,
3066,,7.785867274,,1359.537517,,,3.28E-07,0.006374114,,,,
3067,,7.795595671,,1363.401286,,,3.27E-07,0.006357185,,,,
3068,,7.805335896,,1367.276028,,,3.26E-07,0.006340778,,,,
3069,,7.815087963,,1371.161772,,,3.25E-07,0.006324877,,,,
3070,,7.824851882,,1375.058552,,,3.24E-07,0.006309468,,,,
3071,,7.834627668,,1378.966398,,,3.24E-07,0.006294537,,,,
3072,,7.844415332,,1382.885342,,,3.23E-07,0.006280071,,,,
3073,,7.854214887,,1386.815415,,,3.23E-07,0.006266059,,,,
3074,,7.864026346,,1390.756651,,,3.22E-07,0.006252487,,,,
3075,,7.87384972,,1394.709079,,,3.19E-07,0.006239345,,,,
3076,,7.883685023,,1398.672734,,,3.15E-07,0.006226621,,,,
3077,,7.893532267,,1402.647645,,,3.12E-07,0.006214306,,,,
3078,,7.903391464,,1406.633847,,,3.10E-07,0.006202388,,,,
3079,,7.913262628,,1410.63137,,,3.08E-07,0.006190858,,,,
3080,,7.92314577,,1414.640248,,,3.06E-07,0.006179707,,,,
3081,,7.933040904,,1418.660513,,,3.04E-07,0.006168926,,,,
3082,,7.942948041,,1422.692197,,,3.02E-07,0.006158505,,,,
3083,,7.952867196,,1426.735333,,,3.00E-07,0.006148437,,,,
3084,,7.962798379,,1430.789954,,,2.99E-07,0.006138712,,,,
3085,,7.972741605,,1434.856093,,,2.97E-07,0.006129323,,,,
3086,,7.982696885,,1438.933782,,,2.96E-07,0.006120262,,,,
3087,,7.992664232,,1443.023054,,,2.95E-07,0.006111521,,,,
3088,,8.002643659,,1447.123943,,,2.93E-07,0.006103093,,,,
3089,,8.012635179,,1451.236482,,,2.92E-07,0.006094971,,,,
3090,,8.022638805,,1455.360704,,,2.91E-07,0.006087147,,,,
3091,,8.032654549,,1459.496643,,,2.91E-07,0.006079616,,,,
3092,,8.042682423,,1463.644332,,,2.90E-07,0.00607237,,,,
3093,,8.052722442,,1467.803804,,,2.89E-07,0.006065403,,,,
3094,,8.062774617,,1471.975094,,,2.88E-07,0.006058709,,,,
3095,,8.072838961,,1476.158235,,,2.88E-07,0.006052282,,,,
3096,,8.082915488,,1480.353261,,,2.87E-07,0.006046115,,,,
3097,,8.093004209,,1484.560206,,,2.87E-07,0.006040204,,,,
3098,,8.103105138,,1488.779104,,,2.86E-07,0.006034542,,,,
3099,,8.113218288,,1493.00999,,,2.86E-07,0.006029123,,,,
3100,,8.123343672,,1497.252897,,,2.83E-07,0.006229635,,,,
3101,,8.133481302,,1501.50786,,,2.79E-07,0.006193914,,,,
3102,,8.143631192,,1505.774913,,,2.77E-07,0.006167396,,,,
3103,,8.153793354,,1510.054091,,,2.75E-07,0.006142344,,,,
3104,,8.163967801,,1514.345429,,,2.73E-07,0.006118328,,,,
3105,,8.174154546,,1518.648962,,,2.71E-07,0.006095211,,,,
3106,,8.184353603,,1522.964723,,,2.69E-07,0.006072914,,,,
3107,,8.194564984,,1527.292749,,,2.68E-07,0.006051378,,,,
3108,,8.204788701,,1531.633075,,,2.66E-07,0.006030557,,,,
3109,,8.21502477,,1535.985734,,,2.65E-07,0.006010413,,,,
3110,,8.225273201,,1540.350764,,,2.63E-07,0.005990914,,,,
3111,,8.235534008,,1544.728199,,,2.62E-07,0.005972032,,,,
3112,,8.245807205,,1549.118074,,,2.61E-07,0.005953742,,,,
3113,,8.256092805,,1553.520426,,,2.60E-07,0.00593602,,,,
3114,,8.266390819,,1557.93529,,,2.59E-07,0.005918847,,,,
3115,,8.276701263,,1562.362701,,,2.58E-07,0.005902205,,,,
3116,,8.287024148,,1566.802696,,,2.58E-07,0.005886075,,,,
3117,,8.297359487,,1571.255311,,,2.57E-07,0.005870442,,,,
3118,,8.307707295,,1575.720581,,,2.56E-07,0.005855291,,,,
3119,,8.318067584,,1580.198543,,,2.56E-07,0.005840607,,,,
3120,,8.328440367,,1584.689234,,,2.55E-07,0.005826378,,,,
3121,,8.338825658,,1589.192689,,,2.55E-07,0.00581259,,,,
3122,,8.34922347,,1593.708945,,,2.54E-07,0.005799233,,,,
3123,,8.359633815,,1598.238039,,,2.54E-07,0.005786293,,,,
3124,,8.370056708,,1602.780007,,,2.54E-07,0.00577376,,,,
3125,,8.380492161,,1607.334886,,,2.51E-07,0.005761624,,,,
3126,,8.390940188,,1611.902714,,,2.48E-07,0.005749875,,,,
3127,,8.401400801,,1616.483527,,,2.46E-07,0.005738502,,,,
3128,,8.411874015,,1621.077363,,,2.44E-07,0.005727497,,,,
3129,,8.422359843,,1625.684258,,,2.42E-07,0.00571685,,,,
3130,,8.432858298,,1630.30425,,,2.40E-07,0.005706553,,,,
3131,,8.443369393,,1634.937376,,,2.39E-07,0.005696597,,,,
3132,,8.453893141,,1639.583675,,,2.37E-07,0.005686974,,,,
3133,,8.464429557,,1644.243183,,,2.36E-07,0.005677677,,,,
3134,,8.474978653,,1648.915939,,,2.35E-07,0.005668696,,,,
3135,,8.485540442,,1653.601981,,,2.34E-07,0.005660026,,,,
3136,,8.496114939,,1658.301345,,,2.33E-07,0.005651659,,,,
3137,,8.506702157,,1663.014072,,,2.32E-07,0.005643587,,,,
3138,,8.517302109,,1667.740198,,,2.31E-07,0.005635804,,,,
3139,,8.527914808,,1672.479762,,,2.30E-07,0.005628304,,,,
3140,,8.538540269,,1677.232803,,,2.29E-07,0.00562108,,,,
3141,,8.549178504,,1681.999359,,,2.28E-07,0.005614125,,,,
3142,,8.559829528,,1686.779469,,,2.28E-07,0.005607434,,,,
3143,,8.570493352,,1691.573171,,,2.27E-07,0.005601001,,,,
3144,,8.581169993,,1696.380505,,,2.27E-07,0.005594819,,,,
3145,,8.591859462,,1701.201509,,,2.26E-07,0.005588884,,,,
3146,,8.602561773,,1706.036223,,,2.26E-07,0.005583189,,,,
3147,,8.61327694,,1710.884685,,,2.25E-07,0.005577731,,,,
3148,,8.624004977,,1715.746936,,,2.25E-07,0.005572502,,,,
3149,,8.634745897,,1720.623015,,,2.25E-07,0.005567499,,,,
3150,,8.645499714,,1725.51296,,,2.22E-07,0.005752658,,,,
3151,,8.656266441,,1730.416812,,,2.20E-07,0.005719672,,,,
3152,,8.667046092,,1735.334611,,,2.18E-07,0.005695184,,,,
3153,,8.677838682,,1740.266397,,,2.16E-07,0.00567205,,,,
3154,,8.688644222,,1745.212209,,,2.15E-07,0.005649873,,,,
3155,,8.699462729,,1750.172088,,,2.13E-07,0.005628526,,,,
3156,,8.710294214,,1755.146073,,,2.12E-07,0.005607936,,,,
3157,,8.721138692,,1760.134206,,,2.10E-07,0.005588049,,,,
3158,,8.731996176,,1765.136527,,,2.09E-07,0.005568822,,,,
3159,,8.742866681,,1770.153076,,,2.08E-07,0.005550221,,,,
3160,,8.75375022,,1775.183894,,,2.07E-07,0.005532215,,,,
3161,,8.764646807,,1780.229022,,,2.06E-07,0.005514779,,,,
3162,,8.775556456,,1785.288501,,,2.05E-07,0.005497888,,,,
3163,,8.78647918,,1790.362372,,,2.05E-07,0.005481524,,,,
3164,,8.797414994,,1795.450676,,,2.04E-07,0.005465666,,,,
3165,,8.808363912,,1800.553455,,,2.03E-07,0.005450298,,,,
3166,,8.819325946,,1805.670749,,,2.03E-07,0.005435403,,,,
3167,,8.830301112,,1810.802601,,,2.02E-07,0.005420967,,,,
3168,,8.841289423,,1815.949052,,,2.02E-07,0.005406976,,,,
3169,,8.852290894,,1821.110143,,,2.01E-07,0.005393416,,,,
3170,,8.863305537,,1826.285918,,,2.01E-07,0.005380277,,,,
3171,,8.874333367,,1831.476417,,,2.00E-07,0.005367545,,,,
3172,,8.885374399,,1836.681682,,,2.00E-07,0.00535521,,,,
3173,,8.896428645,,1841.901757,,,2.00E-07,0.00534326,,,,
3174,,8.907496121,,1847.136684,,,1.99E-07,0.005331687,,,,
3175,,8.91857684,,1852.386504,,,1.97E-07,0.005320481,,,,
3176,,8.929670816,,1857.651261,,,1.95E-07,0.005309631,,,,
3177,,8.940778063,,1862.930998,,,1.93E-07,0.005299129,,,,
3178,,8.951898596,,1868.225757,,,1.92E-07,0.005288966,,,,
3179,,8.963032429,,1873.53558,,,1.90E-07,0.005279135,,,,
3180,,8.974179575,,1878.860513,,,1.89E-07,0.005269626,,,,
3181,,8.985340049,,1884.200596,,,1.88E-07,0.005260433,,,,
3182,,8.996513864,,1889.555875,,,1.87E-07,0.005251546,,,,
3183,,9.007701037,,1894.926392,,,1.86E-07,0.005242961,,,,
3184,,9.018901579,,1900.312191,,,1.85E-07,0.005234668,,,,
3185,,9.030115506,,1905.713316,,,1.84E-07,0.005226662,,,,
3186,,9.041342832,,1911.129811,,,1.83E-07,0.005218935,,,,
3187,,9.052583571,,1916.561719,,,1.82E-07,0.005211481,,,,
3188,,9.063837737,,1922.009085,,,1.81E-07,0.005204294,,,,
3189,,9.075105345,,1927.471953,,,1.81E-07,0.005197368,,,,
3190,,9.086386409,,1932.950367,,,1.80E-07,0.005190697,,,,
3191,,9.097680943,,1938.444372,,,1.80E-07,0.005184275,,,,
3192,,9.108988961,,1943.954012,,,1.79E-07,0.005178096,,,,
3193,,9.120310479,,1949.479332,,,1.79E-07,0.005172155,,,,
3194,,9.13164551,,1955.020378,,,1.78E-07,0.005166447,,,,
3195,,9.142994068,,1960.577193,,,1.78E-07,0.005160966,,,,
3196,,9.154356169,,1966.149824,,,1.78E-07,0.005155708,,,,
3197,,9.165731826,,1971.738315,,,1.77E-07,0.005150667,,,,
3198,,9.177121054,,1977.342712,,,1.77E-07,0.005145839,,,,
3199,,9.188523868,,1982.96306,,,1.77E-07,0.005141219,,,,
3200,,9.199940281,,1988.599405,,,1.75E-07,0.005312201,,,,
3201,,9.211370309,,1994.251793,,,1.73E-07,0.00528174,,,,
3202,,9.222813966,,1999.92027,,,1.71E-07,0.005259127,,,,
3203,,9.234271266,,2005.604881,,,1.70E-07,0.005237765,,,,
3204,,9.245742224,,2011.305673,,,1.69E-07,0.005217286,,,,
3205,,9.257226855,,2017.022693,,,1.68E-07,0.005197574,,,,
3206,,9.268725173,,2022.755986,,,1.66E-07,0.00517856,,,,
3207,,9.280237192,,2028.505599,,,1.65E-07,0.005160195,,,,
3208,,9.291762928,,2034.271579,,,1.65E-07,0.005142441,,,,
3209,,9.303302394,,2040.053973,,,1.64E-07,0.005125264,,,,
3210,,9.314855606,,2045.852827,,,1.63E-07,0.005108636,,,,
3211,,9.326422579,,2051.66819,,,1.62E-07,0.005092535,,,,
3212,,9.338003326,,2057.500107,,,1.62E-07,0.005076938,,,,
3213,,9.349597863,,2063.348627,,,1.61E-07,0.005061826,,,,
3214,,9.361206204,,2069.213797,,,1.60E-07,0.005047183,,,,
3215,,9.372828365,,2075.095664,,,1.60E-07,0.005032991,,,,
3216,,9.384464359,,2080.994277,,,1.59E-07,0.005019237,,,,
3217,,9.396114202,,2086.909683,,,1.59E-07,0.005005906,,,,
3218,,9.407777908,,2092.841931,,,1.58E-07,0.004992986,,,,
3219,,9.419455492,,2098.791068,,,1.58E-07,0.004980465,,,,
3220,,9.43114697,,2104.757143,,,1.58E-07,0.004968331,,,,
3221,,9.442852355,,2110.740204,,,1.57E-07,0.004956574,,,,
3222,,9.454571663,,2116.7403,,,1.57E-07,0.004945184,,,,
3223,,9.466304909,,2122.75748,,,1.57E-07,0.004934149,,,,
3224,,9.478052107,,2128.791793,,,1.57E-07,0.004923462,,,,
3225,,9.489813272,,2134.843287,,,1.55E-07,0.004913114,,,,
3226,,9.50158842,,2140.912012,,,1.53E-07,0.004903095,,,,
3227,,9.513377565,,2146.998017,,,1.52E-07,0.004893397,,,,
3228,,9.525180722,,2153.101351,,,1.51E-07,0.004884012,,,,
3229,,9.536997907,,2159.222065,,,1.50E-07,0.004874934,,,,
3230,,9.548829134,,2165.360208,,,1.49E-07,0.004866153,,,,
3231,,9.560674418,,2171.515829,,,1.48E-07,0.004857663,,,,
3232,,9.572533774,,2177.688979,,,1.47E-07,0.004849457,,,,
3233,,9.584407218,,2183.879708,,,1.46E-07,0.004841529,,,,
3234,,9.596294764,,2190.088067,,,1.45E-07,0.004833871,,,,
3235,,9.608196428,,2196.314105,,,1.44E-07,0.004826478,,,,
3236,,9.620112225,,2202.557873,,,1.44E-07,0.004819343,,,,
3237,,9.632042169,,2208.819422,,,1.43E-07,0.00481246,,,,
3238,,9.643986276,,2215.098803,,,1.43E-07,0.004805823,,,,
3239,,9.655944561,,2221.396067,,,1.42E-07,0.004799428,,,,
3240,,9.66791704,,2227.711265,,,1.42E-07,0.004793267,,,,
3241,,9.679903727,,2234.044449,,,1.41E-07,0.004787337,,,,
3242,,9.691904638,,2240.395669,,,1.41E-07,0.004781631,,,,
3243,,9.703919787,,2246.764978,,,1.41E-07,0.004776145,,,,
3244,,9.715949191,,2253.152427,,,1.40E-07,0.004770874,,,,
3245,,9.727992865,,2259.558068,,,1.40E-07,0.004765813,,,,
3246,,9.740050823,,2265.981953,,,1.40E-07,0.004760957,,,,
3247,,9.752123081,,2272.424134,,,1.39E-07,0.004756302,,,,
3248,,9.764209655,,2278.884665,,,1.39E-07,0.004751843,,,,
3249,,9.77631056,,2285.363596,,,1.39E-07,0.004747577,,,,
3250,,9.788425811,,2291.860982,,,1.37E-07,0.004905468,,,,
3251,,9.800555423,,2298.376874,,,1.36E-07,0.00487734,,,,
3252,,9.812699412,,2304.911326,,,1.35E-07,0.004856458,,,,
3253,,9.824857794,,2311.46439,,,1.34E-07,0.004836731,,,,
3254,,9.837030584,,2318.03612,,,1.33E-07,0.00481782,,,,
3255,,9.849217797,,2324.62657,,,1.32E-07,0.004799617,,,,
3256,,9.861419449,,2331.235793,,,1.31E-07,0.004782059,,,,
3257,,9.873635555,,2337.863842,,,1.30E-07,0.004765101,,,,
3258,,9.885866131,,2344.510772,,,1.29E-07,0.004748706,,,,
3259,,9.898111192,,2351.176637,,,1.29E-07,0.004732844,,,,
3260,,9.910370754,,2357.86149,,,1.28E-07,0.004717489,,,,
3261,,9.922644833,,2364.565386,,,1.28E-07,0.004702621,,,,
3262,,9.934933444,,2371.28838,,,1.27E-07,0.004688218,,,,
3263,,9.947236603,,2378.030526,,,1.27E-07,0.004674264,,,,
3264,,9.959554325,,2384.791879,,,1.26E-07,0.004660741,,,,
3265,,9.971886626,,2391.572494,,,1.26E-07,0.004647636,,,,
3266,,9.984233522,,2398.372425,,,1.25E-07,0.004634935,,,,
3267,,9.996595028,,2405.191729,,,1.25E-07,0.004622625,,,,
3268,,10.00897116,,2412.030461,,,1.25E-07,0.004610694,,,,
3269,,10.02136193,,2418.888676,,,1.24E-07,0.004599132,,,,
3270,,10.03376737,,2425.76643,,,1.24E-07,0.004587927,,,,
3271,,10.04618747,,2432.663779,,,1.24E-07,0.00457707,,,,
3272,,10.05862227,,2439.580779,,,1.24E-07,0.004566551,,,,
3273,,10.07107177,,2446.517486,,,1.23E-07,0.004556362,,,,
3274,,10.08353599,,2453.473956,,,1.23E-07,0.004546493,,,,
3275,,10.09601494,,2460.450247,,,1.22E-07,0.004536937,,,,
3276,,10.10850865,,2467.446414,,,1.21E-07,0.004527685,,,,
3277,,10.12101713,,2474.462515,,,1.19E-07,0.00451873,,,,
3278,,10.13354039,,2481.498607,,,1.19E-07,0.004510064,,,,
3279,,10.14607846,,2488.554746,,,1.18E-07,0.00450168,,,,
3280,,10.15863133,,2495.630991,,,1.17E-07,0.004493572,,,,
3281,,10.17119905,,2502.727398,,,1.16E-07,0.004485732,,,,
3282,,10.1837816,,2509.844026,,,1.15E-07,0.004478155,,,,
3283,,10.19637903,,2516.980932,,,1.15E-07,0.004470833,,,,
3284,,10.20899133,,2524.138174,,,1.14E-07,0.004463762,,,,
3285,,10.22161853,,2531.315811,,,1.14E-07,0.004456935,,,,
3286,,10.23426064,,2538.5139,,,1.13E-07,0.004450346,,,,
3287,,10.24691768,,2545.7325,,,1.13E-07,0.00444399,,,,
3288,,10.25958967,,2552.971671,,,1.12E-07,0.004437862,,,,
3289,,10.27227662,,2560.23147,,,1.12E-07,0.004431955,,,,
3290,,10.28497854,,2567.511956,,,1.11E-07,0.004426267,,,,
3291,,10.29769545,,2574.81319,,,1.11E-07,0.00442079,,,,
3292,,10.31042738,,2582.13523,,,1.11E-07,0.004415521,,,,
3293,,10.32317433,,2589.478135,,,1.11E-07,0.004410456,,,,
3294,,10.33593632,,2596.841966,,,1.10E-07,0.004405588,,,,
3295,,10.34871337,,2604.226782,,,1.10E-07,0.004400914,,,,
3296,,10.3615055,,2611.632644,,,1.10E-07,0.00439643,,,,
3297,,10.37431271,,2619.059611,,,1.10E-07,0.004392132,,,,
3298,,10.38713503,,2626.507743,,,1.09E-07,0.004388015,,,,
3299,,10.39997247,,2633.977102,,,1.09E-07,0.004384075,,,,
3300,,10.41282506,,2641.467748,,,1.08E-07,0.004529877,,,,
3301,,10.4256928,,2648.979742,,,1.07E-07,0.004503902,,,,
3302,,10.43857571,,2656.513145,,,1.06E-07,0.004484619,,,,
3303,,10.45147381,,2664.068018,,,1.05E-07,0.004466403,,,,
3304,,10.46438711,,2671.644423,,,1.04E-07,0.00444894,,,,
3305,,10.47731564,,2679.242421,,,1.04E-07,0.00443213,,,,
3306,,10.4902594,,2686.862074,,,1.03E-07,0.004415917,,,,
3307,,10.50321842,,2694.503443,,,1.02E-07,0.004400257,,,,
3308,,10.51619271,,2702.166592,,,1.02E-07,0.004385117,,,,
3309,,10.52918229,,2709.851582,,,1.01E-07,0.00437047,,,,
3310,,10.54218717,,2717.558475,,,1.01E-07,0.004356291,,,,
3311,,10.55520737,,2725.287335,,,1.00E-07,0.004342561,,,,
3312,,10.56824291,,2733.038223,,,9.99E-08,0.004329261,,,,
3313,,10.58129381,,2740.811204,,,9.95E-08,0.004316375,,,,
3314,,10.59436007,,2748.60634,,,9.91E-08,0.004303888,,,,
3315,,10.60744172,,2756.423695,,,9.88E-08,0.004291786,,,,
3316,,10.62053877,,2764.263332,,,9.85E-08,0.004280057,,,,
3317,,10.63365125,,2772.125315,,,9.82E-08,0.00426869,,,,
3318,,10.64677916,,2780.009707,,,9.80E-08,0.004257672,,,,
3319,,10.65992253,,2787.916573,,,9.78E-08,0.004246995,,,,
3320,,10.67308136,,2795.845978,,,9.76E-08,0.004236649,,,,
3321,,10.68625569,,2803.797984,,,9.74E-08,0.004226623,,,,
3322,,10.69944551,,2811.772658,,,9.72E-08,0.00421691,,,,
3323,,10.71265086,,2819.770064,,,9.71E-08,0.004207501,,,,
3324,,10.72587175,,2827.790267,,,9.69E-08,0.004198387,,,,
3325,,10.73910819,,2835.833331,,,9.58E-08,0.004189563,,,,
3326,,10.75236021,,2843.899324,,,9.48E-08,0.004181019,,,,
3327,,10.76562781,,2851.988309,,,9.39E-08,0.00417275,,,,
3328,,10.77891102,,2860.100353,,,9.32E-08,0.004164747,,,,
3329,,10.79220985,,2868.235521,,,9.25E-08,0.004157005,,,,
3330,,10.80552432,,2876.39388,,,9.19E-08,0.004149518,,,,
3331,,10.81885445,,2884.575496,,,9.13E-08,0.004142278,,,,
3332,,10.83220025,,2892.780436,,,9.08E-08,0.004135281,,,,
3333,,10.84556174,,2901.008766,,,9.02E-08,0.00412852,,,,
3334,,10.85893894,,2909.260553,,,8.98E-08,0.00412199,,,,
3335,,10.87233186,,2917.535864,,,8.93E-08,0.004115686,,,,
3336,,10.88574052,,2925.834766,,,8.89E-08,0.004109601,,,,
3337,,10.89916495,,2934.157327,,,8.86E-08,0.004103732,,,,
3338,,10.91260515,,2942.503615,,,8.82E-08,0.004098073,,,,
3339,,10.92606114,,2950.873696,,,8.79E-08,0.004092619,,,,
3340,,10.93953295,,2959.26764,,,8.76E-08,0.004087366,,,,
3341,,10.95302058,,2967.685514,,,8.74E-08,0.004082309,,,,
3342,,10.96652405,,2976.127387,,,8.71E-08,0.004077443,,,,
3343,,10.98004339,,2984.593328,,,8.69E-08,0.004072765,,,,
3344,,10.99357861,,2993.083404,,,8.67E-08,0.004068271,,,,
3345,,11.00712972,,3001.597686,,,8.65E-08,0.004063955,,,,
3346,,11.02069675,,3010.136242,,,8.64E-08,0.004059814,,,,
3347,,11.03427971,,3018.699142,,,8.62E-08,0.004055845,,,,
3348,,11.04787862,,3027.286455,,,8.61E-08,0.004052043,,,,
3349,,11.0614935,,3035.898251,,,8.60E-08,0.004048404,,,,
3350,,11.07512435,,3044.5346,,,8.49E-08,0.004183043,,,,
3351,,11.08877121,,3053.195572,,,8.40E-08,0.004159057,,,,
3352,,11.10243409,,3061.881238,,,8.33E-08,0.004141251,,,,
3353,,11.11611301,,3070.591668,,,8.26E-08,0.004124429,,,,
3354,,11.12980797,,3079.326933,,,8.20E-08,0.004108303,,,,
3355,,11.14351901,,3088.087103,,,8.15E-08,0.004092781,,,,
3356,,11.15724614,,3096.872251,,,8.10E-08,0.004077809,,,,
3357,,11.17098937,,3105.682446,,,8.05E-08,0.004063348,,,,
3358,,11.18474873,,3114.517762,,,8.00E-08,0.004049367,,,,
3359,,11.19852422,,3123.37827,,,7.96E-08,0.004035841,,,,
3360,,11.21231588,,3132.264041,,,7.92E-08,0.004022748,,,,
3361,,11.22612371,,3141.175148,,,7.89E-08,0.004010069,,,,
3362,,11.23994774,,3150.111663,,,7.85E-08,0.003997787,,,,
3363,,11.25378798,,3159.07366,,,7.82E-08,0.003985888,,,,
3364,,11.26764445,,3168.06121,,,7.80E-08,0.003974357,,,,
3365,,11.28151716,,3177.074386,,,7.77E-08,0.003963182,,,,
3366,,11.29540615,,3186.113262,,,7.75E-08,0.003952351,,,,
3367,,11.30931141,,3195.177912,,,7.73E-08,0.003941854,,,,
3368,,11.32323297,,3204.268409,,,7.71E-08,0.00393168,,,,
3369,,11.33717086,,3213.384826,,,7.69E-08,0.003921821,,,,
3370,,11.35112508,,3222.527238,,,7.67E-08,0.003912266,,,,
3371,,11.36509565,,3231.69572,,,7.66E-08,0.003903008,,,,
3372,,11.3790826,,3240.890345,,,7.64E-08,0.003894039,,,,
3373,,11.39308593,,3250.111188,,,7.63E-08,0.00388535,,,,
3374,,11.40710568,,3259.358324,,,7.62E-08,0.003876934,,,,
3375,,11.42114185,,3268.631828,,,7.53E-08,0.003868785,,,,
3376,,11.43519446,,3277.931777,,,7.45E-08,0.003860896,,,,
3377,,11.44926354,,3287.258244,,,7.39E-08,0.00385326,,,,
3378,,11.4633491,,3296.611306,,,7.33E-08,0.00384587,,,,
3379,,11.47745115,,3305.991038,,,7.28E-08,0.003838721,,,,
3380,,11.49156972,,3315.397518,,,7.23E-08,0.003831807,,,,
3381,,11.50570483,,3324.830821,,,7.18E-08,0.003825121,,,,
3382,,11.51985649,,3334.291024,,,7.14E-08,0.00381866,,,,
3383,,11.53402471,,3343.778204,,,7.10E-08,0.003812417,,,,
3384,,11.54820953,,3353.292438,,,7.06E-08,0.003806387,,,,
3385,,11.56241096,,3362.833803,,,7.03E-08,0.003800565,,,,
3386,,11.57662901,,3372.402377,,,6.99E-08,0.003794946,,,,
3387,,11.5908637,,3381.998237,,,6.96E-08,0.003789527,,,,
3388,,11.60511506,,3391.621461,,,6.94E-08,0.003784301,,,,
3389,,11.61938309,,3401.272127,,,6.91E-08,0.003779264,,,,
3390,,11.63366782,,3410.950315,,,6.89E-08,0.003774413,,,,
3391,,11.64796927,,3420.656101,,,6.87E-08,0.003769744,,,,
3392,,11.66228746,,3430.389566,,,6.85E-08,0.003765251,,,,
3393,,11.6766224,,3440.150788,,,6.83E-08,0.003760931,,,,
3394,,11.69097411,,3449.939847,,,6.82E-08,0.00375678,,,,
3395,,11.70534261,,3459.756821,,,6.80E-08,0.003752795,,,,
3396,,11.71972792,,3469.601792,,,6.79E-08,0.003748971,,,,
3397,,11.73413006,,3479.474837,,,6.78E-08,0.003745306,,,,
3398,,11.74854904,,3489.376039,,,6.77E-08,0.003741795,,,,
3399,,11.76298489,,3499.305477,,,6.76E-08,0.003738435,,,,
3400,,11.77743762,,3509.263231,,,6.68E-08,0.003862765,,,,
3401,,11.79190726,,3519.249384,,,6.61E-08,0.003840616,,,,
3402,,11.80639381,,3529.264015,,,6.55E-08,0.003824172,,,,
3403,,11.8208973,,3539.307206,,,6.50E-08,0.003808639,,,,
3404,,11.83541775,,3549.379038,,,6.45E-08,0.003793747,,,,
3405,,11.84995517,,3559.479594,,,6.41E-08,0.003779414,,,,
3406,,11.86450959,,3569.608955,,,6.37E-08,0.003765588,,,,
3407,,11.87908103,,3579.767204,,,6.33E-08,0.003752234,,,,
3408,,11.89366949,,3589.954423,,,6.29E-08,0.003739324,,,,
3409,,11.90827501,,3600.170695,,,6.26E-08,0.003726833,,,,
3410,,11.92289759,,3610.416102,,,6.23E-08,0.003714743,,,,
3411,,11.93753727,,3620.690728,,,6.20E-08,0.003703035,,,,
3412,,11.95219405,,3630.994657,,,6.18E-08,0.003691694,,,,
3413,,11.96686796,,3641.327971,,,6.15E-08,0.003680705,,,,
3414,,11.98155902,,3651.690756,,,6.13E-08,0.003670057,,,,
3415,,11.99626723,,3662.083094,,,6.11E-08,0.003659738,,,,
3416,,12.01099264,,3672.50507,,,6.09E-08,0.003649736,,,,
3417,,12.02573524,,3682.95677,,,6.07E-08,0.003640043,,,,
3418,,12.04049507,,3693.438277,,,6.06E-08,0.003630648,,,,
3419,,12.05527213,,3703.949677,,,6.05E-08,0.003621543,,,,
3420,,12.07006645,,3714.491055,,,6.03E-08,0.00361272,,,,
3421,,12.08487806,,3725.062496,,,6.02E-08,0.003604171,,,,
3422,,12.09970696,,3735.664087,,,6.01E-08,0.003595888,,,,
3423,,12.11455317,,3746.295914,,,6.00E-08,0.003587865,,,,
3424,,12.12941673,,3756.958063,,,6.00E-08,0.003580094,,,,
3425,,12.14429763,,3767.65062,,,5.92E-08,0.003572569,,,,
3426,,12.15919591,,3778.373672,,,5.86E-08,0.003565283,,,,
3427,,12.17411159,,3789.127306,,,5.81E-08,0.003558232,,,,
3428,,12.18904467,,3799.911609,,,5.76E-08,0.003551408,,,,
3429,,12.20399519,,3810.72667,,,5.72E-08,0.003544806,,,,
3430,,12.21896316,,3821.572575,,,5.68E-08,0.003538421,,,,
3431,,12.2339486,,3832.449414,,,5.65E-08,0.003532248,,,,
3432,,12.24895153,,3843.357273,,,5.61E-08,0.003526281,,,,
3433,,12.26397197,,3854.296241,,,5.58E-08,0.003520516,,,,
3434,,12.27900994,,3865.266408,,,5.55E-08,0.003514948,,,,
3435,,12.29406545,,3876.267863,,,5.52E-08,0.003509572,,,,
3436,,12.30913853,,3887.300694,,,5.50E-08,0.003504383,,,,
3437,,12.3242292,,3898.364991,,,5.48E-08,0.003499378,,,,
3438,,12.33933748,,3909.460844,,,5.46E-08,0.003494553,,,,
3439,,12.35446338,,3920.588343,,,5.44E-08,0.003489902,,,,
3440,,12.36960693,,3931.747578,,,5.42E-08,0.003485422,,,,
3441,,12.38476814,,3942.93864,,,5.40E-08,0.00348111,,,,
3442,,12.39994703,,3954.161619,,,5.39E-08,0.003476961,,,,
3443,,12.41514363,,3965.416608,,,5.37E-08,0.003472972,,,,
3444,,12.43035796,,3976.703696,,,5.36E-08,0.003469139,,,,
3445,,12.44559002,,3988.022976,,,5.35E-08,0.003465459,,,,
3446,,12.46083985,,3999.374539,,,5.34E-08,0.003461928,,,,
3447,,12.47610747,,4010.758477,,,5.33E-08,0.003458543,,,,
3448,,12.49139288,,4022.174884,,,5.32E-08,0.003455301,,,,
3449,,12.50669612,,4033.62385,,,5.32E-08,0.003452199,,,,
3450,,12.5220172,,4045.105471,,,5.25E-08,0.003567009,,,,
3451,,12.53735615,,4056.619837,,,5.20E-08,0.003546556,,,,
3452,,12.55271297,,4068.167044,,,5.15E-08,0.003531372,,,,
3453,,12.5680877,,4079.747184,,,5.11E-08,0.003517027,,,,
3454,,12.58348035,,4091.360351,,,5.07E-08,0.003503276,,,,
3455,,12.59889094,,4103.006641,,,5.04E-08,0.00349004,,,,
3456,,12.61431949,,4114.686146,,,5.01E-08,0.003477273,,,,
3457,,12.62976602,,4126.398963,,,4.98E-08,0.003464941,,,,
3458,,12.64523056,,4138.145185,,,4.95E-08,0.003453019,,,,
3459,,12.66071311,,4149.924908,,,4.92E-08,0.003441485,,,,
3460,,12.67621371,,4161.738229,,,4.90E-08,0.003430321,,,,
3461,,12.69173237,,4173.585241,,,4.88E-08,0.003419509,,,,
3462,,12.70726911,,4185.466043,,,4.86E-08,0.003409036,,,,
3463,,12.72282396,,4197.380729,,,4.84E-08,0.003398889,,,,
3464,,12.73839692,,4209.329397,,,4.82E-08,0.003389056,,,,
3465,,12.75398803,,4221.312144,,,4.80E-08,0.003379527,,,,
3466,,12.7695973,,4233.329066,,,4.79E-08,0.003370291,,,,
3467,,12.78522476,,4245.380262,,,4.78E-08,0.00336134,,,,
3468,,12.80087042,,4257.465829,,,4.77E-08,0.003352664,,,,
3469,,12.8165343,,4269.585864,,,4.75E-08,0.003344257,,,,
3470,,12.83221642,,4281.740467,,,4.74E-08,0.003336109,,,,
3471,,12.84791681,,4293.929735,,,4.74E-08,0.003328215,,,,
3472,,12.86363548,,4306.153768,,,4.73E-08,0.003320566,,,,
3473,,12.87937246,,4318.412665,,,4.72E-08,0.003313157,,,,
3474,,12.89512777,,4330.706525,,,4.71E-08,0.003305981,,,,
3475,,12.91090142,,4343.035448,,,4.66E-08,0.003299032,,,,
3476,,12.92669344,,4355.399534,,,4.61E-08,0.003292305,,,,
3477,,12.94250384,,4367.798883,,,4.57E-08,0.003285793,,,,
3478,,12.95833265,,4380.233595,,,4.53E-08,0.003279491,,,,
3479,,12.97417989,,4392.703772,,,4.50E-08,0.003273395,,,,
3480,,12.99004558,,4405.209515,,,4.47E-08,0.003267499,,,,
3481,,13.00592973,,4417.750924,,,4.44E-08,0.003261798,,,,
3482,,13.02183238,,4430.328102,,,4.41E-08,0.003256289,,,,
3483,,13.03775354,,4442.941151,,,4.39E-08,0.003250965,,,,
3484,,13.05369323,,4455.590173,,,4.37E-08,0.003245823,,,,
3485,,13.06965147,,4468.27527,,,4.34E-08,0.003240858,,,,
3486,,13.08562828,,4480.996545,,,4.32E-08,0.003236067,,,,
3487,,13.10162369,,4493.754102,,,4.31E-08,0.003231446,,,,
3488,,13.11763771,,4506.548043,,,4.29E-08,0.003226989,,,,
3489,,13.13367037,,4519.378473,,,4.27E-08,0.003222695,,,,
3490,,13.14972168,,4532.245496,,,4.26E-08,0.003218558,,,,
3491,,13.16579167,,4545.149215,,,4.25E-08,0.003214576,,,,
3492,,13.18188036,,4558.089736,,,4.24E-08,0.003210745,,,,
3493,,13.19798777,,4571.067163,,,4.23E-08,0.003207061,,,,
3494,,13.21411392,,4584.081601,,,4.22E-08,0.003203522,,,,
3495,,13.23025883,,4597.133157,,,4.21E-08,0.003200123,,,,
3496,,13.24642252,,4610.221935,,,4.20E-08,0.003196863,,,,
3497,,13.26260501,,4623.348043,,,4.19E-08,0.003193737,,,,
3498,,13.27880633,,4636.511585,,,4.19E-08,0.003190743,,,,
3499,,13.29502649,,4649.71267,,,4.18E-08,0.003187878,,,,
3500,,13.31126552,,4662.951403,,,4.13E-08,0.003293898,,,,
3501,,13.32752344,,4676.227893,,,4.09E-08,0.003275011,,,,
3502,,13.34380026,,4689.542247,,,4.05E-08,0.003260989,,,,
3503,,13.36009602,,4702.894572,,,4.02E-08,0.003247743,,,,
3504,,13.37641073,,4716.284977,,,3.99E-08,0.003235045,,,,
3505,,13.39274441,,4729.713571,,,3.96E-08,0.003222822,,,,
3506,,13.40909708,,4743.180462,,,3.94E-08,0.003211032,,,,
3507,,13.42546877,,4756.68576,,,3.91E-08,0.003199645,,,,
3508,,13.4418595,,4770.229573,,,3.89E-08,0.003188636,,,,
3509,,13.45826928,,4783.812012,,,3.87E-08,0.003177985,,,,
3510,,13.47469815,,4797.433187,,,3.85E-08,0.003167675,,,,
3511,,13.49114611,,4811.093208,,,3.84E-08,0.003157691,,,,
3512,,13.5076132,,4824.792186,,,3.82E-08,0.00314802,,,,
3513,,13.52409943,,4838.530231,,,3.80E-08,0.00313865,,,,
3514,,13.54060483,,4852.307455,,,3.79E-08,0.00312957,,,,
3515,,13.55712941,,4866.12397,,,3.78E-08,0.003120771,,,,
3516,,13.57367321,,4879.979888,,,3.77E-08,0.003112242,,,,
3517,,13.59023623,,4893.875321,,,3.76E-08,0.003103976,,,,
3518,,13.60681851,,4907.810381,,,3.75E-08,0.003095965,,,,
3519,,13.62342006,,4921.785181,,,3.74E-08,0.003088201,,,,
3520,,13.6400409,,4935.799835,,,3.73E-08,0.003080677,,,,
3521,,13.65668106,,4949.854456,,,3.72E-08,0.003073387,,,,
3522,,13.67334056,,4963.949158,,,3.72E-08,0.003066324,,,,
3523,,13.69001943,,4978.084056,,,3.71E-08,0.003059482,,,,
3524,,13.70671767,,4992.259262,,,3.71E-08,0.003052856,,,,
3525,,13.72343532,,5006.474894,,,3.66E-08,0.003046439,,,,
3526,,13.7401724,,5020.731065,,,3.62E-08,0.003040227,,,,
3527,,13.75692892,,5035.027891,,,3.59E-08,0.003034213,,,,
3528,,13.77370492,,5049.365488,,,3.56E-08,0.003028394,,,,
3529,,13.79050041,,5063.743973,,,3.54E-08,0.003022765,,,,
3530,,13.80731541,,5078.16346,,,3.51E-08,0.00301732,,,,
3531,,13.82414995,,5092.624068,,,3.49E-08,0.003012056,,,,
3532,,13.84100404,,5107.125914,,,3.47E-08,0.003006968,,,,
3533,,13.85787772,,5121.669114,,,3.45E-08,0.003002052,,,,
3534,,13.874771,,5136.253788,,,3.43E-08,0.002997304,,,,
3535,,13.8916839,,5150.880052,,,3.42E-08,0.002992719,,,,
3536,,13.90861646,,5165.548025,,,3.40E-08,0.002988295,,,,
3537,,13.92556868,,5180.257826,,,3.39E-08,0.002984027,,,,
3538,,13.94254059,,5195.009575,,,3.37E-08,0.002979912,,,,
3539,,13.95953222,,5209.80339,,,3.36E-08,0.002975946,,,,
3540,,13.97654358,,5224.639392,,,3.35E-08,0.002972127,,,,
3541,,13.9935747,,5239.5177,,,3.34E-08,0.002968449,,,,
3542,,14.01062561,,5254.438435,,,3.33E-08,0.002964911,,,,
3543,,14.02769631,,5269.401719,,,3.32E-08,0.00296151,,,,
3544,,14.04478684,,5284.407671,,,3.32E-08,0.002958241,,,,
3545,,14.06189722,,5299.456414,,,3.31E-08,0.002955103,,,,
3546,,14.07902747,,5314.54807,,,3.30E-08,0.002952092,,,,
3547,,14.09617762,,5329.68276,,,3.30E-08,0.002949206,,,,
3548,,14.11334768,,5344.860607,,,3.29E-08,0.002946441,,,,
3549,,14.13053768,,5360.081734,,,3.29E-08,0.002943796,,,,
3550,,14.14774763,,5375.346265,,,3.25E-08,0.003041698,,,,
3551,,14.16497758,,5390.654323,,,3.21E-08,0.003024257,,,,
3552,,14.18222753,,5406.006031,,,3.19E-08,0.003011309,,,,
3553,,14.1994975,,5421.401515,,,3.16E-08,0.002999077,,,,
3554,,14.21678753,,5436.840898,,,3.14E-08,0.002987351,,,,
3555,,14.23409764,,5452.324306,,,3.12E-08,0.002976064,,,,
3556,,14.25142784,,5467.851865,,,3.10E-08,0.002965177,,,,
3557,,14.26877816,,5483.423699,,,3.08E-08,0.002954662,,,,
3558,,14.28614863,,5499.039935,,,3.06E-08,0.002944496,,,,
3559,,14.30353926,,5514.700699,,,3.04E-08,0.00293466,,,,
3560,,14.32095008,,5530.406119,,,3.03E-08,0.00292514,,,,
3561,,14.33838111,,5546.15632,,,3.02E-08,0.00291592,,,,
3562,,14.35583237,,5561.951431,,,3.00E-08,0.00290699,,,,
3563,,14.3733039,,5577.79158,,,2.99E-08,0.002898337,,,,
3564,,14.3907957,,5593.676895,,,2.98E-08,0.002889952,,,,
3565,,14.40830781,,5609.607504,,,2.97E-08,0.002881826,,,,
3566,,14.42584025,,5625.583536,,,2.96E-08,0.002873951,,,,
3567,,14.44339303,,5641.605121,,,2.95E-08,0.002866318,,,,
3568,,14.46096619,,5657.672388,,,2.95E-08,0.00285892,,,,
3569,,14.47855975,,5673.785467,,,2.94E-08,0.00285175,,,,
3570,,14.49617372,,5689.94449,,,2.93E-08,0.002844803,,,,
3571,,14.51380814,,5706.149585,,,2.93E-08,0.002838071,,,,
3572,,14.53146303,,5722.400885,,,2.92E-08,0.002831549,,,,
3573,,14.5491384,,5738.698522,,,2.92E-08,0.002825231,,,,
3574,,14.56683429,,5755.042626,,,2.92E-08,0.002819111,,,,
3575,,14.58455071,,5771.433331,,,2.88E-08,0.002813186,,,,
3576,,14.60228769,,5787.870769,,,2.85E-08,0.002807449,,,,
3577,,14.62004526,,5804.355073,,,2.82E-08,0.002801896,,,,
3578,,14.63782343,,5820.886376,,,2.80E-08,0.002796523,,,,
3579,,14.65562224,,5837.464812,,,2.78E-08,0.002791324,,,,
3580,,14.6734417,,5854.090516,,,2.76E-08,0.002786297,,,,
3581,,14.69128183,,5870.763621,,,2.75E-08,0.002781436,,,,
3582,,14.70914267,,5887.484263,,,2.73E-08,0.002776737,,,,
3583,,14.72702423,,5904.252577,,,2.71E-08,0.002772197,,,,
3584,,14.74492654,,5921.068699,,,2.70E-08,0.002767813,,,,
3585,,14.76284962,,5937.932764,,,2.69E-08,0.002763579,,,,
3586,,14.7807935,,5954.84491,,,2.67E-08,0.002759494,,,,
3587,,14.79875819,,5971.805273,,,2.66E-08,0.002755553,,,,
3588,,14.81674373,,5988.81399,,,2.65E-08,0.002751753,,,,
3589,,14.83475014,,6005.871199,,,2.64E-08,0.002748091,,,,
3590,,14.85277744,,6022.977037,,,2.63E-08,0.002744563,,,,
3591,,14.87082565,,6040.131644,,,2.63E-08,0.002741168,,,,
3592,,14.8888948,,6057.335158,,,2.62E-08,0.002737901,,,,
3593,,14.90698492,,6074.587718,,,2.61E-08,0.002734759,,,,
3594,,14.92509602,,6091.889464,,,2.61E-08,0.002731741,,,,
3595,,14.94322813,,6109.240536,,,2.60E-08,0.002728843,,,,
3596,,14.96138128,,6126.641073,,,2.60E-08,0.002726063,,,,
3597,,14.97955549,,6144.091217,,,2.59E-08,0.002723397,,,,
3598,,14.99775077,,6161.59111,,,2.59E-08,0.002720845,,,,
3599,,15.01596717,,6179.140892,,,2.59E-08,0.002718402,,,,
3600,,15.0342047,,6196.740705,,,2.55E-08,0.002808808,,,,
3601,,15.05246339,,6214.390692,,,2.53E-08,0.002792702,,,,
3602,,15.07074325,,6232.090996,,,2.50E-08,0.002780746,,,,
3603,,15.08904432,,6249.84176,,,2.49E-08,0.00276945,,,,
3604,,15.10736662,,6267.643126,,,2.47E-08,0.002758622,,,,
3605,,15.12571017,,6285.495241,,,2.45E-08,0.002748199,,,,
3606,,15.144075,,6303.398246,,,2.43E-08,0.002738146,,,,
3607,,15.16246113,,6321.352289,,,2.42E-08,0.002728436,,,,
3608,,15.18086858,,6339.357513,,,2.41E-08,0.002719048,,,,
3609,,15.19929739,,6357.414064,,,2.39E-08,0.002709966,,,,
3610,,15.21774757,,6375.522088,,,2.38E-08,0.002701174,,,,
3611,,15.23621915,,6393.681733,,,2.37E-08,0.00269266,,,,
3612,,15.25471216,,6411.893144,,,2.36E-08,0.002684414,,,,
3613,,15.27322662,,6430.156468,,,2.35E-08,0.002676423,,,,
3614,,15.29176255,,6448.471855,,,2.34E-08,0.002668681,,,,
3615,,15.31031997,,6466.839451,,,2.34E-08,0.002661177,,,,
3616,,15.32889892,,6485.259405,,,2.33E-08,0.002653904,,,,
3617,,15.34749942,,6503.731866,,,2.32E-08,0.002646856,,,,
3618,,15.3661215,,6522.256984,,,2.32E-08,0.002640024,,,,
3619,,15.38476517,,6540.834908,,,2.31E-08,0.002633404,,,,
3620,,15.40343046,,6559.465788,,,2.31E-08,0.002626988,,,,
3621,,15.4221174,,6578.149776,,,2.30E-08,0.002620772,,,,
3622,,15.44082601,,6596.887022,,,2.30E-08,0.002614749,,,,
3623,,15.45955632,,6615.677678,,,2.30E-08,0.002608915,,,,
3624,,15.47830835,,6634.521895,,,2.29E-08,0.002603264,,,,
3625,,15.49708213,,6653.419826,,,2.26E-08,0.002597792,,,,
3626,,15.51587768,,6672.371624,,,2.24E-08,0.002592494,,,,
3627,,15.53469503,,6691.377442,,,2.22E-08,0.002587367,,,,
3628,,15.5535342,,6710.437434,,,2.20E-08,0.002582405,,,,
3629,,15.57239521,,6729.551753,,,2.19E-08,0.002577604,,,,
3630,,15.59127811,,6748.720554,,,2.17E-08,0.002572962,,,,
3631,,15.61018289,,6767.943993,,,2.16E-08,0.002568473,,,,
3632,,15.62910961,,6787.222224,,,2.15E-08,0.002564134,,,,
3633,,15.64805827,,6806.555404,,,2.13E-08,0.002559942,,,,
3634,,15.66702891,,6825.943688,,,2.12E-08,0.002555893,,,,
3635,,15.68602154,,6845.387234,,,2.11E-08,0.002551984,,,,
3636,,15.7050362,,6864.886199,,,2.10E-08,0.002548211,,,,
3637,,15.72407291,,6884.44074,,,2.09E-08,0.002544572,,,,
3638,,15.7431317,,6904.051015,,,2.09E-08,0.002541063,,,,
3639,,15.76221258,,6923.717182,,,2.08E-08,0.002537681,,,,
3640,,15.7813156,,6943.439402,,,2.07E-08,0.002534424,,,,
3641,,15.80044077,,6963.217833,,,2.07E-08,0.002531288,,,,
3642,,15.81958811,,6983.052634,,,2.06E-08,0.002528271,,,,
3643,,15.83875766,,7002.943967,,,2.05E-08,0.00252537,,,,
3644,,15.85794944,,7022.891993,,,2.05E-08,0.002522583,,,,
3645,,15.87716347,,7042.896871,,,2.05E-08,0.002519907,,,,
3646,,15.89639979,,7062.958764,,,2.04E-08,0.00251734,,,,
3647,,15.91565841,,7083.077835,,,2.04E-08,0.002514878,,,,
3648,,15.93493936,,7103.254245,,,2.04E-08,0.002512521,,,,
3649,,15.95424267,,7123.488158,,,2.03E-08,0.002510265,,,,
3650,,15.97356837,,7143.779738,,,2.01E-08,0.002593749,,,,
3651,,15.99291647,,7164.129147,,,1.99E-08,0.002578877,,,,
3652,,16.01228702,,7184.536552,,,1.97E-08,0.002567835,,,,
3653,,16.03168002,,7205.002116,,,1.95E-08,0.002557405,,,,
3654,,16.05109551,,7225.526005,,,1.94E-08,0.002547406,,,,
3655,,16.07053352,,7246.108384,,,1.93E-08,0.002537781,,,,
3656,,16.08999407,,7266.749421,,,1.91E-08,0.002528497,,,,
3657,,16.10947718,,7287.449282,,,1.90E-08,0.002519531,,,,
3658,,16.12898289,,7308.208135,,,1.89E-08,0.002510862,,,,
3659,,16.14851122,,7329.026146,,,1.88E-08,0.002502475,,,,
3660,,16.16806219,,7349.903484,,,1.87E-08,0.002494356,,,,
3661,,16.18763583,,7370.840318,,,1.86E-08,0.002486495,,,,
3662,,16.20723217,,7391.836818,,,1.86E-08,0.002478879,,,,
3663,,16.22685124,,7412.893151,,,1.85E-08,0.002471501,,,,
3664,,16.24649306,,7434.00949,,,1.84E-08,0.002464351,,,,
3665,,16.26615765,,7455.186004,,,1.84E-08,0.002457422,,,,
3666,,16.28584505,,7476.422865,,,1.83E-08,0.002450706,,,,
3667,,16.30555527,,7497.720243,,,1.83E-08,0.002444197,,,,
3668,,16.32528836,,7519.078312,,,1.82E-08,0.002437889,,,,
3669,,16.34504432,,7540.497244,,,1.82E-08,0.002431775,,,,
3670,,16.3648232,,7561.977211,,,1.81E-08,0.002425851,,,,
3671,,16.38462501,,7583.518387,,,1.81E-08,0.00242011,,,,
3672,,16.40444979,,7605.120947,,,1.81E-08,0.002414548,,,,
3673,,16.42429756,,7626.785064,,,1.80E-08,0.002409161,,,,
3674,,16.44416834,,7648.510914,,,1.80E-08,0.002403943,,,,
3675,,16.46406217,,7670.298673,,,1.78E-08,0.00239889,,,,
3676,,16.48397906,,7692.148516,,,1.76E-08,0.002393998,,,,
3677,,16.50391906,,7714.060619,,,1.75E-08,0.002389263,,,,
3678,,16.52388218,,7736.035161,,,1.73E-08,0.002384681,,,,
3679,,16.54386844,,7758.072317,,,1.72E-08,0.002380248,,,,
3680,,16.56387789,,7780.172267,,,1.71E-08,0.002375961,,,,
3681,,16.58391055,,7802.335189,,,1.70E-08,0.002371815,,,,
3682,,16.60396643,,7824.561262,,,1.69E-08,0.002367809,,,,
3683,,16.62404557,,7846.850665,,,1.68E-08,0.002363938,,,,
3684,,16.64414801,,7869.203578,,,1.67E-08,0.002360199,,,,
3685,,16.66427375,,7891.620182,,,1.66E-08,0.002356589,,,,
3686,,16.68442283,,7914.100659,,,1.65E-08,0.002353105,,,,
3687,,16.70459529,,7936.645188,,,1.65E-08,0.002349744,,,,
3688,,16.72479114,,7959.253954,,,1.64E-08,0.002346504,,,,
3689,,16.74501041,,7981.927138,,,1.63E-08,0.002343381,,,,
3690,,16.76525313,,8004.664923,,,1.63E-08,0.002340373,,,,
3691,,16.78551933,,8027.467493,,,1.62E-08,0.002337478,,,,
3692,,16.80580903,,8050.335032,,,1.62E-08,0.002334692,,,,
3693,,16.82612227,,8073.267725,,,1.62E-08,0.002332013,,,,
3694,,16.84645906,,8096.265757,,,1.61E-08,0.002329439,,,,
3695,,16.86681945,,8119.329314,,,1.61E-08,0.002326968,,,,
3696,,16.88720345,,8142.458581,,,1.61E-08,0.002324597,,,,
3697,,16.90761109,,8165.653747,,,1.60E-08,0.002322325,,,,
3698,,16.9280424,,8188.914998,,,1.60E-08,0.002320148,,,,
3699,,16.94849741,,8212.242521,,,1.60E-08,0.002318064,,,,
3700,,16.96897614,,8235.636506,,,1.58E-08,0.002395157,,,,
3701,,16.98947863,,8259.097141,,,1.56E-08,0.002381423,,,,
3702,,17.0100049,,8282.624616,,,1.55E-08,0.002371227,,,,
3703,,17.03055498,,8306.21912,,,1.54E-08,0.002361595,,,,
3704,,17.0511289,,8329.880845,,,1.53E-08,0.002352362,,,,
3705,,17.07172668,,8353.609981,,,1.51E-08,0.002343474,,,,
3706,,17.09234835,,8377.406719,,,1.51E-08,0.002334901,,,,
3707,,17.11299395,,8401.271253,,,1.50E-08,0.002326621,,,,
3708,,17.13366349,,8425.203774,,,1.49E-08,0.002318616,,,,
3709,,17.15435702,,8449.204477,,,1.48E-08,0.002310871,,,,
3710,,17.17507454,,8473.273554,,,1.47E-08,0.002303374,,,,
3711,,17.1958161,,8497.411199,,,1.47E-08,0.002296114,,,,
3712,,17.21658173,,8521.617609,,,1.46E-08,0.002289082,,,,
3713,,17.23737144,,8545.892979,,,1.45E-08,0.002282268,,,,
3714,,17.25818527,,8570.237503,,,1.45E-08,0.002275666,,,,
3715,,17.27902325,,8594.65138,,,1.44E-08,0.002269267,,,,
3716,,17.2998854,,8619.134805,,,1.44E-08,0.002263066,,,,
3717,,17.32077175,,8643.687977,,,1.44E-08,0.002257055,,,,
3718,,17.34168234,,8668.311094,,,1.43E-08,0.00225123,,,,
3719,,17.36261719,,8693.004355,,,1.43E-08,0.002245584,,,,
3720,,17.38357632,,8717.767958,,,1.43E-08,0.002240113,,,,
3721,,17.40455978,,8742.602105,,,1.42E-08,0.002234812,,,,
3722,,17.42556758,,8767.506995,,,1.42E-08,0.002229677,,,,
3723,,17.44659975,,8792.48283,,,1.42E-08,0.002224701,,,,
3724,,17.46765633,,8817.52981,,,1.42E-08,0.002219883,,,,
3725,,17.48873734,,8842.648139,,,1.40E-08,0.002215217,,,,
3726,,17.50984281,,8867.838019,,,1.39E-08,0.0022107,,,,
3727,,17.53097277,,8893.099654,,,1.37E-08,0.002206327,,,,
3728,,17.55212724,,8918.433247,,,1.36E-08,0.002202096,,,,
3729,,17.57330627,,8943.839002,,,1.35E-08,0.002198002,,,,
3730,,17.59450987,,8969.317126,,,1.34E-08,0.002194043,,,,
3731,,17.61573807,,8994.867823,,,1.33E-08,0.002190215,,,,
3732,,17.63699091,,9020.4913,,,1.33E-08,0.002186516,,,,
3733,,17.65826842,,9046.187764,,,1.32E-08,0.002182941,,,,
3734,,17.67957061,,9071.957421,,,1.31E-08,0.002179488,,,,
3735,,17.70089753,,9097.800481,,,1.31E-08,0.002176155,,,,
3736,,17.72224919,,9123.717152,,,1.30E-08,0.002172938,,,,
3737,,17.74362564,,9149.707642,,,1.30E-08,0.002169834,,,,
3738,,17.7650269,,9175.772162,,,1.29E-08,0.002166842,,,,
3739,,17.78645299,,9201.910922,,,1.29E-08,0.002163958,,,,
3740,,17.80790395,,9228.124133,,,1.28E-08,0.002161181,,,,
3741,,17.82937981,,9254.412006,,,1.28E-08,0.002158507,,,,
3742,,17.85088059,,9280.774754,,,1.27E-08,0.002155934,,,,
3743,,17.87240633,,9307.21259,,,1.27E-08,0.002153461,,,,
3744,,17.89395706,,9333.725727,,,1.27E-08,0.002151084,,,,
3745,,17.9155328,,9360.314378,,,1.26E-08,0.002148802,,,,
3746,,17.93713358,,9386.978759,,,1.26E-08,0.002146613,,,,
3747,,17.95875944,,9413.719085,,,1.26E-08,0.002144514,,,,
3748,,17.9804104,,9440.535571,,,1.26E-08,0.002142504,,,,
3749,,18.00208649,,9467.428434,,,1.26E-08,0.00214058,,,,
3750,,18.02378775,,9494.397891,,,1.24E-08,0.00221177,,,,
3751,,18.0455142,,9521.444159,,,1.23E-08,0.002199087,,,,
3752,,18.06726587,,9548.567457,,,1.22E-08,0.002189672,,,,
3753,,18.0890428,,9575.768004,,,1.21E-08,0.002180778,,,,
3754,,18.110845,,9603.04602,,,1.20E-08,0.002172251,,,,
3755,,18.13267252,,9630.401723,,,1.19E-08,0.002164044,,,,
3756,,18.15452538,,9657.835336,,,1.18E-08,0.002156127,,,,
3757,,18.17640361,,9685.347079,,,1.18E-08,0.002148481,,,,
3758,,18.19830725,,9712.937175,,,1.17E-08,0.002141089,,,,
3759,,18.22023632,,9740.605846,,,1.16E-08,0.002133937,,,,
3760,,18.24219085,,9768.353316,,,1.16E-08,0.002127014,,,,
3761,,18.26417087,,9796.179808,,,1.15E-08,0.00212031,,,,
3762,,18.28617642,,9824.085546,,,1.15E-08,0.002113816,,,,
3763,,18.30820751,,9852.070757,,,1.14E-08,0.002107525,,,,
3764,,18.3302642,,9880.135666,,,1.14E-08,0.002101428,,,,
3765,,18.35234649,,9908.280499,,,1.14E-08,0.002095519,,,,
3766,,18.37445443,,9936.505484,,,1.13E-08,0.002089792,,,,
3767,,18.39658805,,9964.810848,,,1.13E-08,0.002084242,,,,
3768,,18.41874737,,9993.19682,,,1.13E-08,0.002078862,,,,
3769,,18.44093242,,10021.66363,,,1.12E-08,0.002073649,,,,
3770,,18.46314324,,10050.2115,,,1.12E-08,0.002068597,,,,
3771,,18.48537986,,10078.84067,,,1.12E-08,0.002063702,,,,
3772,,18.50764231,,10107.55137,,,1.12E-08,0.002058959,,,,
3773,,18.52993061,,10136.34383,,,1.12E-08,0.002054365,,,,
3774,,18.5522448,,10165.21828,,,1.11E-08,0.002049916,,,,
3775,,18.57458491,,10194.17496,,,1.10E-08,0.002045607,,,,
3776,,18.59695098,,10223.21409,,,1.09E-08,0.002041436,,,,
3777,,18.61934302,,10252.33592,,,1.08E-08,0.002037398,,,,
3778,,18.64176107,,10281.54067,,,1.07E-08,0.002033491,,,,
3779,,18.66420517,,10310.82859,,,1.06E-08,0.00202971,,,,
3780,,18.68667535,,10340.1999,,,1.06E-08,0.002026055,,,,
3781,,18.70917162,,10369.65485,,,1.05E-08,0.00202252,,,,
3782,,18.73169404,,10399.19368,,,1.04E-08,0.002019103,,,,
3783,,18.75424262,,10428.81662,,,1.04E-08,0.002015802,,,,
3784,,18.7768174,,10458.52391,,,1.03E-08,0.002012614,,,,
3785,,18.79941841,,10488.31579,,,1.03E-08,0.002009536,,,,
3786,,18.82204568,,10518.19251,,,1.02E-08,0.002006565,,,,
3787,,18.84469924,,10548.15429,,,1.02E-08,0.002003699,,,,
3788,,18.86737913,,10578.20139,,,1.01E-08,0.002000936,,,,
3789,,18.89008537,,10608.33405,,,1.01E-08,0.001998273,,,,
3790,,18.912818,,10638.55251,,,1.01E-08,0.001995708,,,,
3791,,18.93557705,,10668.85701,,,1.00E-08,0.001993239,,,,
3792,,18.95836254,,10699.24779,,,1.00E-08,0.001990863,,,,
3793,,18.98117452,,10729.72512,,,9.99E-09,0.001988579,,,,
3794,,19.00401301,,10760.28922,,,9.97E-09,0.001986385,,,,
3795,,19.02687804,,10790.94034,,,9.95E-09,0.001984277,,,,
3796,,19.04976965,,10821.67874,,,9.93E-09,0.001982256,,,,
3797,,19.07268786,,10852.50466,,,9.91E-09,0.001980317,,,,
3798,,19.09563272,,10883.41835,,,9.90E-09,0.001978461,,,,
3799,,19.11860425,,10914.42006,,,9.88E-09,0.001976685,,,,
3800,,19.14160247,,10945.51004,,,9.77E-09,0.002042424,,,,
3801,,19.16462744,,10976.68853,,,9.66E-09,0.002030712,,,,
3802,,19.18767917,,11007.9558,,,9.58E-09,0.002022018,,,,
3803,,19.2107577,,11039.3121,,,9.50E-09,0.002013805,,,,
3804,,19.23386306,,11070.75766,,,9.43E-09,0.002005931,,,,
3805,,19.25699529,,11102.29276,,,9.37E-09,0.001998352,,,,
3806,,19.2801544,,11133.91765,,,9.31E-09,0.001991042,,,,
3807,,19.30334045,,11165.63257,,,9.25E-09,0.001983981,,,,
3808,,19.32655346,,11197.43779,,,9.20E-09,0.001977155,,,,
3809,,19.34979345,,11229.33356,,,9.15E-09,0.00197055,,,,
3810,,19.37306048,,11261.32014,,,9.11E-09,0.001964158,,,,
3811,,19.39635455,,11293.39779,,,9.07E-09,0.001957967,,,,
3812,,19.41967572,,11325.56676,,,9.03E-09,0.00195197,,,,
3813,,19.44302401,,11357.82732,,,9.00E-09,0.00194616,,,,
3814,,19.46639945,,11390.17973,,,8.96E-09,0.00194053,,,,
3815,,19.48980208,,11422.62424,,,8.93E-09,0.001935074,,,,
3816,,19.51323193,,11455.16112,,,8.91E-09,0.001929785,,,,
3817,,19.53668902,,11487.79064,,,8.88E-09,0.00192466,,,,
3818,,19.56017341,,11520.51304,,,8.86E-09,0.001919693,,,,
3819,,19.58368511,,11553.32861,,,8.84E-09,0.001914879,,,,
3820,,19.60722415,,11586.23759,,,8.82E-09,0.001910213,,,,
3821,,19.63079059,,11619.24027,,,8.80E-09,0.001905693,,,,
3822,,19.65438443,,11652.3369,,,8.79E-09,0.001901314,,,,
3823,,19.67800573,,11685.52775,,,8.78E-09,0.001897071,,,,
3824,,19.7016545,,11718.81309,,,8.77E-09,0.001892962,,,,
3825,,19.72533079,,11752.19319,,,8.66E-09,0.001888983,,,,
3826,,19.74903463,,11785.66832,,,8.57E-09,0.001885131,,,,
3827,,19.77276605,,11819.23874,,,8.49E-09,0.001881403,,,,
3828,,19.79652508,,11852.90473,,,8.43E-09,0.001877795,,,,
3829,,19.82031175,,11886.66656,,,8.36E-09,0.001874304,,,,
3830,,19.84412611,,11920.5245,,,8.31E-09,0.001870928,,,,
3831,,19.86796818,,11954.47883,,,8.25E-09,0.001867664,,,,
3832,,19.891838,,11988.52981,,,8.20E-09,0.001864509,,,,
3833,,19.91573559,,12022.67773,,,8.16E-09,0.001861461,,,,
3834,,19.939661,,12056.92286,,,8.12E-09,0.001858516,,,,
3835,,19.96361426,,12091.26547,,,8.08E-09,0.001855674,,,,
3836,,19.98759539,,12125.70584,,,8.04E-09,0.001852931,,,,
3837,,20.01160444,,12160.24425,,,8.01E-09,0.001850284,,,,
3838,,20.03564144,,12194.88098,,,7.98E-09,0.001847733,,,,
3839,,20.05970641,,12229.61631,,,7.95E-09,0.001845274,,,,
3840,,20.0837994,,12264.45051,,,7.92E-09,0.001842905,,,,
3841,,20.10792044,,12299.38388,,,7.90E-09,0.001840625,,,,
3842,,20.13206956,,12334.41668,,,7.88E-09,0.001838431,,,,
3843,,20.1562468,,12369.54921,,,7.86E-09,0.001836322,,,,
3844,,20.18045219,,12404.78174,,,7.84E-09,0.001834295,,,,
3845,,20.20468576,,12440.11457,,,7.82E-09,0.001832349,,,,
3846,,20.22894754,,12475.54797,,,7.81E-09,0.001830483,,,,
3847,,20.25323758,,12511.08223,,,7.79E-09,0.001828693,,,,
3848,,20.27755591,,12546.71764,,,7.78E-09,0.001826979,,,,
3849,,20.30190255,,12582.45448,,,7.77E-09,0.001825338,,,,
3850,,20.32627755,,12618.29305,,,7.68E-09,0.001886044,,,,
3851,,20.35068094,,12654.23363,,,7.60E-09,0.001875229,,,,
3852,,20.37511274,,12690.27651,,,7.53E-09,0.001867201,,,,
3853,,20.39957301,,12726.42198,,,7.47E-09,0.001859616,,,,
3854,,20.42406177,,12762.67034,,,7.42E-09,0.001852345,,,,
3855,,20.44857905,,12799.02188,,,7.37E-09,0.001845346,,,,
3856,,20.47312489,,12835.47689,,,7.32E-09,0.001838596,,,,
3857,,20.49769932,,12872.03566,,,7.28E-09,0.001832076,,,,
3858,,20.52230239,,12908.69849,,,7.24E-09,0.001825772,,,,
3859,,20.54693412,,12945.46567,,,7.20E-09,0.001819674,,,,
3860,,20.57159454,,12982.33751,,,7.16E-09,0.00181377,,,,
3861,,20.5962837,,13019.31429,,,7.13E-09,0.001808054,,,,
3862,,20.62100163,,13056.39632,,,7.10E-09,0.001802516,,,,
3863,,20.64574835,,13093.5839,,,7.07E-09,0.001797151,,,,
3864,,20.67052392,,13130.87732,,,7.05E-09,0.001791952,,,,
3865,,20.69532836,,13168.27689,,,7.03E-09,0.001786913,,,,
3866,,20.7201617,,13205.7829,,,7.00E-09,0.00178203,,,,
3867,,20.74502398,,13243.39567,,,6.98E-09,0.001777297,,,,
3868,,20.76991525,,13281.11549,,,6.97E-09,0.00177271,,,,
3869,,20.79483552,,13318.94267,,,6.95E-09,0.001768264,,,,
3870,,20.81978484,,13356.87751,,,6.94E-09,0.001763956,,,,
3871,,20.84476325,,13394.92033,,,6.92E-09,0.001759782,,,,
3872,,20.86977077,,13433.07141,,,6.91E-09,0.001755738,,,,
3873,,20.89480744,,13471.33108,,,6.90E-09,0.00175182,,,,
3874,,20.9198733,,13509.69965,,,6.89E-09,0.001748026,,,,
3875,,20.94496839,,13548.17741,,,6.81E-09,0.001744352,,,,
3876,,20.97009273,,13586.76469,,,6.74E-09,0.001740795,,,,
3877,,20.99524637,,13625.46179,,,6.68E-09,0.001737352,,,,
3878,,21.02042934,,13664.26903,,,6.63E-09,0.00173402,,,,
3879,,21.04564167,,13703.18671,,,6.58E-09,0.001730796,,,,
3880,,21.0708834,,13742.21515,,,6.53E-09,0.001727679,,,,
3881,,21.09615457,,13781.35468,,,6.49E-09,0.001724665,,,,
3882,,21.12145522,,13820.60559,,,6.45E-09,0.001721751,,,,
3883,,21.14678537,,13859.96822,,,6.42E-09,0.001718936,,,,
3884,,21.17214506,,13899.44287,,,6.38E-09,0.001716218,,,,
3885,,21.19753433,,13939.02986,,,6.35E-09,0.001713593,,,,
3886,,21.22295322,,13978.72952,,,6.32E-09,0.001711059,,,,
3887,,21.24840177,,14018.54216,,,6.30E-09,0.001708616,,,,
3888,,21.27387999,,14058.46811,,,6.27E-09,0.001706259,,,,
3889,,21.29938795,,14098.50769,,,6.25E-09,0.001703989,,,,
3890,,21.32492566,,14138.66122,,,6.23E-09,0.001701802,,,,
3891,,21.35049317,,14178.92902,,,6.21E-09,0.001699696,,,,
3892,,21.37609051,,14219.31142,,,6.19E-09,0.00169767,,,,
3893,,21.40171772,,14259.80874,,,6.18E-09,0.001695723,,,,
3894,,21.42737483,,14300.42131,,,6.16E-09,0.001693851,,,,
3895,,21.45306188,,14341.14947,,,6.15E-09,0.001692054,,,,
3896,,21.47877891,,14381.99353,,,6.14E-09,0.00169033,,,,
3897,,21.50452596,,14422.95383,,,6.13E-09,0.001688677,,,,
3898,,21.53030306,,14464.03069,,,6.12E-09,0.001687094,,,,
3899,,21.55611024,,14505.22445,,,6.11E-09,0.00168558,,,,
3900,,21.58194755,,14546.53544,,,6.04E-09,0.001741637,,,,
3901,,21.60781501,,14587.964,,,5.97E-09,0.001731651,,,,
3902,,21.63371268,,14629.51045,,,5.92E-09,0.001724237,,,,
3903,,21.65964057,,14671.17514,,,5.88E-09,0.001717233,,,,
3904,,21.68559874,,14712.95839,,,5.83E-09,0.001710519,,,,
3905,,21.71158722,,14754.86055,,,5.79E-09,0.001704056,,,,
3906,,21.73760604,,14796.88196,,,5.76E-09,0.001697822,,,,
3907,,21.76365524,,14839.02294,,,5.72E-09,0.001691801,,,,
3908,,21.78973486,,14881.28385,,,5.69E-09,0.00168598,,,,
3909,,21.81584493,,14923.66502,,,5.66E-09,0.001680349,,,,
3910,,21.8419855,,14966.1668,,,5.63E-09,0.001674897,,,,
3911,,21.8681566,,15008.78952,,,5.61E-09,0.001669619,,,,
3912,,21.89435826,,15051.53354,,,5.58E-09,0.001664505,,,,
3913,,21.92059053,,15094.39919,,,5.56E-09,0.001659551,,,,
3914,,21.94685344,,15137.38682,,,5.54E-09,0.00165475,,,,
3915,,21.97314703,,15180.49679,,,5.52E-09,0.001650097,,,,
3916,,21.99947134,,15223.72942,,,5.51E-09,0.001645587,,,,
3917,,22.0258264,,15267.08509,,,5.49E-09,0.001641217,,,,
3918,,22.05221225,,15310.56413,,,5.48E-09,0.001636981,,,,
3919,,22.07862893,,15354.16689,,,5.47E-09,0.001632876,,,,
3920,,22.10507648,,15397.89373,,,5.45E-09,0.001628898,,,,
3921,,22.13155493,,15441.745,,,5.44E-09,0.001625043,,,,
3922,,22.15806432,,15485.72105,,,5.44E-09,0.001621308,,,,
3923,,22.18460469,,15529.82224,,,5.43E-09,0.001617691,,,,
3924,,22.21117609,,15574.04892,,,5.42E-09,0.001614187,,,,
3925,,22.23777853,,15618.40146,,,5.36E-09,0.001610794,,,,
3926,,22.26441207,,15662.8802,,,5.30E-09,0.001607509,,,,
3927,,22.29107675,,15707.48551,,,5.25E-09,0.00160433,,,,
3928,,22.31777259,,15752.21774,,,5.21E-09,0.001601253,,,,
3929,,22.34449964,,15797.07726,,,5.17E-09,0.001598277,,,,
3930,,22.37125793,,15842.06443,,,5.14E-09,0.001595398,,,,
3931,,22.39804752,,15887.17962,,,5.10E-09,0.001592614,,,,
3932,,22.42486842,,15932.42317,,,5.07E-09,0.001589924,,,,
3933,,22.45172068,,15977.79547,,,5.05E-09,0.001587325,,,,
3934,,22.47860435,,16023.29688,,,5.02E-09,0.001584814,,,,
3935,,22.50551945,,16068.92776,,,5.00E-09,0.00158239,,,,
3936,,22.53246602,,16114.68848,,,4.97E-09,0.001580051,,,,
3937,,22.55944412,,16160.57941,,,4.95E-09,0.001577794,,,,
3938,,22.58645376,,16206.60092,,,4.93E-09,0.001575618,,,,
3939,,22.613495,,16252.75338,,,4.92E-09,0.001573521,,,,
3940,,22.64056787,,16299.03717,,,4.90E-09,0.001571502,,,,
3941,,22.66767241,,16345.45265,,,4.88E-09,0.001569557,,,,
3942,,22.69480865,,16392.0002,,,4.87E-09,0.001567687,,,,
3943,,22.72197665,,16438.68021,,,4.86E-09,0.001565888,,,,
3944,,22.74917643,,16485.49303,,,4.85E-09,0.00156416,,,,
3945,,22.77640803,,16532.43906,,,4.84E-09,0.001562501,,,,
3946,,22.8036715,,16579.51867,,,4.83E-09,0.001560909,,,,
3947,,22.83096687,,16626.73223,,,4.82E-09,0.001559382,,,,
3948,,22.85829419,,16674.08014,,,4.81E-09,0.001557921,,,,
3949,,22.88565348,,16721.56277,,,4.81E-09,0.001556522,,,,
3950,,22.9130448,,16769.1805,,,4.75E-09,0.001608287,,,,
3951,,22.94046818,,16816.93372,,,4.70E-09,0.001599065,,,,
3952,,22.96792366,,16864.82282,,,4.66E-09,0.001592219,,,,
3953,,22.99541127,,16912.84818,,,4.62E-09,0.001585752,,,,
3954,,23.02293107,,16961.01018,,,4.59E-09,0.001579551,,,,
3955,,23.05048308,,17009.30923,,,4.56E-09,0.001573584,,,,
3956,,23.07806735,,17057.74569,,,4.53E-09,0.001567827,,,,
3957,,23.10568391,,17106.31998,,,4.50E-09,0.001562267,,,,
3958,,23.13333282,,17155.03247,,,4.47E-09,0.001556892,,,,
3959,,23.1610141,,17203.88357,,,4.45E-09,0.001551691,,,,
3960,,23.18872779,,17252.87366,,,4.43E-09,0.001546658,,,,
3961,,23.21647395,,17302.00314,,,4.41E-09,0.001541783,,,,
3962,,23.2442526,,17351.2724,,,4.39E-09,0.001537061,,,,
3963,,23.27206378,,17400.68185,,,4.37E-09,0.001532486,,,,
3964,,23.29990754,,17450.23189,,,4.36E-09,0.001528052,,,,
3965,,23.32778392,,17499.9229,,,4.34E-09,0.001523756,,,,
3966,,23.35569295,,17549.7553,,,4.33E-09,0.001519591,,,,
3967,,23.38363468,,17599.72948,,,4.32E-09,0.001515556,,,,
3968,,23.41160915,,17649.84586,,,4.31E-09,0.001511644,,,,
3969,,23.43961639,,17700.10482,,,4.30E-09,0.001507853,,,,
3970,,23.46765645,,17750.50678,,,4.29E-09,0.00150418,,,,
3971,,23.49572937,,17801.05215,,,4.28E-09,0.00150062,,,,
3972,,23.52383519,,17851.74133,,,4.27E-09,0.001497172,,,,
3973,,23.55197395,,17902.57473,,,4.27E-09,0.001493831,,,,
3974,,23.58014568,,17953.55276,,,4.26E-09,0.001490595,,,,
3975,,23.60835044,,18004.67583,,,4.21E-09,0.001487462,,,,
3976,,23.63658826,,18055.94436,,,4.17E-09,0.001484429,,,,
3977,,23.66485918,,18107.35875,,,4.13E-09,0.001481493,,,,
3978,,23.69316324,,18158.91943,,,4.10E-09,0.001478652,,,,
3979,,23.72150048,,18210.6268,,,4.07E-09,0.001475903,,,,
3980,,23.74987095,,18262.4813,,,4.04E-09,0.001473245,,,,
3981,,23.77827468,,18314.48332,,,4.01E-09,0.001470675,,,,
3982,,23.80671172,,18366.6333,,,3.99E-09,0.00146819,,,,
3983,,23.83518211,,18418.93165,,,3.97E-09,0.00146579,,,,
3984,,23.86368588,,18471.3788,,,3.95E-09,0.001463471,,,,
3985,,23.89222309,,18523.97517,,,3.93E-09,0.001461233,,,,
3986,,23.92079376,,18576.72118,,,3.91E-09,0.001459073,,,,
3987,,23.94939795,,18629.61727,,,3.89E-09,0.001456989,,,,
3988,,23.97803569,,18682.66384,,,3.88E-09,0.00145498,,,,
3989,,24.00670702,,18735.86134,,,3.87E-09,0.001453043,,,,
3990,,24.035412,,18789.21019,,,3.85E-09,0.001451178,,,,
3991,,24.06415065,,18842.71083,,,3.84E-09,0.001449383,,,,
3992,,24.09292302,,18896.36368,,,3.83E-09,0.001447656,,,,
3993,,24.12172915,,18950.16918,,,3.82E-09,0.001445995,,,,
3994,,24.15056908,,19004.12775,,,3.81E-09,0.001444399,,,,
3995,,24.17944286,,19058.23985,,,3.80E-09,0.001442866,,,,
3996,,24.20835053,,19112.5059,,,3.80E-09,0.001441396,,,,
3997,,24.23729212,,19166.92634,,,3.79E-09,0.001439987,,,,
3998,,24.26626768,,19221.50161,,,3.78E-09,0.001438637,,,,
3999,,24.29527726,,19276.23215,,,3.78E-09,0.001437346,,,,
4000,,24.32432089,,19331.1184,,,3.73E-09,0.001485148,,,,
4001,,24.35339862,,19386.1608,,,3.69E-09,0.001476632,,,,
4002,,24.38251049,,19441.35981,,,3.66E-09,0.00147031,,,,
4003,,24.41165654,,19496.71586,,,3.63E-09,0.001464337,,,,
4004,,24.44083681,,19552.22939,,,3.61E-09,0.001458612,,,,
4005,,24.47005135,,19607.90087,,,3.58E-09,0.001453101,,,,
4006,,24.49930019,,19663.73074,,,3.56E-09,0.001447785,,,,
4007,,24.52858339,,19719.71944,,,3.54E-09,0.001442651,,,,
4008,,24.55790098,,19775.86743,,,3.52E-09,0.001437687,,,,
4009,,24.587253,,19832.17516,,,3.50E-09,0.001432885,,,,
4010,,24.61663951,,19888.64309,,,3.48E-09,0.001428236,,,,
4011,,24.64606053,,19945.27168,,,3.47E-09,0.001423735,,,,
4012,,24.67551612,,20002.06137,,,3.45E-09,0.001419374,,,,
4013,,24.70500632,,20059.01263,,,3.44E-09,0.00141515,,,,
4014,,24.73453116,,20116.12591,,,3.43E-09,0.001411056,,,,
4015,,24.7640907,,20173.40169,,,3.42E-09,0.001407088,,,,
4016,,24.79368498,,20230.84041,,,3.41E-09,0.001403243,,,,
4017,,24.82331403,,20288.44255,,,3.40E-09,0.001399516,,,,
4018,,24.8529779,,20346.20856,,,3.39E-09,0.001395904,,,,
4019,,24.88267664,,20404.13892,,,3.38E-09,0.001392403,,,,
4020,,24.91241029,,20462.23409,,,3.37E-09,0.001389011,,,,
4021,,24.94217889,,20520.49454,,,3.37E-09,0.001385724,,,,
4022,,24.97198249,,20578.92074,,,3.36E-09,0.001382539,,,,
4023,,25.00182112,,20637.51316,,,3.36E-09,0.001379455,,,,
4024,,25.03169484,,20696.27227,,,3.35E-09,0.001376467,,,,
4025,,25.06160368,,20755.19856,,,3.31E-09,0.001373574,,,,
4026,,25.09154769,,20814.29248,,,3.28E-09,0.001370773,,,,
4027,,25.12152691,,20873.55453,,,3.25E-09,0.001368061,,,,
4028,,25.15154139,,20932.98518,,,3.22E-09,0.001365438,,,,
4029,,25.18159117,,20992.5849,,,3.20E-09,0.001362899,,,,
4030,,25.21167629,,21052.35418,,,3.18E-09,0.001360445,,,,
4031,,25.2417968,,21112.29351,,,3.16E-09,0.001358071,,,,
4032,,25.27195275,,21172.40336,,,3.14E-09,0.001355777,,,,
4033,,25.30214417,,21232.68422,,,3.12E-09,0.00135356,,,,
4034,,25.33237111,,21293.13657,,,3.10E-09,0.00135142,,,,
4035,,25.36263362,,21353.76091,,,3.09E-09,0.001349353,,,,
4036,,25.39293173,,21414.55772,,,3.07E-09,0.001347358,,,,
4037,,25.4232655,,21475.5275,,,3.06E-09,0.001345433,,,,
4038,,25.45363496,,21536.67073,,,3.05E-09,0.001343578,,,,
4039,,25.48404016,,21597.98791,,,3.04E-09,0.00134179,,,,
4040,,25.51448116,,21659.47954,,,3.03E-09,0.001340068,,,,
4041,,25.54495798,,21721.1461,,,3.02E-09,0.00133841,,,,
4042,,25.57547068,,21782.98811,,,3.01E-09,0.001336815,,,,
4043,,25.60601929,,21845.00605,,,3.00E-09,0.001335281,,,,
4044,,25.63660387,,21907.20042,,,3.00E-09,0.001333807,,,,
4045,,25.66722447,,21969.57174,,,2.99E-09,0.001332392,,,,
4046,,25.69788111,,22032.1205,,,2.99E-09,0.001331035,,,,
4047,,25.72857385,,22094.8472,,,2.98E-09,0.001329733,,,,
4048,,25.75930274,,22157.75236,,,2.98E-09,0.001328487,,,,
4049,,25.79006782,,22220.83648,,,2.97E-09,0.001327294,,,,
4050,,25.82086913,,22284.10007,,,2.94E-09,0.001371436,,,,
4051,,25.85170672,,22347.54363,,,2.91E-09,0.001363572,,,,
4052,,25.88258064,,22411.1677,,,2.88E-09,0.001357734,,,,
4053,,25.91349092,,22474.97276,,,2.86E-09,0.001352219,,,,
4054,,25.94443762,,22538.95935,,,2.84E-09,0.001346932,,,,
4055,,25.97542079,,22603.12797,,,2.82E-09,0.001341843,,,,
4056,,26.00644045,,22667.47915,,,2.80E-09,0.001336934,,,,
4057,,26.03749667,,22732.01341,,,2.78E-09,0.001332193,,,,
4058,,26.06858949,,22796.73126,,,2.77E-09,0.00132761,,,,
4059,,26.09971895,,22861.63322,,,2.75E-09,0.001323175,,,,
4060,,26.13088509,,22926.71983,,,2.74E-09,0.001318882,,,,
4061,,26.16208797,,22991.9916,,,2.73E-09,0.001314725,,,,
4062,,26.19332763,,23057.44907,,,2.72E-09,0.001310699,,,,
4063,,26.22460412,,23123.09275,,,2.70E-09,0.001306798,,,,
4064,,26.25591748,,23188.92319,,,2.70E-09,0.001303017,,,,
4065,,26.28726776,,23254.94091,,,2.69E-09,0.001299353,,,,
4066,,26.318655,,23321.14645,,,2.68E-09,0.001295802,,,,
4067,,26.35007925,,23387.54033,,,2.67E-09,0.001292361,,,,
4068,,26.38154056,,23454.1231,,,2.66E-09,0.001289025,,,,
4069,,26.41303897,,23520.8953,,,2.66E-09,0.001285793,,,,
4070,,26.44457452,,23587.85745,,,2.65E-09,0.00128266,,,,
4071,,26.47614728,,23655.01011,,,2.65E-09,0.001279625,,,,
4072,,26.50775728,,23722.35381,,,2.64E-09,0.001276684,,,,
4073,,26.53940456,,23789.8891,,,2.64E-09,0.001273836,,,,
4074,,26.57108918,,23857.61652,,,2.64E-09,0.001271076,,,,
4075,,26.60281118,,23925.53661,,,2.60E-09,0.001268405,,,,
4076,,26.63457061,,23993.64994,,,2.58E-09,0.001265818,,,,
4077,,26.66636752,,24061.95705,,,2.55E-09,0.001263315,,,,
4078,,26.69820195,,24130.45848,,,2.53E-09,0.001260892,,,,
4079,,26.73007394,,24199.15479,,,2.52E-09,0.001258548,,,,
4080,,26.76198356,,24268.04654,,,2.50E-09,0.001256281,,,,
4081,,26.79393083,,24337.13428,,,2.48E-09,0.001254089,,,,
4082,,26.82591582,,24406.41857,,,2.47E-09,0.001251971,,,,
4083,,26.85793856,,24475.89997,,,2.45E-09,0.001249924,,,,
4084,,26.88999911,,24545.57904,,,2.44E-09,0.001247947,,,,
4085,,26.92209751,,24615.45634,,,2.43E-09,0.001246038,,,,
4086,,26.95423381,,24685.53243,,,2.42E-09,0.001244196,,,,
4087,,26.98640805,,24755.80789,,,2.41E-09,0.001242419,,,,
4088,,27.01862029,,24826.28328,,,2.40E-09,0.001240706,,,,
4089,,27.05087057,,24896.95916,,,2.39E-09,0.001239055,,,,
4090,,27.08315895,,24967.83611,,,2.38E-09,0.001237464,,,,
4091,,27.11548545,,25038.9147,,,2.37E-09,0.001235933,,,,
4092,,27.14785015,,25110.19551,,,2.37E-09,0.00123446,,,,
4093,,27.18025307,,25181.6791,,,2.36E-09,0.001233044,,,,
4094,,27.21269428,,25253.36607,,,2.36E-09,0.001231683,,,,
4095,,27.24517382,,25325.25697,,,2.35E-09,0.001230377,,,,
4096,,27.27769173,,25397.35241,,,2.35E-09,0.001229123,,,,
4097,,27.31024806,,25469.65294,,,2.34E-09,0.001227921,,,,
4098,,27.34284287,,25542.15917,,,2.34E-09,0.00122677,,,,
4099,,27.37547621,,25614.87168,,,2.34E-09,0.001225669,,,,
4100,,27.40814811,,25687.79105,,,2.31E-09,0.001266431,,,,
4101,,27.44085862,,25760.91787,,,2.28E-09,0.001259169,,,,
4102,,27.47360781,,25834.25274,,,2.26E-09,0.001253778,,,,
4103,,27.50639571,,25907.79623,,,2.25E-09,0.001248685,,,,
4104,,27.53922237,,25981.54896,,,2.23E-09,0.001243803,,,,
4105,,27.57208785,,26055.51151,,,2.22E-09,0.001239104,,,,
4106,,27.60499218,,26129.68448,,,2.20E-09,0.001234571,,,,
4107,,27.63793543,,26204.06847,,,2.19E-09,0.001230193,,,,
4108,,27.67091763,,26278.66407,,,2.18E-09,0.00122596,,,,
4109,,27.70393884,,26353.4719,,,2.16E-09,0.001221865,,,,
4110,,27.7369991,,26428.49256,,,2.15E-09,0.001217901,,,,
4111,,27.77009848,,26503.72665,,,2.14E-09,0.001214062,,,,
4112,,27.803237,,26579.17477,,,2.14E-09,0.001210344,,,,
4113,,27.83641473,,26654.83754,,,2.13E-09,0.001206742,,,,
4114,,27.86963171,,26730.71558,,,2.12E-09,0.00120325,,,,
4115,,27.902888,,26806.80948,,,2.11E-09,0.001199867,,,,
4116,,27.93618363,,26883.11987,,,2.11E-09,0.001196588,,,,
4117,,27.96951867,,26959.64736,,,2.10E-09,0.00119341,,,,
4118,,28.00289315,,27036.39257,,,2.09E-09,0.00119033,,,,
4119,,28.03630714,,27113.35612,,,2.09E-09,0.001187345,,,,
4120,,28.06976067,,27190.53863,,,2.09E-09,0.001184452,,,,
4121,,28.10325381,,27267.94072,,,2.08E-09,0.001181649,,,,
4122,,28.13678659,,27345.56303,,,2.08E-09,0.001178934,,,,
4123,,28.17035907,,27423.40616,,,2.08E-09,0.001176303,,,,
4124,,28.2039713,,27501.47077,,,2.07E-09,0.001173755,,,,
4125,,28.23762333,,27579.75746,,,2.05E-09,0.001171288,,,,
4126,,28.27131521,,27658.26688,,,2.03E-09,0.0011689,,,,
4127,,28.30504699,,27736.99967,,,2.01E-09,0.001166588,,,,
4128,,28.33881871,,27815.95644,,,1.99E-09,0.001164351,,,,
4129,,28.37263044,,27895.13786,,,1.98E-09,0.001162186,,,,
4130,,28.40648221,,27974.54454,,,1.96E-09,0.001160093,,,,
4131,,28.44037409,,28054.17714,,,1.95E-09,0.001158069,,,,
4132,,28.47430611,,28134.03629,,,1.94E-09,0.001156113,,,,
4133,,28.50827834,,28214.12265,,,1.93E-09,0.001154223,,,,
4134,,28.54229082,,28294.43685,,,1.92E-09,0.001152397,,,,
4135,,28.5763436,,28374.97955,,,1.91E-09,0.001150634,,,,
4136,,28.61043673,,28455.7514,,,1.90E-09,0.001148933,,,,
4137,,28.64457027,,28536.75305,,,1.89E-09,0.001147292,,,,
4138,,28.67874426,,28617.98515,,,1.89E-09,0.00114571,,,,
4139,,28.71295876,,28699.44836,,,1.88E-09,0.001144186,,,,
4140,,28.74721381,,28781.14334,,,1.87E-09,0.001142717,,,,
4141,,28.78150947,,28863.07074,,,1.87E-09,0.001141303,,,,
4142,,28.81584579,,28945.23124,,,1.86E-09,0.001139943,,,,
4143,,28.85022282,,29027.62548,,,1.86E-09,0.001138635,,,,
4144,,28.88464062,,29110.25414,,,1.85E-09,0.001137378,,,,
4145,,28.91909922,,29193.11789,,,1.85E-09,0.001136172,,,,
4146,,28.95359869,,29276.21739,,,1.85E-09,0.001135014,,,,
4147,,28.98813908,,29359.55331,,,1.84E-09,0.001133904,,,,
4148,,29.02272043,,29443.12634,,,1.84E-09,0.001132841,,,,
4149,,29.0573428,,29526.93713,,,1.84E-09,0.001131824,,,,
4150,,29.09200624,,29610.98637,,,1.82E-09,0.001169466,,,,
4151,,29.12671081,,29695.27475,,,1.80E-09,0.00116276,,,,
4152,,29.16145655,,29779.80293,,,1.78E-09,0.001157782,,,,
4153,,29.19624351,,29864.5716,,,1.77E-09,0.001153079,,,,
4154,,29.23107176,,29949.58145,,,1.75E-09,0.00114857,,,,
4155,,29.26594133,,30034.83316,,,1.74E-09,0.001144231,,,,
4156,,29.30085229,,30120.32742,,,1.73E-09,0.001140045,,,,
4157,,29.33580468,,30206.06492,,,1.72E-09,0.001136002,,,,
4158,,29.37079856,,30292.04636,,,1.71E-09,0.001132093,,,,
4159,,29.40583397,,30378.27242,,,1.70E-09,0.001128312,,,,
4160,,29.44091098,,30464.74381,,,1.69E-09,0.001124651,,,,
4161,,29.47602964,,30551.46122,,,1.69E-09,0.001121107,,,,
4162,,29.51118999,,30638.42536,,,1.68E-09,0.001117673,,,,
4163,,29.54639209,,30725.63692,,,1.67E-09,0.001114346,,,,
4164,,29.58163599,,30813.09661,,,1.67E-09,0.001111123,,,,
4165,,29.61692175,,30900.80513,,,1.66E-09,0.001107998,,,,
4166,,29.65224941,,30988.76321,,,1.66E-09,0.00110497,,,,
4167,,29.68761904,,31076.97153,,,1.65E-09,0.001102036,,,,
4168,,29.72303068,,31165.43083,,,1.65E-09,0.001099191,,,,
4169,,29.75848439,,31254.1418,,,1.64E-09,0.001096435,,,,
4170,,29.79398021,,31343.10518,,,1.64E-09,0.001093764,,,,
4171,,29.82951821,,31432.32167,,,1.64E-09,0.001091175,,,,
4172,,29.86509844,,31521.792,,,1.63E-09,0.001088668,,,,
4173,,29.90072095,,31611.51689,,,1.63E-09,0.001086239,,,,
4174,,29.93638579,,31701.49706,,,1.63E-09,0.001083886,,,,
4175,,29.97209301,,31791.73325,,,1.61E-09,0.001081608,,,,
4176,,30.00784268,,31882.22617,,,1.59E-09,0.001079402,,,,
4177,,30.04363484,,31972.97657,,,1.58E-09,0.001077267,,,,
4178,,30.07946955,,32063.98517,,,1.57E-09,0.001075201,,,,
4179,,30.11534686,,32155.25272,,,1.56E-09,0.001073202,,,,
4180,,30.15126683,,32246.77993,,,1.54E-09,0.001071269,,,,
4181,,30.1872295,,32338.56757,,,1.53E-09,0.0010694,,,,
4182,,30.22323494,,32430.61636,,,1.53E-09,0.001067594,,,,
4183,,30.2592832,,32522.92706,,,1.52E-09,0.001065849,,,,
4184,,30.29537433,,32615.50039,,,1.51E-09,0.001064163,,,,
4185,,30.33150838,,32708.33713,,,1.50E-09,0.001062535,,,,
4186,,30.36768542,,32801.43801,,,1.50E-09,0.001060964,,,,
4187,,30.40390549,,32894.80378,,,1.49E-09,0.001059449,,,,
4188,,30.44016865,,32988.43521,,,1.48E-09,0.001057988,,,,
4189,,30.47647495,,33082.33304,,,1.48E-09,0.00105658,,,,
4190,,30.51282445,,33176.49804,,,1.47E-09,0.001055224,,,,
4191,,30.5492172,,33270.93096,,,1.47E-09,0.001053918,,,,
4192,,30.58565326,,33365.63258,,,1.46E-09,0.001052662,,,,
4193,,30.62213269,,33460.60364,,,1.46E-09,0.001051454,,,,
4194,,30.65865553,,33555.84493,,,1.46E-09,0.001050294,,,,
4195,,30.69522184,,33651.35721,,,1.45E-09,0.00104918,,,,
4196,,30.73183169,,33747.14125,,,1.45E-09,0.001048111,,,,
4197,,30.76848511,,33843.19782,,,1.45E-09,0.001047086,,,,
4198,,30.80518217,,33939.52771,,,1.45E-09,0.001046104,,,,
4199,,30.84192293,,34036.13169,,,1.45E-09,0.001045165,,,,
4200,,30.87870743,,34133.01054,,,1.43E-09,0.001079925,,,,
4201,,30.91553574,,34230.16504,,,1.41E-09,0.001073732,,,,
4202,,30.95240791,,34327.59598,,,1.40E-09,0.001069135,,,,
4203,,30.98932399,,34425.30414,,,1.39E-09,0.001064792,,,,
4204,,31.02628404,,34523.29032,,,1.38E-09,0.001060629,,,,
4205,,31.06328812,,34621.55531,,,1.37E-09,0.001056622,,,,
4206,,31.10033628,,34720.09989,,,1.36E-09,0.001052756,,,,
4207,,31.13742858,,34818.92487,,,1.35E-09,0.001049023,,,,
4208,,31.17456508,,34918.03105,,,1.35E-09,0.001045414,,,,
4209,,31.21174582,,35017.41922,,,1.34E-09,0.001041922,,,,
4210,,31.24897087,,35117.09019,,,1.33E-09,0.001038542,,,,
4211,,31.28624029,,35217.04476,,,1.33E-09,0.001035268,,,,
4212,,31.32355412,,35317.28374,,,1.32E-09,0.001032098,,,,
4213,,31.36091243,,35417.80795,,,1.32E-09,0.001029026,,,,
4214,,31.39831526,,35518.61818,,,1.31E-09,0.001026049,,,,
4215,,31.43576269,,35619.71527,,,1.31E-09,0.001023164,,,,
4216,,31.47325476,,35721.10002,,,1.30E-09,0.001020367,,,,
4217,,31.51079153,,35822.77325,,,1.30E-09,0.001017657,,,,
4218,,31.54837306,,35924.73578,,,1.30E-09,0.001015031,,,,
4219,,31.58599941,,36026.98845,,,1.29E-09,0.001012485,,,,
4220,,31.62367062,,36129.53207,,,1.29E-09,0.001010019,,,,
4221,,31.66138677,,36232.36747,,,1.29E-09,0.001007629,,,,
4222,,31.6991479,,36335.49549,,,1.29E-09,0.001005313,,,,
4223,,31.73695407,,36438.91696,,,1.28E-09,0.00100307,,,,
4224,,31.77480534,,36542.6327,,,1.28E-09,0.001000897,,,,
4225,,31.81270177,,36646.64357,,,1.27E-09,0.000998794,,,,
4226,,31.85064342,,36750.9504,,,1.25E-09,0.000996757,,,,
4227,,31.88863033,,36855.55404,,,1.24E-09,0.000994785,,,,
4228,,31.92666258,,36960.45532,,,1.23E-09,0.000992877,,,,
4229,,31.96474021,,37065.65511,,,1.22E-09,0.000991032,,,,
4230,,32.00286329,,37171.15423,,,1.21E-09,0.000989247,,,,
4231,,32.04103187,,37276.95356,,,1.21E-09,0.000987521,,,,
4232,,32.07924601,,37383.05395,,,1.20E-09,0.000985853,,,,
4233,,32.11750577,,37489.45624,,,1.19E-09,0.000984241,,,,
4234,,32.1558112,,37596.16131,,,1.19E-09,0.000982684,,,,
4235,,32.19416237,,37703.17001,,,1.18E-09,0.000981181,,,,
4236,,32.23255933,,37810.48321,,,1.18E-09,0.000979731,,,,
4237,,32.27100214,,37918.10178,,,1.17E-09,0.000978331,,,,
4238,,32.30949086,,38026.02658,,,1.17E-09,0.000976982,,,,
4239,,32.34802554,,38134.25849,,,1.16E-09,0.000975682,,,,
4240,,32.38660625,,38242.79838,,,1.16E-09,0.00097443,,,,
4241,,32.42523305,,38351.64713,,,1.15E-09,0.000973224,,,,
4242,,32.46390598,,38460.80561,,,1.15E-09,0.000972064,,,,
4243,,32.50262512,,38570.27472,,,1.15E-09,0.000970949,,,,
4244,,32.54139052,,38680.05534,,,1.15E-09,0.000969877,,,,
4245,,32.58020224,,38790.14835,,,1.14E-09,0.000968848,,,,
4246,,32.61906033,,38900.55464,,,1.14E-09,0.000967861,,,,
4247,,32.65796486,,39011.2751,,,1.14E-09,0.000966915,,,,
4248,,32.69691589,,39122.31064,,,1.14E-09,0.000966009,,,,
4249,,32.73591347,,39233.66214,,,1.14E-09,0.000965141,,,,
4250,,32.77495767,,39345.3305,,,1.12E-09,0.000997239,,,,
4251,,32.81404854,,39457.31664,,,1.11E-09,0.000991521,,,,
4252,,32.85318614,,39569.62145,,,1.10E-09,0.000987276,,,,
4253,,32.89237053,,39682.24584,,,1.09E-09,0.000983266,,,,
4254,,32.93160178,,39795.19072,,,1.08E-09,0.000979421,,,,
4255,,32.97087994,,39908.45701,,,1.08E-09,0.000975721,,,,
4256,,33.01020506,,40022.04562,,,1.07E-09,0.000972151,,,,
4257,,33.04957722,,40135.95746,,,1.06E-09,0.000968704,,,,
4258,,33.08899647,,40250.19347,,,1.06E-09,0.000965371,,,,
4259,,33.12846287,,40364.75455,,,1.05E-09,0.000962146,,,,
4260,,33.16797648,,40479.64165,,,1.05E-09,0.000959025,,,,
4261,,33.20753736,,40594.85568,,,1.04E-09,0.000956002,,,,
4262,,33.24714558,,40710.39757,,,1.04E-09,0.000953074,,,,
4263,,33.28680118,,40826.26827,,,1.03E-09,0.000950237,,,,
4264,,33.32650424,,40942.4687,,,1.03E-09,0.000947488,,,,
4265,,33.3662548,,41058.99981,,,1.03E-09,0.000944824,,,,
4266,,33.40605294,,41175.86254,,,1.02E-09,0.000942242,,,,
4267,,33.44589872,,41293.05784,,,1.02E-09,0.00093974,,,,
4268,,33.48579218,,41410.58664,,,1.02E-09,0.000937314,,,,
4269,,33.5257334,,41528.4499,,,1.02E-09,0.000934964,,,,
4270,,33.56572244,,41646.64858,,,1.01E-09,0.000932686,,,,
4271,,33.60575935,,41765.18362,,,1.01E-09,0.000930479,,,,
4272,,33.6458442,,41884.05599,,,1.01E-09,0.00092834,,,,
4273,,33.68597705,,42003.26664,,,1.01E-09,0.000926269,,,,
4274,,33.72615796,,42122.81655,,,1.01E-09,0.000924263,,,,
4275,,33.76638699,,42242.70667,,,9.96E-10,0.00092232,,,,
4276,,33.8066642,,42362.93798,,,9.85E-10,0.000920439,,,,
4277,,33.84698965,,42483.51145,,,9.77E-10,0.000918619,,,,
4278,,33.88736341,,42604.42805,,,9.69E-10,0.000916857,,,,
4279,,33.92778554,,42725.68875,,,9.62E-10,0.000915153,,,,
4280,,33.96825609,,42847.29455,,,9.55E-10,0.000913504,,,,
4281,,34.00877514,,42969.24642,,,9.49E-10,0.000911911,,,,
4282,,34.04934273,,43091.54535,,,9.43E-10,0.00091037,,,,
4283,,34.08995894,,43214.19232,,,9.38E-10,0.000908882,,,,
4284,,34.13062383,,43337.18833,,,9.33E-10,0.000907444,,,,
4285,,34.17133745,,43460.53437,,,9.29E-10,0.000906056,,,,
4286,,34.21209987,,43584.23145,,,9.25E-10,0.000904717,,,,
4287,,34.25291115,,43708.28055,,,9.21E-10,0.000903425,,,,
4288,,34.29377136,,43832.68268,,,9.17E-10,0.000902179,,,,
4289,,34.33468056,,43957.43885,,,9.14E-10,0.000900978,,,,
4290,,34.3756388,,44082.55007,,,9.11E-10,0.000899822,,,,
4291,,34.41664616,,44208.01734,,,9.08E-10,0.000898708,,,,
4292,,34.45770269,,44333.84169,,,9.06E-10,0.000897637,,,,
4293,,34.49880846,,44460.02412,,,9.03E-10,0.000896607,,,,
4294,,34.53996353,,44586.56566,,,9.01E-10,0.000895618,,,,
4295,,34.58116796,,44713.46734,,,8.99E-10,0.000894668,,,,
4296,,34.62242182,,44840.73017,,,8.98E-10,0.000893756,,,,
4297,,34.66372516,,44968.35518,,,8.96E-10,0.000892882,,,,
4298,,34.70507806,,45096.34341,,,8.95E-10,0.000892045,,,,
4299,,34.74648057,,45224.6959,,,8.94E-10,0.000891244,,,,
4300,,34.78793277,,45353.41367,,,8.83E-10,0.000920885,,,,
4301,,34.8294347,,45482.49778,,,8.74E-10,0.000915604,,,,
4302,,34.87098644,,45611.94926,,,8.66E-10,0.000911684,,,,
4303,,34.91258805,,45741.76916,,,8.59E-10,0.000907981,,,,
4304,,34.95423959,,45871.95852,,,8.53E-10,0.000904431,,,,
4305,,34.99594113,,46002.51841,,,8.47E-10,0.000901014,,,,
4306,,35.03769273,,46133.44988,,,8.42E-10,0.000897718,,,,
4307,,35.07949445,,46264.75399,,,8.37E-10,0.000894534,,,,
4308,,35.12134637,,46396.43179,,,8.32E-10,0.000891456,,,,
4309,,35.16324853,,46528.48435,,,8.28E-10,0.000888479,,,,
4310,,35.20520101,,46660.91274,,,8.24E-10,0.000885596,,,,
4311,,35.24720387,,46793.71803,,,8.20E-10,0.000882805,,,,
4312,,35.28925718,,46926.9013,,,8.16E-10,0.000880101,,,,
4313,,35.331361,,47060.46362,,,8.13E-10,0.000877482,,,,
4314,,35.37351539,,47194.40606,,,8.10E-10,0.000874943,,,,
4315,,35.41572042,,47328.72972,,,8.08E-10,0.000872483,,,,
4316,,35.45797615,,47463.43568,,,8.05E-10,0.000870099,,,,
4317,,35.50028265,,47598.52502,,,8.03E-10,0.000867788,,,,
4318,,35.54263998,,47733.99885,,,8.01E-10,0.000865548,,,,
4319,,35.58504821,,47869.85825,,,7.99E-10,0.000863377,,,,
4320,,35.62750741,,48006.10433,,,7.98E-10,0.000861274,,,,
4321,,35.67001763,,48142.73817,,,7.96E-10,0.000859236,,,,
4322,,35.71257895,,48279.7609,,,7.95E-10,0.000857261,,,,
4323,,35.75519142,,48417.17362,,,7.94E-10,0.000855348,,,,
4324,,35.79785512,,48554.97743,,,7.93E-10,0.000853496,,,,
4325,,35.84057011,,48693.17346,,,7.83E-10,0.000851702,,,,
4326,,35.88333645,,48831.76282,,,7.75E-10,0.000849965,,,,
4327,,35.92615422,,48970.74663,,,7.68E-10,0.000848284,,,,
4328,,35.96902347,,49110.12601,,,7.62E-10,0.000846657,,,,
4329,,36.01194427,,49249.90209,,,7.56E-10,0.000845083,,,,
4330,,36.05491669,,49390.076,,,7.51E-10,0.000843561,,,,
4331,,36.09794079,,49530.64888,,,7.46E-10,0.000842089,,,,
4332,,36.14101665,,49671.62186,,,7.42E-10,0.000840667,,,,
4333,,36.18414432,,49812.99608,,,7.38E-10,0.000839292,,,,
4334,,36.22732387,,49954.77268,,,7.34E-10,0.000837965,,,,
4335,,36.27055538,,50096.95281,,,7.30E-10,0.000836683,,,,
4336,,36.31383889,,50239.53762,,,7.27E-10,0.000835446,,,,
4337,,36.35717449,,50382.52827,,,7.24E-10,0.000834253,,,,
4338,,36.40056224,,50525.9259,,,7.21E-10,0.000833103,,,,
4339,,36.4440022,,50669.73168,,,7.19E-10,0.000831994,,,,
4340,,36.48749445,,50813.94677,,,7.16E-10,0.000830926,,,,
4341,,36.53103904,,50958.57233,,,7.14E-10,0.000829898,,,,
4342,,36.57463605,,51103.60954,,,7.12E-10,0.000828909,,,,
4343,,36.61828554,,51249.05957,,,7.10E-10,0.000827958,,,,
4344,,36.66198758,,51394.9236,,,7.09E-10,0.000827044,,,,
4345,,36.70574224,,51541.2028,,,7.07E-10,0.000826167,,,,
4346,,36.74954958,,51687.89835,,,7.06E-10,0.000825325,,,,
4347,,36.79340968,,51835.01145,,,7.05E-10,0.000824518,,,,
4348,,36.83732259,,51982.54328,,,7.04E-10,0.000823745,,,,
4349,,36.88128839,,52130.49503,,,7.03E-10,0.000823006,,,,
4350,,36.92530715,,52278.86791,,,6.94E-10,0.000850376,,,,
4351,,36.96937893,,52427.66311,,,6.87E-10,0.0008455,,,,
4352,,37.01350379,,52576.88183,,,6.81E-10,0.00084188,,,,
4353,,37.05768182,,52726.52528,,,6.76E-10,0.000838461,,,,
4354,,37.10191307,,52876.59467,,,6.71E-10,0.000835182,,,,
4355,,37.14619762,,53027.09122,,,6.66E-10,0.000832027,,,,
4356,,37.19053552,,53178.01614,,,6.62E-10,0.000828983,,,,
4357,,37.23492686,,53329.37065,,,6.58E-10,0.000826043,,,,
4358,,37.2793717,,53481.15597,,,6.54E-10,0.000823201,,,,
4359,,37.32387011,,53633.37334,,,6.51E-10,0.000820452,,,,
4360,,37.36842215,,53786.02398,,,6.48E-10,0.00081779,,,,
4361,,37.41302789,,53939.10913,,,6.45E-10,0.000815212,,,,
4362,,37.45768741,,54092.63002,,,6.42E-10,0.000812716,,,,
4363,,37.50240077,,54246.5879,,,6.40E-10,0.000810297,,,,
4364,,37.54716805,,54400.98401,,,6.37E-10,0.000807952,,,,
4365,,37.5919893,,54555.81961,,,6.35E-10,0.000805681,,,,
4366,,37.6368646,,54711.09593,,,6.33E-10,0.000803479,,,,
4367,,37.68179402,,54866.81424,,,6.32E-10,0.000801345,,,,
4368,,37.72677763,,55022.9758,,,6.30E-10,0.000799277,,,,
4369,,37.7718155,,55179.58187,,,6.28E-10,0.000797272,,,,
4370,,37.81690769,,55336.63372,,,6.27E-10,0.00079533,,,,
4371,,37.86205428,,55494.13261,,,6.26E-10,0.000793448,,,,
4372,,37.90725534,,55652.07982,,,6.25E-10,0.000791624,,,,
4373,,37.95251093,,55810.47663,,,6.24E-10,0.000789858,,,,
4374,,37.99782112,,,,,6.23E-10,0.000788147,,,,
4375,,38.04318599,,,,,6.16E-10,0.000786491,,,,
4376,,38.08860561,,,,,6.09E-10,0.000784887,,,,
4377,,38.13408004,,,,,6.04E-10,0.000783334,,,,
4378,,38.17960936,,,,,5.99E-10,0.000781832,,,,
4379,,38.22519363,,,,,5.95E-10,0.000780379,,,,
4380,,38.27083293,,,,,5.91E-10,0.000778973,,,,
4381,,38.31652733,,,,,5.87E-10,0.000777614,,,,
4382,,38.3622769,,,,,5.83E-10,0.000776301,,,,
4383,,38.4080817,,,,,5.80E-10,0.000775031,,,,
4384,,38.45394181,,,,,5.77E-10,0.000773805,,,,
4385,,38.4998573,,,,,5.74E-10,0.000772622,,,,
4386,,38.54582825,,,,,5.72E-10,0.00077148,,,,
4387,,38.59185471,,,,,5.69E-10,0.000770378,,,,
4388,,38.63793677,,,,,5.67E-10,0.000769316,,,,
4389,,38.68407449,,,,,5.65E-10,0.000768292,,,,
4390,,38.73026794,,,,,5.63E-10,0.000767306,,,,
4391,,38.77651721,,,,,5.62E-10,0.000766356,,,,
4392,,38.82282235,,,,,5.60E-10,0.000765443,,,,
4393,,38.86918344,,,,,5.59E-10,0.000764565,,,,
4394,,38.91560055,,,,,5.57E-10,0.000763721,,,,
4395,,38.96207376,,,,,5.56E-10,0.000762911,,,,
4396,,39.00860313,,,,,5.55E-10,0.000762133,,,,
4397,,39.05518874,,,,,5.54E-10,0.000761388,,,,
4398,,39.10183066,,,,,5.53E-10,0.000760674,,,,
4399,,39.14852896,,,,,5.53E-10,0.000759991,,,,
4400,,39.19528372,,,,,5.46E-10,0.000785267,,,,
4401,,39.242095,,,,,5.40E-10,0.000780764,,,,
4402,,39.28896287,,,,,5.36E-10,0.000777421,,,,
4403,,39.33588742,,,,,5.31E-10,0.000774263,,,,
4404,,39.38286872,,,,,5.27E-10,0.000771236,,,,
4405,,39.42990683,,,,,5.24E-10,0.000768322,,,,
4406,,39.47700183,,,,,5.20E-10,0.000765511,,,,
4407,,39.52415379,,,,,5.17E-10,0.000762797,,,,
4408,,39.57136279,,,,,5.14E-10,0.000760172,,,,
4409,,39.61862889,,,,,5.12E-10,0.000757633,,,,
4410,,39.66595218,,,,,5.09E-10,0.000755175,,,,
4411,,39.71333272,,,,,5.07E-10,0.000752795,,,,
4412,,39.76077059,,,,,5.05E-10,0.000750489,,,,
4413,,39.80826586,,,,,5.03E-10,0.000748256,,,,
4414,,39.85581861,,,,,5.01E-10,0.000746091,,,,
4415,,39.9034289,,,,,4.99E-10,0.000743993,,,,
4416,,39.95109682,,,,,4.98E-10,0.00074196,,,,
4417,,39.99882244,,,,,4.97E-10,0.000739989,,,,
4418,,40.04660583,,,,,4.95E-10,0.000738079,,,,
4419,,40.09444706,,,,,4.94E-10,0.000736228,,,,
4420,,40.14234621,,,,,4.93E-10,0.000734435,,,,
4421,,40.19030335,,,,,4.92E-10,0.000732697,,,,
4422,,40.23831856,,,,,4.91E-10,0.000731013,,,,
4423,,40.28639191,,,,,4.91E-10,0.000729382,,,,
4424,,40.33452348,,,,,4.90E-10,0.000727802,,,,
4425,,40.38271335,,,,,4.84E-10,0.000726272,,,,
4426,,40.43096157,,,,,4.79E-10,0.000724791,,,,
4427,,40.47926824,,,,,4.75E-10,0.000723358,,,,
4428,,40.52763342,,,,,4.71E-10,0.00072197,,,,
4429,,40.5760572,,,,,4.68E-10,0.000720628,,,,
4430,,40.62453964,,,,,4.64E-10,0.00071933,,,,
4431,,40.67308082,,,,,4.61E-10,0.000718075,,,,
4432,,40.72168082,,,,,4.59E-10,0.000716862,,,,
4433,,40.77033971,,,,,4.56E-10,0.00071569,,,,
4434,,40.81905757,,,,,4.54E-10,0.000714558,,,,
4435,,40.86783447,,,,,4.52E-10,0.000713466,,,,
4436,,40.91667049,,,,,4.50E-10,0.000712411,,,,
4437,,40.9655657,,,,,4.48E-10,0.000711393,,,,
4438,,41.01452018,,,,,4.46E-10,0.000710412,,,,
4439,,41.06353402,,,,,4.44E-10,0.000709467,,,,
4440,,41.11260727,,,,,4.43E-10,0.000708556,,,,
4441,,41.16174002,,,,,4.42E-10,0.00070768,,,,
4442,,41.21093235,,,,,4.40E-10,0.000706836,,,,
4443,,41.26018433,,,,,4.39E-10,0.000706025,,,,
4444,,41.30949604,,,,,4.38E-10,0.000705246,,,,
4445,,41.35886755,,,,,4.37E-10,0.000704498,,,,
4446,,41.40829895,,,,,4.37E-10,0.00070378,,,,
4447,,41.4577903,,,,,4.36E-10,0.000703092,,,,
4448,,41.50734169,,,,,4.35E-10,0.000702433,,,,
4449,,41.55695319,,,,,4.35E-10,0.000701802,,,,
4450,,41.60662488,,,,,4.29E-10,0.000725142,,,,
4451,,41.65635684,,,,,4.25E-10,0.000720984,,,,
4452,,41.70614914,,,,,4.21E-10,0.000717897,,,,
4453,,41.75600186,,,,,4.18E-10,0.000714981,,,,
4454,,41.80591509,,,,,4.15E-10,0.000712186,,,,
4455,,41.85588888,,,,,4.12E-10,0.000709495,,,,
4456,,41.90592334,,,,,4.09E-10,0.000706899,,,,
4457,,41.95601852,,,,,4.07E-10,0.000704393,,,,
4458,,42.00617452,,,,,4.05E-10,0.000701969,,,,
4459,,42.0563914,,,,,4.02E-10,0.000699624,,,,
4460,,42.10666925,,,,,4.00E-10,0.000697355,,,,
4461,,42.15700814,,,,,3.99E-10,0.000695157,,,,
4462,,42.20740816,,,,,3.97E-10,0.000693028,,,,
4463,,42.25786937,,,,,3.95E-10,0.000690965,,,,
4464,,42.30839187,,,,,3.94E-10,0.000688966,,,,
4465,,42.35897572,,,,,3.93E-10,0.000687029,,,,
4466,,42.40962101,,,,,3.92E-10,0.000685151,,,,
4467,,42.46032782,,,,,3.91E-10,0.000683331,,,,
4468,,42.51109622,,,,,3.90E-10,0.000681568,,,,
4469,,42.5619263,,,,,3.89E-10,0.000679858,,,,
4470,,42.61281813,,,,,3.88E-10,0.000678202,,,,
4471,,42.66377179,,,,,3.87E-10,0.000676597,,,,
4472,,42.71478736,,,,,3.86E-10,0.000675042,,,,
4473,,42.76586492,,,,,3.86E-10,0.000673536,,,,
4474,,42.81700456,,,,,3.85E-10,0.000672077,,,,
4475,,42.86820634,,,,,3.81E-10,0.000670665,,,,
4476,,42.91947036,,,,,3.77E-10,0.000669297,,,,
4477,,42.97079668,,,,,3.73E-10,0.000667973,,,,
4478,,43.02218539,,,,,3.70E-10,0.000666692,,,,
4479,,43.07363657,,,,,3.68E-10,0.000665453,,,,
4480,,43.12515031,,,,,3.65E-10,0.000664254,,,,
4481,,43.17672667,,,,,3.63E-10,0.000663095,,,,
4482,,43.22836574,,,,,3.61E-10,0.000661975,,,,
4483,,43.28006761,,,,,3.59E-10,0.000660893,,,,
4484,,43.33183234,,,,,3.57E-10,0.000659848,,,,
4485,,43.38366003,,,,,3.55E-10,0.000658838,,,,
4486,,43.43555075,,,,,3.54E-10,0.000657864,,,,
4487,,43.48750459,,,,,3.52E-10,0.000656925,,,,
4488,,43.53952162,,,,,3.51E-10,0.000656019,,,,
4489,,43.59160192,,,,,3.49E-10,0.000655146,,,,
4490,,43.64374558,,,,,3.48E-10,0.000654305,,,,
4491,,43.69595269,,,,,3.47E-10,0.000653495,,,,
4492,,43.74822331,,,,,3.46E-10,0.000652717,,,,
4493,,43.80055753,,,,,3.45E-10,0.000651968,,,,
4494,,43.85295544,,,,,3.45E-10,0.000651248,,,,
4495,,43.90541711,,,,,3.44E-10,0.000650557,,,,
4496,,43.95794262,,,,,3.43E-10,0.000649895,,,,
4497,,44.01053207,,,,,3.43E-10,0.000649259,,,,
4498,,44.06318552,,,,,3.42E-10,0.00064865,,,,
4499,,44.11590307,,,,,3.42E-10,0.000648068,,,,
4500,,44.1686848,,,,,3.38E-10,0.000669621,,,,
4501,,44.22153078,,,,,3.34E-10,0.000665781,,,,
4502,,44.2744411,,,,,3.31E-10,0.000662931,,,,
4503,,44.32741584,,,,,3.29E-10,0.000660238,,,,
4504,,44.38045509,,,,,3.26E-10,0.000657657,,,,
4505,,44.43355892,,,,,3.24E-10,0.000655172,,,,
4506,,44.48672743,,,,,3.22E-10,0.000652775,,,,
4507,,44.53996069,,,,,3.20E-10,0.00065046,,,,
4508,,44.59325878,,,,,3.18E-10,0.000648222,,,,
4509,,44.6466218,,,,,3.16E-10,0.000646057,,,,
4510,,44.70004982,,,,,3.15E-10,0.000643961,,,,
4511,,44.75354292,,,,,3.14E-10,0.000641931,,,,
4512,,44.8071012,,,,,3.12E-10,0.000639965,,,,
4513,,44.86072473,,,,,3.11E-10,0.00063806,,,,
4514,,44.9144136,,,,,3.10E-10,0.000636215,,,,
4515,,44.96816789,,,,,3.09E-10,0.000634426,,,,
4516,,45.02198768,,,,,3.08E-10,0.000632692,,,,
4517,,45.07587306,,,,,3.07E-10,0.000631011,,,,
4518,,45.12982412,,,,,3.06E-10,0.000629383,,,,
4519,,45.18384093,,,,,3.06E-10,0.000627805,,,,
4520,,45.23792359,,,,,3.05E-10,0.000626275,,,,
4521,,45.29207217,,,,,3.04E-10,0.000624793,,,,
4522,,45.34628677,,,,,3.04E-10,0.000623357,,,,
4523,,45.40056746,,,,,3.03E-10,0.000621966,,,,
4524,,45.45491433,,,,,3.03E-10,0.000620619,,,,
4525,,45.50932746,,,,,2.99E-10,0.000619315,,,,
4526,,45.56380695,,,,,2.96E-10,0.000618052,,,,
4527,,45.61835287,,,,,2.94E-10,0.000616829,,,,
4528,,45.67296532,,,,,2.91E-10,0.000615646,,,,
4529,,45.72764437,,,,,2.89E-10,0.000614502,,,,
4530,,45.78239011,,,,,2.87E-10,0.000613395,,,,
4531,,45.83720263,,,,,2.85E-10,0.000612325,,,,
4532,,45.89208201,,,,,2.84E-10,0.000611291,,,,
4533,,45.94702834,,,,,2.82E-10,0.000610291,,,,
4534,,46.00204171,,,,,2.81E-10,0.000609326,,,,
4535,,46.05712219,,,,,2.79E-10,0.000608394,,,,
4536,,46.11226989,,,,,2.78E-10,0.000607495,,,,
4537,,46.16748487,,,,,2.77E-10,0.000606627,,,,
4538,,46.22276724,,,,,2.76E-10,0.00060579,,,,
4539,,46.27811707,,,,,2.75E-10,0.000604984,,,,
4540,,46.33353445,,,,,2.74E-10,0.000604208,,,,
4541,,46.38901948,,,,,2.73E-10,0.00060346,,,,
4542,,46.44457223,,,,,2.72E-10,0.000602741,,,,
4543,,46.50019279,,,,,2.72E-10,0.000602049,,,,
4544,,46.55588125,,,,,2.71E-10,0.000601385,,,,
4545,,46.6116377,,,,,2.70E-10,0.000600747,,,,
4546,,46.66746222,,,,,2.70E-10,0.000600135,,,,
4547,,46.72335491,,,,,2.69E-10,0.000599548,,,,
4548,,46.77931584,,,,,2.69E-10,0.000598986,,,,
4549,,46.83534511,,,,,2.69E-10,0.000598448,,,,
4550,,46.8914428,,,,,2.66E-10,0.000618351,,,,
4551,,46.94760901,,,,,2.63E-10,0.000614805,,,,
4552,,47.00384381,,,,,2.60E-10,0.000612173,,,,
4553,,47.0601473,,,,,2.58E-10,0.000609686,,,,
4554,,47.11651957,,,,,2.56E-10,0.000607303,,,,
4555,,47.1729607,,,,,2.55E-10,0.000605008,,,,
4556,,47.22947079,,,,,2.53E-10,0.000602795,,,,
4557,,47.28604991,,,,,2.52E-10,0.000600657,,,,
4558,,47.34269817,,,,,2.50E-10,0.00059859,,,,
4559,,47.39941564,,,,,2.49E-10,0.000596591,,,,
4560,,47.45620242,,,,,2.48E-10,0.000594656,,,,
4561,,47.5130586,,,,,2.47E-10,0.000592781,,,,
4562,,47.56998425,,,,,2.45E-10,0.000590966,,,,
4563,,47.62697949,,,,,2.45E-10,0.000589207,,,,
4564,,47.68404438,,,,,2.44E-10,0.000587502,,,,
4565,,47.74117903,,,,,2.43E-10,0.00058585,,,,
4566,,47.79838352,,,,,2.42E-10,0.000584249,,,,
4567,,47.85565795,,,,,2.41E-10,0.000582698,,,,
4568,,47.91300239,,,,,2.41E-10,0.000581194,,,,
4569,,47.97041694,,,,,2.40E-10,0.000579736,,,,
4570,,48.0279017,,,,,2.40E-10,0.000578324,,,,
4571,,48.08545674,,,,,2.39E-10,0.000576955,,,,
4572,,48.14308217,,,,,2.39E-10,0.000575629,,,,
4573,,48.20077806,,,,,2.39E-10,0.000574345,,,,
4574,,48.25854452,,,,,2.38E-10,0.000573101,,,,
4575,,48.31638163,,,,,2.35E-10,0.000571896,,,,
4576,,48.37428949,,,,,2.33E-10,0.00057073,,,,
4577,,48.43226817,,,,,2.31E-10,0.000569601,,,,
4578,,48.49031778,,,,,2.29E-10,0.000568509,,,,
4579,,48.54843841,,,,,2.27E-10,0.000567452,,,,
4580,,48.60663014,,,,,2.26E-10,0.00056643,,,,
4581,,48.66489307,,,,,2.24E-10,0.000565442,,,,
4582,,48.72322729,,,,,2.23E-10,0.000564487,,,,
4583,,48.78163289,,,,,2.22E-10,0.000563564,,,,
4584,,48.84010995,,,,,2.21E-10,0.000562672,,,,
4585,,48.89865859,,,,,2.20E-10,0.000561812,,,,
4586,,48.95727887,,,,,2.19E-10,0.000560981,,,,
4587,,49.01597091,,,,,2.18E-10,0.00056018,,,,
4588,,49.07473478,,,,,2.17E-10,0.000559408,,,,
4589,,49.13357058,,,,,2.16E-10,0.000558663,,,,
4590,,49.19247841,,,,,2.15E-10,0.000557946,,,,
4591,,49.25145835,,,,,2.15E-10,0.000557256,,,,
4592,,49.3105105,,,,,2.14E-10,0.000556591,,,,
4593,,49.36963494,,,,,2.14E-10,0.000555953,,,,
4594,,49.42883179,,,,,2.13E-10,0.000555339,,,,
4595,,49.48810111,,,,,2.13E-10,0.00055475,,,,
4596,,49.54744302,,,,,2.12E-10,0.000554185,,,,
4597,,49.6068576,,,,,2.12E-10,0.000553643,,,,
4598,,49.66634494,,,,,2.12E-10,0.000553124,,,,
4599,,49.72590514,,,,,2.11E-10,0.000552628,,,,
4600,,49.78553829,,,,,2.09E-10,0.000571006,,,,
4601,,49.84524448,,,,,2.07E-10,0.000567732,,,,
4602,,49.90502382,,,,,2.05E-10,0.000565302,,,,
4603,,49.96487639,,,,,2.03E-10,0.000563005,,,,
4604,,50.02480228,,,,,2.02E-10,0.000560804,,,,
4605,,50.08480159,,,,,2.00E-10,0.000558685,,,,
4606,,50.14487442,,,,,1.99E-10,0.000556641,,,,
4607,,50.20502085,,,,,1.98E-10,0.000554667,,,,
4608,,50.26524099,,,,,1.97E-10,0.000552759,,,,
4609,,50.32553492,,,,,1.96E-10,0.000550913,,,,
4610,,50.38590275,,,,,1.95E-10,0.000549125,,,,
4611,,50.44634456,,,,,1.94E-10,0.000547395,,,,
4612,,50.50686045,,,,,1.93E-10,0.000545718,,,,
4613,,50.56745052,,,,,1.92E-10,0.000544094,,,,
4614,,50.62811486,,,,,1.92E-10,0.00054252,,,,
4615,,50.68885357,,,,,1.91E-10,0.000540994,,,,
4616,,50.74966673,,,,,1.90E-10,0.000539516,,,,
4617,,50.81055446,,,,,1.90E-10,0.000538083,,,,
4618,,50.87151683,,,,,1.89E-10,0.000536694,,,,
4619,,50.93255396,,,,,1.89E-10,0.000535348,,,,
4620,,50.99366592,,,,,1.89E-10,0.000534044,,,,
4621,,51.05485283,,,,,1.88E-10,0.00053278,,,,
4622,,51.11611477,,,,,1.88E-10,0.000531556,,,,
4623,,51.17745184,,,,,1.88E-10,0.00053037,,,,
4624,,51.23886414,,,,,1.87E-10,0.000529221,,,,
4625,,51.30035177,,,,,1.85E-10,0.000528109,,,,
4626,,51.36191481,,,,,1.83E-10,0.000527032,,,,
4627,,51.42355338,,,,,1.82E-10,0.000525989,,,,
4628,,51.48526755,,,,,1.80E-10,0.000524981,,,,
4629,,51.54705744,,,,,1.79E-10,0.000524005,,,,
4630,,51.60892313,,,,,1.78E-10,0.000523061,,,,
4631,,51.67086473,,,,,1.76E-10,0.000522148,,,,
4632,,51.73288233,,,,,1.75E-10,0.000521266,,,,
4633,,51.79497603,,,,,1.74E-10,0.000520414,,,,
4634,,51.85714593,,,,,1.74E-10,0.000519591,,,,
4635,,51.91939212,,,,,1.73E-10,0.000518796,,,,
4636,,51.9817147,,,,,1.72E-10,0.000518029,,,,
4637,,52.04411377,,,,,1.71E-10,0.000517289,,,,
4638,,52.10658943,,,,,1.71E-10,0.000516576,,,,
4639,,52.16914177,,,,,1.70E-10,0.000515889,,,,
4640,,52.2317709,,,,,1.69E-10,0.000515226,,,,
4641,,52.29447691,,,,,1.69E-10,0.000514589,,,,
4642,,52.3572599,,,,,1.68E-10,0.000513976,,,,
4643,,52.42011997,,,,,1.68E-10,0.000513386,,,,
4644,,52.48305721,,,,,1.68E-10,0.000512819,,,,
4645,,52.54607173,,,,,1.67E-10,0.000512275,,,,
4646,,52.60916363,,,,,1.67E-10,0.000511753,,,,
4647,,52.672333,,,,,1.67E-10,0.000511253,,,,
4648,,52.73557995,,,,,1.66E-10,0.000510774,,,,
4649,,52.79890457,,,,,1.66E-10,0.000510315,,,,
4650,,52.86230695,,,,,1.64E-10,0.000527287,,,,
4651,,52.92578722,,,,,1.62E-10,0.000524263,,,,
4652,,52.98934545,,,,,1.61E-10,0.000522019,,,,
4653,,53.05298175,,,,,1.60E-10,0.000519898,,,,
4654,,53.11669622,,,,,1.59E-10,0.000517866,,,,
4655,,53.18048897,,,,,1.57E-10,0.000515909,,,,
4656,,53.24436008,,,,,1.56E-10,0.000514022,,,,
4657,,53.30830967,,,,,1.56E-10,0.000512199,,,,
4658,,53.37233783,,,,,1.55E-10,0.000510436,,,,
4659,,53.43644465,,,,,1.54E-10,0.000508731,,,,
4660,,53.50063026,,,,,1.53E-10,0.000507081,,,,
4661,,53.56489473,,,,,1.52E-10,0.000505483,,,,
4662,,53.62923818,,,,,1.52E-10,0.000503935,,,,
4663,,53.69366071,,,,,1.51E-10,0.000502435,,,,
4664,,53.75816241,,,,,1.51E-10,0.000500981,,,,
4665,,53.82274339,,,,,1.50E-10,0.000499573,,,,
4666,,53.88740375,,,,,1.50E-10,0.000498207,,,,
4667,,53.95214358,,,,,1.49E-10,0.000496884,,,,
4668,,54.01696301,,,,,1.49E-10,0.000495602,,,,
4669,,54.08186211,,,,,1.49E-10,0.000494359,,,,
4670,,54.146841,,,,,1.48E-10,0.000493154,,,,
4671,,54.21189978,,,,,1.48E-10,0.000491987,,,,
4672,,54.27703855,,,,,1.48E-10,0.000490857,,,,
4673,,54.34225741,,,,,1.48E-10,0.000489762,,,,
4674,,54.40755646,,,,,1.47E-10,0.000488701,,,,
4675,,54.47293582,,,,,1.46E-10,0.000487674,,,,
4676,,54.53839557,,,,,1.44E-10,0.000486679,,,,
4677,,54.60393582,,,,,1.43E-10,0.000485716,,,,
4678,,54.66955668,,,,,1.42E-10,0.000484785,,,,
4679,,54.73525825,,,,,1.41E-10,0.000483884,,,,
4680,,54.80104063,,,,,1.40E-10,0.000483012,,,,
4681,,54.86690393,,,,,1.39E-10,0.00048217,,,,
4682,,54.93284824,,,,,1.38E-10,0.000481355,,,,
4683,,54.99887368,,,,,1.37E-10,0.000480568,,,,
4684,,55.06498034,,,,,1.36E-10,0.000479808,,,,
4685,,55.13116833,,,,,1.36E-10,0.000479074,,,,
4686,,55.19743775,,,,,1.35E-10,0.000478366,,,,
4687,,55.26378871,,,,,1.35E-10,0.000477683,,,,
4688,,55.33022131,,,,,1.34E-10,0.000477024,,,,
4689,,55.39673566,,,,,1.34E-10,0.000476389,,,,
4690,,55.46333186,,,,,1.33E-10,0.000475778,,,,
4691,,55.53001001,,,,,1.33E-10,0.000475189,,,,
4692,,55.59677022,,,,,1.32E-10,0.000474623,,,,
4693,,55.6636126,,,,,1.32E-10,0.000474078,,,,
4694,,55.73053725,,,,,1.32E-10,0.000473555,,,,
4695,,55.79754427,,,,,1.32E-10,0.000473053,,,,
4696,,55.86463377,,,,,1.31E-10,0.000472571,,,,
4697,,55.93180585,,,,,1.31E-10,0.000472108,,,,
4698,,55.99906063,,,,,1.31E-10,0.000471666,,,,
4699,,56.0663982,,,,,1.31E-10,0.000471242,,,,
4700,,56.13381867,,,,,1.29E-10,0.000486915,,,,
4701,,56.20132215,,,,,1.28E-10,0.000484123,,,,
4702,,56.26890874,,,,,1.27E-10,0.00048205,,,,
4703,,56.33657856,,,,,1.26E-10,0.000480092,,,,
4704,,56.40433169,,,,,1.25E-10,0.000478215,,,,
4705,,56.47216827,,,,,1.24E-10,0.000476408,,,,
4706,,56.54008838,,,,,1.23E-10,0.000474665,,,,
4707,,56.60809213,,,,,1.22E-10,0.000472982,,,,
4708,,56.67617964,,,,,1.22E-10,0.000471354,,,,
4709,,56.744351,,,,,1.21E-10,0.00046978,,,,
4710,,56.81260634,,,,,1.20E-10,0.000468256,,,,
4711,,56.88094574,,,,,1.20E-10,0.00046678,,,,
4712,,56.94936933,,,,,1.19E-10,0.000465351,,,,
4713,,57.01787721,,,,,1.19E-10,0.000463965,,,,
4714,,57.08646948,,,,,1.18E-10,0.000462623,,,,
4715,,57.15514625,,,,,1.18E-10,0.000461322,,,,
4716,,57.22390763,,,,,1.18E-10,0.000460062,,,,
4717,,57.29275374,,,,,1.17E-10,0.00045884,,,,
4718,,57.36168467,,,,,1.17E-10,0.000457656,,,,
4719,,57.43070053,,,,,1.17E-10,0.000456508,,,,
4720,,57.49980145,,,,,1.17E-10,0.000455396,,,,
4721,,57.56898751,,,,,1.16E-10,0.000454318,,,,
4722,,57.63825883,,,,,1.16E-10,0.000453274,,,,
4723,,57.70761552,,,,,1.16E-10,0.000452263,,,,
4724,,57.7770577,,,,,1.16E-10,0.000451283,,,,
4725,,57.84658545,,,,,1.14E-10,0.000450334,,,,
4726,,57.91619891,,,,,1.13E-10,0.000449416,,,,
4727,,57.98589817,,,,,1.12E-10,0.000448527,,,,
4728,,58.05568335,,,,,1.11E-10,0.000447667,,,,
4729,,58.12555455,,,,,1.11E-10,0.000446835,,,,
4730,,58.19551189,,,,,1.10E-10,0.00044603,,,,
4731,,58.26555547,,,,,1.09E-10,0.000445252,,,,
4732,,58.33568541,,,,,1.08E-10,0.0004445,,,,
4733,,58.40590181,,,,,1.08E-10,0.000443773,,,,
4734,,58.47620478,,,,,1.07E-10,0.000443071,,,,
4735,,58.54659444,,,,,1.07E-10,0.000442393,,,,
4736,,58.6170709,,,,,1.06E-10,0.000441739,,,,
4737,,58.68763426,,,,,1.06E-10,0.000441109,,,,
4738,,58.75828464,,,,,1.05E-10,0.0004405,,,,
4739,,58.82902215,,,,,1.05E-10,0.000439914,,,,
4740,,58.8998469,,,,,1.05E-10,0.000439349,,,,
4741,,58.970759,,,,,1.04E-10,0.000438806,,,,
4742,,59.04175855,,,,,1.04E-10,0.000438283,,,,
4743,,59.11284569,,,,,1.04E-10,0.00043778,,,,
4744,,59.1840205,,,,,1.04E-10,0.000437297,,,,
4745,,59.25528312,,,,,1.03E-10,0.000436833,,,,
4746,,59.32663364,,,,,1.03E-10,0.000436388,,,,
4747,,59.39807218,,,,,1.03E-10,0.000435961,,,,
4748,,59.46959885,,,,,1.03E-10,0.000435552,,,,
4749,,59.54121377,,,,,1.03E-10,0.000435161,,,,
4750,,59.61291705,,,,,1.02E-10,0.000449634,,,,
4751,,59.68470879,,,,,1.00E-10,0.000447055,,,,
4752,,59.75658912,,,,,9.96E-11,0.000445141,,,,
4753,,59.82855814,,,,,9.88E-11,0.000443333,,,,
4754,,59.90061597,,,,,9.81E-11,0.0004416,,,,
4755,,59.97276272,,,,,9.74E-11,0.000439931,,,,
4756,,60.04499851,,,,,9.68E-11,0.000438322,,,,
4757,,60.11732344,,,,,9.62E-11,0.000436768,,,,
4758,,60.18973764,,,,,9.56E-11,0.000435265,,,,
4759,,60.26224121,,,,,9.52E-11,0.000433811,,,,
4760,,60.33483427,,,,,9.47E-11,0.000432404,,,,
4761,,60.40751693,,,,,9.43E-11,0.000431041,,,,
4762,,60.48028931,,,,,9.39E-11,0.000429721,,,,
4763,,60.55315152,,,,,9.35E-11,0.000428442,,,,
4764,,60.62610367,,,,,9.32E-11,0.000427202,,,,
4765,,60.69914589,,,,,9.29E-11,0.000426001,,,,
4766,,60.77227827,,,,,9.26E-11,0.000424837,,,,
4767,,60.84550095,,,,,9.23E-11,0.000423708,,,,
4768,,60.91881403,,,,,9.21E-11,0.000422615,,,,
4769,,60.99221763,,,,,9.19E-11,0.000421555,,,,
4770,,61.06571187,,,,,9.17E-11,0.000420528,,,,
4771,,61.13929685,,,,,9.15E-11,0.000419533,,,,
4772,,61.2129727,,,,,9.14E-11,0.000418569,,,,
4773,,61.28673953,,,,,9.12E-11,0.000417635,,,,
4774,,61.36059746,,,,,9.11E-11,0.00041673,,,,
4775,,61.4345466,,,,,9.00E-11,0.000415854,,,,
4776,,61.50858707,,,,,8.91E-11,0.000415006,,,,
4777,,61.58271898,,,,,8.83E-11,0.000414185,,,,
4778,,61.65694245,,,,,8.76E-11,0.000413391,,,,
4779,,61.7312576,,,,,8.69E-11,0.000412623,,,,
4780,,61.80566454,,,,,8.64E-11,0.000411879,,,,
4781,,61.8801634,,,,,8.58E-11,0.000411161,,,,
4782,,61.95475428,,,,,8.53E-11,0.000410466,,,,
4783,,62.0294373,,,,,8.48E-11,0.000409795,,,,
4784,,62.10421259,,,,,8.44E-11,0.000409147,,,,
4785,,62.17908026,,,,,8.40E-11,0.000408521,,,,
4786,,62.25404042,,,,,8.36E-11,0.000407917,,,,
4787,,62.3290932,,,,,8.32E-11,0.000407335,,,,
4788,,62.40423871,,,,,8.29E-11,0.000406773,,,,
4789,,62.47947706,,,,,8.26E-11,0.000406232,,,,
4790,,62.55480839,,,,,8.24E-11,0.00040571,,,,
4791,,62.6302328,,,,,8.21E-11,0.000405208,,,,
4792,,62.70575041,,,,,8.19E-11,0.000404725,,,,
4793,,62.78136135,,,,,8.17E-11,0.000404261,,,,
4794,,62.85706573,,,,,8.15E-11,0.000403815,,,,
4795,,62.93286367,,,,,8.13E-11,0.000403386,,,,
4796,,63.00875528,,,,,8.12E-11,0.000402975,,,,
4797,,63.0847407,,,,,8.10E-11,0.000402581,,,,
4798,,63.16082003,,,,,8.09E-11,0.000402204,,,,
4799,,63.2369934,,,,,8.08E-11,0.000401843,,,,
4800,,63.31326092,,,,,7.98E-11,0.000415207,,,,
4801,,63.38962272,,,,,7.90E-11,0.000412826,,,,
4802,,63.46607891,,,,,7.83E-11,0.000411059,,,,
4803,,63.54262961,,,,,7.77E-11,0.000409389,,,,
4804,,63.61927496,,,,,7.71E-11,0.000407788,,,,
4805,,63.69601505,,,,,7.66E-11,0.000406248,,,,
4806,,63.77285003,,,,,7.61E-11,0.000404762,,,,
4807,,63.84977999,,,,,7.56E-11,0.000403326,,,,
4808,,63.92680508,,,,,7.52E-11,0.000401938,,,,
4809,,64.0039254,,,,,7.48E-11,0.000400596,,,,
4810,,64.08114108,,,,,7.45E-11,0.000399296,,,,
4811,,64.15845224,,,,,7.41E-11,0.000398038,,,,
4812,,64.23585899,,,,,7.38E-11,0.000396819,,,,
4813,,64.31336147,,,,,7.35E-11,0.000395638,,,,
4814,,64.3909598,,,,,7.33E-11,0.000394493,,,,
4815,,64.46865408,,,,,7.30E-11,0.000393384,,,,
4816,,64.54644446,,,,,7.28E-11,0.000392309,,,,
4817,,64.62433104,,,,,7.26E-11,0.000391267,,,,
4818,,64.70231395,,,,,7.24E-11,0.000390257,,,,
4819,,64.78039332,,,,,7.23E-11,0.000389278,,,,
4820,,64.85856926,,,,,7.21E-11,0.00038833,,,,
4821,,64.9368419,,,,,7.20E-11,0.000387411,,,,
4822,,65.01521135,,,,,7.18E-11,0.000386521,,,,
4823,,65.09367776,,,,,7.17E-11,0.000385658,,,,
4824,,65.17224122,,,,,7.17E-11,0.000384823,,,,
4825,,65.25090188,,,,,7.08E-11,0.000384014,,,,
4826,,65.32965985,,,,,7.00E-11,0.000383231,,,,
4827,,65.40851525,,,,,6.94E-11,0.000382473,,,,
4828,,65.48746822,,,,,6.89E-11,0.000381739,,,,
4829,,65.56651886,,,,,6.84E-11,0.00038103,,,,
4830,,65.64566732,,,,,6.79E-11,0.000380343,,,,
4831,,65.7249137,,,,,6.75E-11,0.00037968,,,,
4832,,65.80425814,,,,,6.71E-11,0.000379039,,,,
4833,,65.88370076,,,,,6.67E-11,0.000378419,,,,
4834,,65.96324168,,,,,6.63E-11,0.00037782,,,,
4835,,66.04288103,,,,,6.60E-11,0.000377242,,,,
4836,,66.12261894,,,,,6.57E-11,0.000376685,,,,
4837,,66.20245552,,,,,6.55E-11,0.000376147,,,,
4838,,66.2823909,,,,,6.52E-11,0.000375628,,,,
4839,,66.36242521,,,,,6.50E-11,0.000375128,,,,
4840,,66.44255858,,,,,6.48E-11,0.000374647,,,,
4841,,66.52279113,,,,,6.46E-11,0.000374183,,,,
4842,,66.60312298,,,,,6.44E-11,0.000373737,,,,
4843,,66.68355426,,,,,6.42E-11,0.000373308,,,,
4844,,66.7640851,,,,,6.41E-11,0.000372896,,,,
4845,,66.84471562,,,,,6.39E-11,0.000372501,,,,
4846,,66.92544594,,,,,6.38E-11,0.000372121,,,,
4847,,67.00627621,,,,,6.37E-11,0.000371757,,,,
4848,,67.08720653,,,,,6.36E-11,0.000371409,,,,
4849,,67.16823705,,,,,6.35E-11,0.000371075,,,,
4850,,67.24936788,,,,,6.28E-11,0.000383416,,,,
4851,,67.33059915,,,,,6.21E-11,0.000381218,,,,
4852,,67.41193099,,,,,6.16E-11,0.000379586,,,,
4853,,67.49336353,,,,,6.11E-11,0.000378044,,,,
4854,,67.57489689,,,,,6.06E-11,0.000376566,,,,
4855,,67.65653121,,,,,6.02E-11,0.000375143,,,,
4856,,67.7382666,,,,,5.98E-11,0.000373771,,,,
4857,,67.8201032,,,,,5.95E-11,0.000372445,,,,
4858,,67.90204114,,,,,5.91E-11,0.000371164,,,,
4859,,67.98408054,,,,,5.88E-11,0.000369924,,,,
4860,,68.06622154,,,,,5.86E-11,0.000368724,,,,
4861,,68.14846425,,,,,5.83E-11,0.000367562,,,,
4862,,68.23080882,,,,,5.80E-11,0.000366436,,,,
4863,,68.31325536,,,,,5.78E-11,0.000365345,,,,
4864,,68.39580401,,,,,5.76E-11,0.000364288,,,,
4865,,68.4784549,,,,,5.74E-11,0.000363264,,,,
4866,,68.56120815,,,,,5.73E-11,0.000362271,,,,
4867,,68.6440639,,,,,5.71E-11,0.000361309,,,,
4868,,68.72702228,,,,,5.69E-11,0.000360377,,,,
4869,,68.8100834,,,,,5.68E-11,0.000359473,,,,
4870,,68.89324742,,,,,5.67E-11,0.000358597,,,,
4871,,68.97651445,,,,,5.66E-11,0.000357748,,,,
4872,,69.05988462,,,,,5.65E-11,0.000356926,,,,
4873,,69.14335807,,,,,5.64E-11,0.00035613,,,,
4874,,69.22693492,,,,,5.63E-11,0.000355359,,,,
4875,,69.31061532,,,,,5.57E-11,0.000354612,,,,
4876,,69.39439938,,,,,5.51E-11,0.000353888,,,,
4877,,69.47828723,,,,,5.46E-11,0.000353189,,,,
4878,,69.56227902,,,,,5.42E-11,0.000352511,,,,
4879,,69.64637487,,,,,5.38E-11,0.000351856,,,,
4880,,69.73057491,,,,,5.34E-11,0.000351222,,,,
4881,,69.81487928,,,,,5.31E-11,0.000350609,,,,
4882,,69.8992881,,,,,5.27E-11,0.000350017,,,,
4883,,69.98380152,,,,,5.25E-11,0.000349445,,,,
4884,,70.06841965,,,,,5.22E-11,0.000348892,,,,
4885,,70.15314263,,,,,5.19E-11,0.000348359,,,,
4886,,70.2379706,,,,,5.17E-11,0.000347844,,,,
4887,,70.32290369,,,,,5.15E-11,0.000347347,,,,
4888,,70.40794202,,,,,5.13E-11,0.000346868,,,,
4889,,70.49308574,,,,,5.11E-11,0.000346406,,,,
4890,,70.57833498,,,,,5.09E-11,0.000345962,,,,
4891,,70.66368987,,,,,5.08E-11,0.000345533,,,,
4892,,70.74915054,,,,,5.06E-11,0.000345122,,,,
4893,,70.83471712,,,,,5.05E-11,0.000344726,,,,
4894,,70.92038976,,,,,5.04E-11,0.000344345,,,,
4895,,71.00616858,,,,,5.03E-11,0.00034398,,,,
4896,,71.09205372,,,,,5.02E-11,0.000343629,,,,
4897,,71.17804531,,,,,5.01E-11,0.000343294,,,,
4898,,71.26414348,,,,,5.00E-11,0.000342972,,,,
4899,,71.35034838,,,,,5.00E-11,0.000342664,,,,
4900,,71.43666014,,,,,4.94E-11,0.00035406,,,,
4901,,71.52307888,,,,,4.88E-11,0.00035203,,,,
4902,,71.60960476,,,,,4.84E-11,0.000350522,,,,
4903,,71.69623789,,,,,4.80E-11,0.000349099,,,,
4904,,71.78297842,,,,,4.77E-11,0.000347734,,,,
4905,,71.86982648,,,,,4.74E-11,0.00034642,,,,
4906,,71.9567822,,,,,4.70E-11,0.000345153,,,,
4907,,72.04384573,,,,,4.68E-11,0.000343929,,,,
4908,,72.1310172,,,,,4.65E-11,0.000342745,,,,
4909,,72.21829675,,,,,4.63E-11,0.0003416,,,,
4910,,72.30568451,,,,,4.60E-11,0.000340492,,,,
4911,,72.39318061,,,,,4.58E-11,0.000339419,,,,
4912,,72.4807852,,,,,4.56E-11,0.000338379,,,,
4913,,72.56849841,,,,,4.55E-11,0.000337372,,,,
4914,,72.65632038,,,,,4.53E-11,0.000336396,,,,
4915,,72.74425124,,,,,4.52E-11,0.00033545,,,,
4916,,72.83229114,,,,,4.50E-11,0.000334534,,,,
4917,,72.92044021,,,,,4.49E-11,0.000333645,,,,
4918,,73.00869858,,,,,4.48E-11,0.000332784,,,,
4919,,73.0970664,,,,,4.47E-11,0.000331949,,,,
4920,,73.1855438,,,,,4.46E-11,0.000331141,,,,
4921,,73.27413093,,,,,4.45E-11,0.000330357,,,,
4922,,73.36282791,,,,,4.44E-11,0.000329598,,,,
4923,,73.45163489,,,,,4.44E-11,0.000328863,,,,
4924,,73.54055201,,,,,4.43E-11,0.00032815,,,,
4925,,73.6295794,,,,,4.38E-11,0.000327461,,,,
4926,,73.71871721,,,,,4.33E-11,0.000326793,,,,
4927,,73.80796557,,,,,4.29E-11,0.000326146,,,,
4928,,73.89732463,,,,,4.26E-11,0.000325521,,,,
4929,,73.98679451,,,,,4.23E-11,0.000324916,,,,
4930,,74.07637537,,,,,4.20E-11,0.000324331,,,,
4931,,74.16606734,,,,,4.17E-11,0.000323765,,,,
4932,,74.25587056,,,,,4.15E-11,0.000323218,,,,
4933,,74.34578517,,,,,4.12E-11,0.000322689,,,,
4934,,74.43581131,,,,,4.10E-11,0.000322179,,,,
4935,,74.52594912,,,,,4.08E-11,0.000321686,,,,
4936,,74.61619875,,,,,4.06E-11,0.000321211,,,,
4937,,74.70656033,,,,,4.05E-11,0.000320752,,,,
4938,,74.797034,,,,,4.03E-11,0.00032031,,,,
4939,,74.88761991,,,,,4.02E-11,0.000319883,,,,
4940,,74.97831819,,,,,4.00E-11,0.000319473,,,,
4941,,75.06912899,,,,,3.99E-11,0.000319077,,,,
4942,,75.16005245,,,,,3.98E-11,0.000318697,,,,
4943,,75.25108872,,,,,3.97E-11,0.000318332,,,,
4944,,75.34223792,,,,,3.96E-11,0.00031798,,,,
4945,,75.43350021,,,,,3.95E-11,0.000317643,,,,
4946,,75.52487572,,,,,3.95E-11,0.000317319,,,,
4947,,75.61636461,,,,,3.94E-11,0.000317009,,,,
4948,,75.70796701,,,,,3.93E-11,0.000316712,,,,
4949,,75.79968306,,,,,3.93E-11,0.000316427,,,,
4950,,75.89151291,,,,,3.88E-11,0.000326951,,,,
4951,,75.9834567,,,,,3.84E-11,0.000325076,,,,
4952,,76.07551457,,,,,3.81E-11,0.000323684,,,,
4953,,76.16768668,,,,,3.78E-11,0.00032237,,,,
4954,,76.25997315,,,,,3.75E-11,0.000321109,,,,
4955,,76.35237414,,,,,3.72E-11,0.000319896,,,,
4956,,76.44488978,,,,,3.70E-11,0.000318726,,,,
4957,,76.53752023,,,,,3.68E-11,0.000317595,,,,
4958,,76.63026563,,,,,3.66E-11,0.000316503,,,,
4959,,76.72312611,,,,,3.64E-11,0.000315445,,,,
4960,,76.81610184,,,,,3.62E-11,0.000314422,,,,
4961,,76.90919294,,,,,3.60E-11,0.000313431,,,,
4962,,77.00239957,,,,,3.59E-11,0.000312471,,,,
4963,,77.09572187,,,,,3.58E-11,0.000311541,,,,
4964,,77.18915999,,,,,3.56E-11,0.00031064,,,,
4965,,77.28271407,,,,,3.55E-11,0.000309766,,,,
4966,,77.37638425,,,,,3.54E-11,0.00030892,,,,
4967,,77.47017069,,,,,3.53E-11,0.000308099,,,,
4968,,77.56407353,,,,,3.52E-11,0.000307304,,,,
4969,,77.65809291,,,,,3.51E-11,0.000306534,,,,
4970,,77.75222898,,,,,3.51E-11,0.000305787,,,,
4971,,77.8464819,,,,,3.50E-11,0.000305063,,,,
4972,,77.94085179,,,,,3.49E-11,0.000304362,,,,
4973,,78.03533882,,,,,3.49E-11,0.000303683,,,,
4974,,78.12994313,,,,,3.48E-11,0.000303025,,,,
4975,,78.22466486,,,,,3.44E-11,0.000302388,,,,
4976,,78.31950416,,,,,3.41E-11,0.000301772,,,,
4977,,78.41446119,,,,,3.38E-11,0.000301175,,,,
4978,,78.50953608,,,,,3.35E-11,0.000300597,,,,
4979,,78.60472899,,,,,3.33E-11,0.000300038,,,,
4980,,78.70004007,,,,,3.30E-11,0.000299498,,,,
4981,,78.79546945,,,,,3.28E-11,0.000298975,,,,
4982,,78.8910173,,,,,3.26E-11,0.00029847,,,,
4983,,78.98668376,,,,,3.24E-11,0.000297982,,,,
4984,,79.08246897,,,,,3.23E-11,0.000297511,,,,
4985,,79.17837309,,,,,3.21E-11,0.000297056,,,,
4986,,79.27439627,,,,,3.20E-11,0.000296617,,,,
4987,,79.37053866,,,,,3.18E-11,0.000296193,,,,
4988,,79.46680039,,,,,3.17E-11,0.000295785,,,,
4989,,79.56318164,,,,,3.16E-11,0.000295391,,,,
4990,,79.65968253,,,,,3.15E-11,0.000295012,,,,
4991,,79.75630324,,,,,3.14E-11,0.000294647,,,,
4992,,79.85304389,,,,,3.13E-11,0.000294296,,,,
4993,,79.94990465,,,,,3.12E-11,0.000293958,,,,
4994,,80.04688567,,,,,3.12E-11,0.000293634,,,,
4995,,80.14398709,,,,,3.11E-11,0.000293322,,,,
4996,,80.24120907,,,,,3.10E-11,0.000293023,,,,
4997,,80.33855176,,,,,3.10E-11,0.000292737,,,,
4998,,80.43601531,,,,,3.09E-11,0.000292462,,,,
4999,,80.53359986,,,,,3.09E-11,0.0002922,,,,
5000,,80.63130558,,,,,3.05E-11,0.000301918,,,,
5001,,80.72913261,,,,,3.02E-11,0.000300186,,,,
5002,,80.82708111,,,,,2.99E-11,0.000298901,,,,
5003,,80.92515123,,,,,2.97E-11,0.000297687,,,,
5004,,81.02334312,,,,,2.95E-11,0.000296523,,,,
5005,,81.12165693,,,,,2.93E-11,0.000295403,,,,
5006,,81.22009281,,,,,2.91E-11,0.000294322,,,,
5007,,81.31865093,,,,,2.89E-11,0.000293278,,,,
5008,,81.41733142,,,,,2.88E-11,0.000292269,,,,
5009,,81.51613445,,,,,2.86E-11,0.000291293,,,,
5010,,81.61506017,,,,,2.85E-11,0.000290348,,,,
5011,,81.71410873,,,,,2.83E-11,0.000289433,,,,
5012,,81.81328028,,,,,2.82E-11,0.000288547,,,,
5013,,81.91257498,,,,,2.81E-11,0.000287688,,,,
5014,,82.01199299,,,,,2.80E-11,0.000286855,,,,
5015,,82.11153445,,,,,2.79E-11,0.000286049,,,,
5016,,82.21119953,,,,,2.78E-11,0.000285267,,,,
5017,,82.31098837,,,,,2.78E-11,0.000284509,,,,
5018,,82.41090113,,,,,2.77E-11,0.000283775,,,,
5019,,82.51093797,,,,,2.76E-11,0.000283064,,,,
5020,,82.61109904,,,,,2.76E-11,0.000282374,,,,
5021,,82.7113845,,,,,2.75E-11,0.000281706,,,,
5022,,82.81179449,,,,,2.75E-11,0.000281058,,,,
5023,,82.91232919,,,,,2.74E-11,0.000280431,,,,
5024,,83.01298874,,,,,2.74E-11,0.000279824,,,,
5025,,83.11377331,,,,,2.71E-11,0.000279236,,,,
5026,,83.21468303,,,,,2.68E-11,0.000278666,,,,
5027,,83.31571809,,,,,2.66E-11,0.000278115,,,,
5028,,83.41687862,,,,,2.63E-11,0.000277582,,,,
5029,,83.51816478,,,,,2.62E-11,0.000277066,,,,
5030,,83.61957674,,,,,2.60E-11,0.000276567,,,,
5031,,83.72111465,,,,,2.58E-11,0.000276084,,,,
5032,,83.82277867,,,,,2.57E-11,0.000275618,,,,
5033,,83.92456896,,,,,2.55E-11,0.000275167,,,,
5034,,84.02648566,,,,,2.54E-11,0.000274732,,,,
5035,,84.12852895,,,,,2.53E-11,0.000274312,,,,
5036,,84.23069898,,,,,2.51E-11,0.000273906,,,,
5037,,84.33299591,,,,,2.50E-11,0.000273515,,,,
5038,,84.43541989,,,,,2.49E-11,0.000273138,,,,
5039,,84.53797109,,,,,2.49E-11,0.000272774,,,,
5040,,84.64064966,,,,,2.48E-11,0.000272424,,,,
5041,,84.74345576,,,,,2.47E-11,0.000272087,,,,
5042,,84.84638955,,,,,2.46E-11,0.000271763,,,,
5043,,84.9494512,,,,,2.46E-11,0.000271451,,,,
5044,,85.05264086,,,,,2.45E-11,0.000271151,,,,
5045,,85.15595868,,,,,2.45E-11,0.000270864,,,,
5046,,85.25940484,,,,,2.44E-11,0.000270588,,,,
5047,,85.36297949,,,,,2.44E-11,0.000270323,,,,
5048,,85.46668279,,,,,2.43E-11,0.00027007,,,,
5049,,85.57051491,,,,,2.43E-11,0.000269827,,,,
5050,,85.67447599,,,,,2.40E-11,0.000278801,,,,
5051,,85.77856621,,,,,2.38E-11,0.000277202,,,,
5052,,85.88278572,,,,,2.35E-11,0.000276016,,,,
5053,,85.98713469,,,,,2.34E-11,0.000274894,,,,
5054,,86.09161328,,,,,2.32E-11,0.00027382,,,,
5055,,86.19622164,,,,,2.30E-11,0.000272785,,,,
5056,,86.30095995,,,,,2.29E-11,0.000271787,,,,
5057,,86.40582836,,,,,2.27E-11,0.000270823,,,,
5058,,86.51082703,,,,,2.26E-11,0.000269892,,,,
5059,,86.61595613,,,,,2.25E-11,0.00026899,,,,
5060,,86.72121583,,,,,2.24E-11,0.000268117,,,,
5061,,86.82660627,,,,,2.23E-11,0.000267272,,,,
5062,,86.93212763,,,,,2.22E-11,0.000266454,,,,
5063,,87.03778007,,,,,2.21E-11,0.000265661,,,,
5064,,87.14356376,,,,,2.20E-11,0.000264892,,,,
5065,,87.24947885,,,,,2.20E-11,0.000264147,,,,
5066,,87.3555255,,,,,2.19E-11,0.000263425,,,,
5067,,87.4617039,,,,,2.18E-11,0.000262726,,,,
5068,,87.56801419,,,,,2.18E-11,0.000262048,,,,
5069,,87.67445654,,,,,2.17E-11,0.000261391,,,,
5070,,87.78103112,,,,,2.17E-11,0.000260754,,,,
5071,,87.8877381,,,,,2.16E-11,0.000260137,,,,
5072,,87.99457763,,,,,2.16E-11,0.000259539,,,,
5073,,88.10154988,,,,,2.16E-11,0.00025896,,,,
5074,,88.20865501,,,,,2.15E-11,0.000258399,,,,
5075,,88.3158932,,,,,2.13E-11,0.000257856,,,,
5076,,88.42326461,,,,,2.11E-11,0.00025733,,,,
5077,,88.5307694,,,,,2.09E-11,0.000256821,,,,
5078,,88.63840775,,,,,2.07E-11,0.000256328,,,,
5079,,88.74617981,,,,,2.06E-11,0.000255852,,,,
5080,,88.85408575,,,,,2.04E-11,0.000255391,,,,
5081,,88.96212574,,,,,2.03E-11,0.000254945,,,,
5082,,89.07029995,,,,,2.02E-11,0.000254515,,,,
5083,,89.17860854,,,,,2.01E-11,0.000254099,,,,
5084,,89.28705168,,,,,1.99E-11,0.000253697,,,,
5085,,89.39562954,,,,,1.99E-11,0.000253309,,,,
5086,,89.50434229,,,,,1.98E-11,0.000252934,,,,
5087,,89.61319009,,,,,1.97E-11,0.000252573,,,,
5088,,89.72217311,,,,,1.96E-11,0.000252225,,,,
5089,,89.83129152,,,,,1.95E-11,0.000251889,,,,
5090,,89.94054549,,,,,1.95E-11,0.000251566,,,,
5091,,90.04993519,,,,,1.94E-11,0.000251255,,,,
5092,,90.15946078,,,,,1.94E-11,0.000250955,,,,
5093,,90.26912243,,,,,1.93E-11,0.000250667,,,,
5094,,90.37892032,,,,,1.93E-11,0.000250391,,,,
5095,,90.48885462,,,,,1.92E-11,0.000250125,,,,
5096,,90.59892548,,,,,1.92E-11,0.00024987,,,,
5097,,90.70913309,,,,,1.92E-11,0.000249626,,,,
5098,,90.81947762,,,,,1.91E-11,0.000249392,,,,
5099,,90.92995922,,,,,1.91E-11,0.000249168,,,,
5100,,91.04057808,,,,,1.89E-11,0.000257454,,,,
5101,,91.15133436,,,,,1.87E-11,0.000255978,,,,
5102,,91.26222824,,,,,1.85E-11,0.000254882,,,,
5103,,91.37325988,,,,,1.84E-11,0.000253847,,,,
5104,,91.48442946,,,,,1.82E-11,0.000252854,,,,
5105,,91.59573715,,,,,1.81E-11,0.000251899,,,,
5106,,91.70718311,,,,,1.80E-11,0.000250978,,,,
5107,,91.81876753,,,,,1.79E-11,0.000250088,,,,
5108,,91.93049057,,,,,1.78E-11,0.000249227,,,,
5109,,92.04235241,,,,,1.77E-11,0.000248395,,,,
5110,,92.15435322,,,,,1.76E-11,0.000247589,,,,
5111,,92.26649316,,,,,1.75E-11,0.000246808,,,,
5112,,92.37877242,,,,,1.75E-11,0.000246052,,,,
5113,,92.49119117,,,,,1.74E-11,0.00024532,,,,
5114,,92.60374958,,,,,1.73E-11,0.00024461,,,,
5115,,92.71644782,,,,,1.73E-11,0.000243923,,,,
5116,,92.82928606,,,,,1.72E-11,0.000243256,,,,
5117,,92.94226449,,,,,1.72E-11,0.00024261,,,,
5118,,93.05538327,,,,,1.71E-11,0.000241984,,,,
5119,,93.16864258,,,,,1.71E-11,0.000241377,,,,
5120,,93.28204259,,,,,1.71E-11,0.000240789,,,,
5121,,93.39558348,,,,,1.70E-11,0.000240219,,,,
5122,,93.50926543,,,,,1.70E-11,0.000239667,,,,
5123,,93.6230886,,,,,1.70E-11,0.000239132,,,,
5124,,93.73705317,,,,,1.69E-11,0.000238614,,,,
5125,,93.85115932,,,,,1.67E-11,0.000238113,,,,
5126,,93.96540722,,,,,1.66E-11,0.000237627,,,,
5127,,94.07979706,,,,,1.64E-11,0.000237157,,,,
5128,,94.194329,,,,,1.63E-11,0.000236702,,,,
5129,,94.30900322,,,,,1.62E-11,0.000236262,,,,
5130,,94.4238199,,,,,1.61E-11,0.000235837,,,,
5131,,94.53877921,,,,,1.60E-11,0.000235425,,,,
5132,,94.65388134,,,,,1.59E-11,0.000235028,,,,
5133,,94.76912646,,,,,1.58E-11,0.000234643,,,,
5134,,94.88451474,,,,,1.57E-11,0.000234272,,,,
5135,,95.00004636,,,,,1.56E-11,0.000233914,,,,
5136,,95.11572151,,,,,1.55E-11,0.000233568,,,,
5137,,95.23154036,,,,,1.55E-11,0.000233235,,,,
5138,,95.34750308,,,,,1.54E-11,0.000232913,,,,
5139,,95.46360986,,,,,1.54E-11,0.000232603,,,,
5140,,95.57986087,,,,,1.53E-11,0.000232304,,,,
5141,,95.69625629,,,,,1.53E-11,0.000232017,,,,
5142,,95.81279631,,,,,1.52E-11,0.000231741,,,,
5143,,95.9294811,,,,,1.52E-11,0.000231475,,,,
5144,,96.04631083,,,,,1.52E-11,0.000231219,,,,
5145,,96.1632857,,,,,1.51E-11,0.000230974,,,,
5146,,96.28040588,,,,,1.51E-11,0.000230739,,,,
5147,,96.39767154,,,,,1.51E-11,0.000230513,,,,
5148,,96.51508288,,,,,1.50E-11,0.000230297,,,,
5149,,96.63264006,,,,,1.50E-11,0.00023009,,,,
5150,,96.75034328,,,,,1.48E-11,0.000237742,,,,
5151,,96.86819271,,,,,1.47E-11,0.000236379,,,,
5152,,96.98618853,,,,,1.46E-11,0.000235367,,,,
5153,,97.10433092,,,,,1.44E-11,0.000234411,,,,
5154,,97.22262007,,,,,1.43E-11,0.000233494,,,,
5155,,97.34105615,,,,,1.42E-11,0.000232612,,,,
5156,,97.45963935,,,,,1.41E-11,0.000231761,,,,
5157,,97.57836986,,,,,1.41E-11,0.000230939,,,,
5158,,97.69724784,,,,,1.40E-11,0.000230145,,,,
5159,,97.81627349,,,,,1.39E-11,0.000229376,,,,
5160,,97.93544699,,,,,1.38E-11,0.000228632,,,,
5161,,98.05476852,,,,,1.38E-11,0.000227911,,,,
5162,,98.17423827,,,,,1.37E-11,0.000227213,,,,
5163,,98.29385641,,,,,1.37E-11,0.000226537,,,,
5164,,98.41362313,,,,,1.36E-11,0.000225882,,,,
5165,,98.53353861,,,,,1.36E-11,0.000225246,,,,
5166,,98.65360305,,,,,1.35E-11,0.000224631,,,,
5167,,98.77381662,,,,,1.35E-11,0.000224034,,,,
5168,,98.8941795,,,,,1.35E-11,0.000223456,,,,
5169,,99.01469189,,,,,1.34E-11,0.000222896,,,,
5170,,99.13535396,,,,,1.34E-11,0.000222353,,,,
5171,,99.25616591,,,,,1.34E-11,0.000221827,,,,
5172,,99.37712791,,,,,1.34E-11,0.000221317,,,,
5173,,99.49824015,,,,,1.33E-11,0.000220823,,,,
5174,,99.61950283,,,,,1.33E-11,0.000220345,,,,
5175,,99.74091611,,,,,1.32E-11,0.000219881,,,,
5176,,99.8624802,,,,,1.30E-11,0.000219433,,,,
5177,,99.98419527,,,,,1.29E-11,0.000218999,,,,
5178,,100.1060615,,,,,1.28E-11,0.000218579,,,,
5179,,100.2280791,,,,,1.27E-11,0.000218173,,,,
5180,,100.3502483,,,,,1.26E-11,0.00021778,,,,
5181,,100.4725692,,,,,1.25E-11,0.0002174,,,,
5182,,100.595042,,,,,1.25E-11,0.000217033,,,,
5183,,100.7176669,,,,,1.24E-11,0.000216678,,,,
5184,,100.8404441,,,,,1.23E-11,0.000216335,,,,
5185,,100.9633738,,,,,1.23E-11,0.000216004,,,,
5186,,101.0864562,,,,,1.22E-11,0.000215685,,,,
5187,,101.2096914,,,,,1.22E-11,0.000215377,,,,
5188,,101.3330797,,,,,1.21E-11,0.00021508,,,,
5189,,101.4566212,,,,,1.21E-11,0.000214794,,,,
5190,,101.5803161,,,,,1.20E-11,0.000214518,,,,
5191,,101.7041647,,,,,1.20E-11,0.000214252,,,,
5192,,101.8281671,,,,,1.20E-11,0.000213997,,,,
5193,,101.9523235,,,,,1.19E-11,0.000213752,,,,
5194,,102.076634,,,,,1.19E-11,0.000213516,,,,
5195,,102.201099,,,,,1.19E-11,0.000213289,,,,
5196,,102.3257185,,,,,1.19E-11,0.000213072,,,,
5197,,102.4504927,,,,,1.18E-11,0.000212864,,,,
5198,,102.5754219,,,,,1.18E-11,0.000212664,,,,
5199,,102.7005063,,,,,1.18E-11,0.000212473,,,,
5200,,102.825746,,,,,1.17E-11,0.000219539,,,,
5201,,102.9511412,,,,,1.16E-11,0.00021828,,,,
5202,,103.0766921,,,,,1.15E-11,0.000217346,,,,
5203,,103.202399,,,,,1.14E-11,0.000216463,,,,
5204,,103.3282619,,,,,1.13E-11,0.000215617,,,,
5205,,103.4542811,,,,,1.12E-11,0.000214802,,,,
5206,,103.5804568,,,,,1.11E-11,0.000214016,,,,
5207,,103.7067892,,,,,1.11E-11,0.000213257,,,,
5208,,103.8332785,,,,,1.10E-11,0.000212524,,,,
5209,,103.9599248,,,,,1.09E-11,0.000211814,,,,
5210,,104.0867284,,,,,1.09E-11,0.000211127,,,,
5211,,104.2136894,,,,,1.08E-11,0.000210461,,,,
5212,,104.3408081,,,,,1.08E-11,0.000209817,,,,
5213,,104.4680846,,,,,1.08E-11,0.000209192,,,,
5214,,104.5955192,,,,,1.07E-11,0.000208587,,,,
5215,,104.7231119,,,,,1.07E-11,0.000208,,,,
5216,,104.8508631,,,,,1.06E-11,0.000207432,,,,
5217,,104.978773,,,,,1.06E-11,0.000206881,,,,
5218,,105.1068416,,,,,1.06E-11,0.000206347,,,,
5219,,105.2350693,,,,,1.06E-11,0.00020583,,,,
5220,,105.3634561,,,,,1.05E-11,0.000205328,,,,
5221,,105.4920024,,,,,1.05E-11,0.000204842,,,,
5222,,105.6207082,,,,,1.05E-11,0.000204371,,,,
5223,,105.7495739,,,,,1.05E-11,0.000203915,,,,
5224,,105.8785995,,,,,1.05E-11,0.000203474,,,,
5225,,106.0077854,,,,,1.04E-11,0.000203046,,,,
5226,,106.1371316,,,,,1.02E-11,0.000202632,,,,
5227,,106.2666384,,,,,1.02E-11,0.000202231,,,,
5228,,106.396306,,,,,1.01E-11,0.000201843,,,,
5229,,106.5261345,,,,,1.00E-11,0.000201468,,,,
5230,,106.6561243,,,,,9.93E-12,0.000201105,,,,
5231,,106.7862754,,,,,9.86E-12,0.000200754,,,,
5232,,106.9165881,,,,,9.81E-12,0.000200415,,,,
5233,,107.0470626,,,,,9.75E-12,0.000200088,,,,
5234,,107.177699,,,,,9.70E-12,0.000199771,,,,
5235,,107.3084976,,,,,9.65E-12,0.000199466,,,,
5236,,107.4394586,,,,,9.61E-12,0.000199171,,,,
5237,,107.5705821,,,,,9.57E-12,0.000198886,,,,
5238,,107.7018684,,,,,9.53E-12,0.000198612,,,,
5239,,107.8333177,,,,,9.50E-12,0.000198348,,,,
5240,,107.9649302,,,,,9.47E-12,0.000198093,,,,
5241,,108.096706,,,,,9.44E-12,0.000197848,,,,
5242,,108.2286454,,,,,9.41E-12,0.000197612,,,,
5243,,108.3607486,,,,,9.39E-12,0.000197386,,,,
5244,,108.4930158,,,,,9.37E-12,0.000197168,,,,
5245,,108.6254471,,,,,9.35E-12,0.000196959,,,,
5246,,108.7580428,,,,,9.33E-12,0.000196758,,,,
5247,,108.8908031,,,,,9.32E-12,0.000196565,,,,
5248,,109.0237282,,,,,9.30E-12,0.000196381,,,,
5249,,109.1568182,,,,,9.29E-12,0.000196205,,,,
5250,,109.2900735,,,,,9.18E-12,0.00020273,,,,
5251,,109.4234941,,,,,9.08E-12,0.000201568,,,,
5252,,109.5570803,,,,,9.00E-12,0.000200705,,,,
5253,,109.6908323,,,,,8.93E-12,0.000199889,,,,
5254,,109.8247504,,,,,8.87E-12,0.000199108,,,,
5255,,109.9588346,,,,,8.81E-12,0.000198356,,,,
5256,,110.0930853,,,,,8.75E-12,0.00019763,,,,
5257,,110.2275025,,,,,8.70E-12,0.000196929,,,,
5258,,110.3620866,,,,,8.65E-12,0.000196252,,,,
5259,,110.4968377,,,,,8.61E-12,0.000195596,,,,
5260,,110.631756,,,,,8.56E-12,0.000194961,,,,
5261,,110.7668418,,,,,8.53E-12,0.000194347,,,,
5262,,110.9020952,,,,,8.49E-12,0.000193752,,,,
5263,,111.0375164,,,,,8.46E-12,0.000193175,,,,
5264,,111.1731057,,,,,8.43E-12,0.000192616,,,,
5265,,111.3088633,,,,,8.40E-12,0.000192075,,,,
5266,,111.4447893,,,,,8.37E-12,0.00019155,,,,
5267,,111.580884,,,,,8.35E-12,0.000191041,,,,
5268,,111.7171475,,,,,8.33E-12,0.000190548,,,,
5269,,111.8535802,,,,,8.31E-12,0.00019007,,,,
5270,,111.9901821,,,,,8.29E-12,0.000189607,,,,
5271,,112.1269536,,,,,8.28E-12,0.000189158,,,,
5272,,112.2638947,,,,,8.26E-12,0.000188724,,,,
5273,,112.4010058,,,,,8.25E-12,0.000188302,,,,
5274,,112.538287,,,,,8.24E-12,0.000187895,,,,
5275,,112.6757385,,,,,8.14E-12,0.0001875,,,,
5276,,112.8133606,,,,,8.05E-12,0.000187117,,,,
5277,,112.9511534,,,,,7.98E-12,0.000186747,,,,
5278,,113.0891172,,,,,7.92E-12,0.000186389,,,,
5279,,113.2272522,,,,,7.86E-12,0.000186043,,,,
5280,,113.3655585,,,,,7.81E-12,0.000185708,,,,
5281,,113.5040364,,,,,7.76E-12,0.000185384,,,,
5282,,113.6426862,,,,,7.71E-12,0.00018507,,,,
5283,,113.7815079,,,,,7.67E-12,0.000184768,,,,
5284,,113.9205019,,,,,7.63E-12,0.000184476,,,,
5285,,114.0596683,,,,,7.59E-12,0.000184193,,,,
5286,,114.1990073,,,,,7.56E-12,0.000183921,,,,
5287,,114.3385192,,,,,7.52E-12,0.000183658,,,,
5288,,114.4782042,,,,,7.50E-12,0.000183405,,,,
5289,,114.6180624,,,,,7.47E-12,0.000183161,,,,
5290,,114.7580942,,,,,7.44E-12,0.000182926,,,,
5291,,114.8982996,,,,,7.42E-12,0.0001827,,,,
5292,,115.038679,,,,,7.40E-12,0.000182482,,,,
5293,,115.1792325,,,,,7.38E-12,0.000182273,,,,
5294,,115.3199603,,,,,7.37E-12,0.000182071,,,,
5295,,115.4608628,,,,,7.35E-12,0.000181878,,,,
5296,,115.6019399,,,,,7.34E-12,0.000181693,,,,
5297,,115.7431921,,,,,7.32E-12,0.000181515,,,,
5298,,115.8846195,,,,,7.31E-12,0.000181345,,,,
5299,,116.0262222,,,,,7.30E-12,0.000181182,,,,
5300,,116.1680006,,,,,7.22E-12,0.000187208,,,,
5301,,116.3099549,,,,,7.14E-12,0.000186134,,,,
5302,,116.4520852,,,,,7.08E-12,0.000185338,,,,
5303,,116.5943918,,,,,7.02E-12,0.000184585,,,,
5304,,116.7368749,,,,,6.97E-12,0.000183863,,,,
5305,,116.8795347,,,,,6.92E-12,0.000183168,,,,
5306,,117.0223714,,,,,6.88E-12,0.000182498,,,,
5307,,117.1653852,,,,,6.84E-12,0.000181851,,,,
5308,,117.3085765,,,,,6.80E-12,0.000181225,,,,
5309,,117.4519452,,,,,6.76E-12,0.00018062,,,,
5310,,117.5954918,,,,,6.73E-12,0.000180034,,,,
5311,,117.7392164,,,,,6.70E-12,0.000179467,,,,
5312,,117.8831192,,,,,6.67E-12,0.000178917,,,,
5313,,118.0272005,,,,,6.65E-12,0.000178384,,,,
5314,,118.1714604,,,,,6.62E-12,0.000177868,,,,
5315,,118.3158992,,,,,6.60E-12,0.000177368,,,,
5316,,118.4605171,,,,,6.58E-12,0.000176884,,,,
5317,,118.6053144,,,,,6.56E-12,0.000176414,,,,
5318,,118.7502911,,,,,6.55E-12,0.000175958,,,,
5319,,118.8954476,,,,,6.53E-12,0.000175517,,,,
5320,,119.0407842,,,,,6.52E-12,0.00017509,,,,
5321,,119.1863009,,,,,6.51E-12,0.000174675,,,,
5322,,119.331998,,,,,6.50E-12,0.000174274,,,,
5323,,119.4778757,,,,,6.49E-12,0.000173885,,,,
5324,,119.6239344,,,,,6.48E-12,0.000173508,,,,
5325,,119.7701741,,,,,6.40E-12,0.000173144,,,,
5326,,119.9165951,,,,,6.33E-12,0.000172791,,,,
5327,,120.0631976,,,,,6.27E-12,0.000172449,,,,
5328,,120.2099819,,,,,6.22E-12,0.000172118,,,,
5329,,120.3569481,,,,,6.18E-12,0.000171798,,,,
5330,,120.5040966,,,,,6.14E-12,0.000171489,,,,
5331,,120.6514274,,,,,6.10E-12,0.000171189,,,,
5332,,120.7989409,,,,,6.06E-12,0.0001709,,,,
5333,,120.9466373,,,,,6.03E-12,0.000170621,,,,
5334,,121.0945167,,,,,6.00E-12,0.000170351,,,,
5335,,121.2425794,,,,,5.97E-12,0.00017009,,,,
5336,,121.3908257,,,,,5.94E-12,0.000169839,,,,
5337,,121.5392557,,,,,5.92E-12,0.000169596,,,,
5338,,121.6878697,,,,,5.89E-12,0.000169363,,,,
5339,,121.836668,,,,,5.87E-12,0.000169137,,,,
5340,,121.9856506,,,,,5.85E-12,0.00016892,,,,
5341,,122.1348179,,,,,5.83E-12,0.000168711,,,,
5342,,122.28417,,,,,5.82E-12,0.00016851,,,,
5343,,122.4337073,,,,,5.80E-12,0.000168317,,,,
5344,,122.5834299,,,,,5.79E-12,0.000168131,,,,
5345,,122.7333381,,,,,5.78E-12,0.000167953,,,,
5346,,122.883432,,,,,5.77E-12,0.000167781,,,,
5347,,123.033712,,,,,5.76E-12,0.000167617,,,,
5348,,123.1841782,,,,,5.75E-12,0.00016746,,,,
5349,,123.3348309,,,,,5.74E-12,0.00016731,,,,
5350,,123.4856702,,,,,5.67E-12,0.000172874,,,,
5351,,123.6366965,,,,,5.61E-12,0.000171883,,,,
5352,,123.7879099,,,,,5.56E-12,0.000171147,,,,
5353,,123.9393107,,,,,5.52E-12,0.000170452,,,,
5354,,124.0908991,,,,,5.48E-12,0.000169785,,,,
5355,,124.2426754,,,,,5.44E-12,0.000169144,,,,
5356,,124.3946397,,,,,5.41E-12,0.000168525,,,,
5357,,124.5467923,,,,,5.37E-12,0.000167927,,,,
5358,,124.6991334,,,,,5.35E-12,0.00016735,,,,
5359,,124.8516633,,,,,5.32E-12,0.000166791,,,,
5360,,125.0043821,,,,,5.29E-12,0.00016625,,,,
5361,,125.1572902,,,,,5.27E-12,0.000165726,,,,
5362,,125.3103877,,,,,5.25E-12,0.000165218,,,,
5363,,125.4636749,,,,,5.23E-12,0.000164726,,,,
5364,,125.617152,,,,,5.21E-12,0.00016425,,,,
5365,,125.7708192,,,,,5.19E-12,0.000163788,,,,
5366,,125.9246768,,,,,5.17E-12,0.00016334,,,,
5367,,126.0787251,,,,,5.16E-12,0.000162906,,,,
5368,,126.2329641,,,,,5.15E-12,0.000162486,,,,
5369,,126.3873942,,,,,5.13E-12,0.000162079,,,,
5370,,126.5420156,,,,,5.12E-12,0.000161684,,,,
5371,,126.6968286,,,,,5.11E-12,0.000161301,,,,
5372,,126.8518333,,,,,5.11E-12,0.00016093,,,,
5373,,127.00703,,,,,5.10E-12,0.000160571,,,,
5374,,127.1624189,,,,,5.09E-12,0.000160224,,,,
5375,,127.3180003,,,,,5.03E-12,0.000159887,,,,
5376,,127.4737744,,,,,4.98E-12,0.000159561,,,,
5377,,127.6297415,,,,,4.93E-12,0.000159245,,,,
5378,,127.7859017,,,,,4.89E-12,0.00015894,,,,
5379,,127.9422553,,,,,4.86E-12,0.000158644,,,,
5380,,128.0988026,,,,,4.82E-12,0.000158358,,,,
5381,,128.2555438,,,,,4.79E-12,0.000158082,,,,
5382,,128.412479,,,,,4.77E-12,0.000157815,,,,
5383,,128.5696086,,,,,4.74E-12,0.000157557,,,,
5384,,128.7269329,,,,,4.71E-12,0.000157308,,,,
5385,,128.8844519,,,,,4.69E-12,0.000157067,,,,
5386,,129.042166,,,,,4.67E-12,0.000156835,,,,
5387,,129.2000754,,,,,4.65E-12,0.000156611,,,,
5388,,129.3581803,,,,,4.63E-12,0.000156395,,,,
5389,,129.516481,,,,,4.62E-12,0.000156187,,,,
5390,,129.6749778,,,,,4.60E-12,0.000155987,,,,
5391,,129.8336707,,,,,4.59E-12,0.000155794,,,,
5392,,129.9925602,,,,,4.57E-12,0.000155608,,,,
5393,,130.1516464,,,,,4.56E-12,0.000155429,,,,
5394,,130.3109296,,,,,4.55E-12,0.000155258,,,,
5395,,130.47041,,,,,4.54E-12,0.000155093,,,,
5396,,130.6300878,,,,,4.53E-12,0.000154935,,,,
5397,,130.7899633,,,,,4.53E-12,0.000154784,,,,
5398,,130.9500368,,,,,4.52E-12,0.000154639,,,,
5399,,131.1103084,,,,,4.51E-12,0.0001545,,,,
5400,,131.2707784,,,,,4.46E-12,0.000159638,,,,
5401,,131.4314471,,,,,4.41E-12,0.000158723,,,,
5402,,131.5923147,,,,,4.37E-12,0.000158043,,,,
5403,,131.7533814,,,,,4.34E-12,0.000157401,,,,
5404,,131.9146475,,,,,4.31E-12,0.000156786,,,,
5405,,132.0761132,,,,,4.28E-12,0.000156193,,,,
5406,,132.2377788,,,,,4.25E-12,0.000155622,,,,
5407,,132.3996445,,,,,4.23E-12,0.00015507,,,,
5408,,132.5617106,,,,,4.20E-12,0.000154536,,,,
5409,,132.7239772,,,,,4.18E-12,0.00015402,,,,
5410,,132.8864447,,,,,4.16E-12,0.000153521,,,,
5411,,133.0491133,,,,,4.14E-12,0.000153037,,,,
5412,,133.2119832,,,,,4.12E-12,0.000152568,,,,
5413,,133.3750546,,,,,4.11E-12,0.000152114,,,,
5414,,133.5383279,,,,,4.09E-12,0.000151674,,,,
5415,,133.7018033,,,,,4.08E-12,0.000151247,,,,
5416,,133.8654809,,,,,4.07E-12,0.000150834,,,,
5417,,134.0293611,,,,,4.06E-12,0.000150433,,,,
5418,,134.1934442,,,,,4.05E-12,0.000150045,,,,
5419,,134.3577302,,,,,4.04E-12,0.000149669,,,,
5420,,134.5222196,,,,,4.03E-12,0.000149304,,,,
5421,,134.6869125,,,,,4.02E-12,0.000148951,,,,
5422,,134.8518091,,,,,4.01E-12,0.000148609,,,,
5423,,135.0169099,,,,,4.01E-12,0.000148277,,,,
5424,,135.1822148,,,,,4.00E-12,0.000147956,,,,
5425,,135.3477244,,,,,3.96E-12,0.000147645,,,,
5426,,135.5134387,,,,,3.91E-12,0.000147344,,,,
5427,,135.679358,,,,,3.88E-12,0.000147052,,,,
5428,,135.8454826,,,,,3.85E-12,0.00014677,,,,
5429,,136.0118128,,,,,3.82E-12,0.000146498,,,,
5430,,136.1783487,,,,,3.79E-12,0.000146234,,,,
5431,,136.3450906,,,,,3.77E-12,0.000145979,,,,
5432,,136.5120389,,,,,3.75E-12,0.000145732,,,,
5433,,136.6791936,,,,,3.73E-12,0.000145494,,,,
5434,,136.8465551,,,,,3.71E-12,0.000145264,,,,
5435,,137.0141237,,,,,3.69E-12,0.000145041,,,,
5436,,137.1818995,,,,,3.67E-12,0.000144827,,,,
5437,,137.3498829,,,,,3.66E-12,0.00014462,,,,
5438,,137.518074,,,,,3.64E-12,0.000144421,,,,
5439,,137.6864732,,,,,3.63E-12,0.000144228,,,,
5440,,137.8550807,,,,,3.62E-12,0.000144043,,,,
5441,,138.0238967,,,,,3.61E-12,0.000143865,,,,
5442,,138.1929215,,,,,3.60E-12,0.000143694,,,,
5443,,138.3621554,,,,,3.59E-12,0.000143529,,,,
5444,,138.5315985,,,,,3.58E-12,0.00014337,,,,
5445,,138.7012512,,,,,3.57E-12,0.000143218,,,,
5446,,138.8711137,,,,,3.57E-12,0.000143072,,,,
5447,,139.0411863,,,,,3.56E-12,0.000142932,,,,
5448,,139.2114692,,,,,3.55E-12,0.000142799,,,,
5449,,139.3819627,,,,,3.55E-12,0.00014267,,,,
5450,,139.552667,,,,,3.51E-12,0.000147415,,,,
5451,,139.7235824,,,,,3.47E-12,0.00014657,,,,
5452,,139.8947091,,,,,3.44E-12,0.000145942,,,,
5453,,140.0660475,,,,,3.41E-12,0.000145349,,,,
5454,,140.2375977,,,,,3.39E-12,0.000144781,,,,
5455,,140.4093599,,,,,3.36E-12,0.000144234,,,,
5456,,140.5813346,,,,,3.34E-12,0.000143707,,,,
5457,,140.7535219,,,,,3.32E-12,0.000143197,,,,
5458,,140.9259221,,,,,3.30E-12,0.000142704,,,,
5459,,141.0985354,,,,,3.29E-12,0.000142228,,,,
5460,,141.2713621,,,,,3.27E-12,0.000141766,,,,
5461,,141.4444025,,,,,3.26E-12,0.000141319,,,,
5462,,141.6176568,,,,,3.24E-12,0.000140886,,,,
5463,,141.7911252,,,,,3.23E-12,0.000140467,,,,
5464,,141.9648081,,,,,3.22E-12,0.000140061,,,,
5465,,142.1387057,,,,,3.21E-12,0.000139667,,,,
5466,,142.3128183,,,,,3.20E-12,0.000139285,,,,
5467,,142.487146,,,,,3.19E-12,0.000138915,,,,
5468,,142.6616893,,,,,3.18E-12,0.000138557,,,,
5469,,142.8364483,,,,,3.17E-12,0.000138209,,,,
5470,,143.0114233,,,,,3.17E-12,0.000137873,,,,
5471,,143.1866145,,,,,3.16E-12,0.000137546,,,,
5472,,143.3620223,,,,,3.16E-12,0.00013723,,,,
5473,,143.5376468,,,,,3.15E-12,0.000136924,,,,
5474,,143.7134885,,,,,3.15E-12,0.000136628,,,,
5475,,143.8895474,,,,,3.11E-12,0.00013634,,,,
5476,,144.0658239,,,,,3.08E-12,0.000136062,,,,
5477,,144.2423182,,,,,3.05E-12,0.000135793,,,,
5478,,144.4190306,,,,,3.03E-12,0.000135533,,,,
5479,,144.5959615,,,,,3.01E-12,0.000135281,,,,
5480,,144.7731109,,,,,2.98E-12,0.000135037,,,,
5481,,144.9504792,,,,,2.97E-12,0.000134802,,,,
5482,,145.1280667,,,,,2.95E-12,0.000134574,,,,
5483,,145.3058736,,,,,2.93E-12,0.000134354,,,,
5484,,145.4839002,,,,,2.92E-12,0.000134141,,,,
5485,,145.6621468,,,,,2.90E-12,0.000133936,,,,
5486,,145.8406136,,,,,2.89E-12,0.000133738,,,,
5487,,146.0193009,,,,,2.88E-12,0.000133547,,,,
5488,,146.1982089,,,,,2.87E-12,0.000133363,,,,
5489,,146.377338,,,,,2.86E-12,0.000133186,,,,
5490,,146.5566883,,,,,2.85E-12,0.000133015,,,,
5491,,146.7362603,,,,,2.84E-12,0.00013285,,,,
5492,,146.916054,,,,,2.83E-12,0.000132692,,,,
5493,,147.0960698,,,,,2.82E-12,0.000132539,,,,
5494,,147.276308,,,,,2.82E-12,0.000132393,,,,
5495,,147.4567689,,,,,2.81E-12,0.000132253,,,,
5496,,147.6374526,,,,,2.80E-12,0.000132118,,,,
5497,,147.8183596,,,,,2.80E-12,0.000131989,,,,
5498,,147.9994899,,,,,2.80E-12,0.000131865,,,,
5499,,148.180844,,,,,,0.000131747,,,,
5500,,148.3624221,,,,,,0.000136128,,,,
5501,,148.5442244,,,,,,0.000135348,,,,
5502,,148.7262512,,,,,,0.000134768,,,,
5503,,148.9085029,,,,,,0.000134221,,,,
5504,,149.0909796,,,,,,0.000133696,,,,
5505,,149.2736816,,,,,,0.000133191,,,,
5506,,149.4566093,,,,,,0.000132704,,,,
5507,,149.6397629,,,,,,0.000132233,,,,
5508,,149.8231426,,,,,,0.000131778,,,,
5509,,150.0067488,,,,,,0.000131338,,,,
5510,,150.1905816,,,,,,0.000130912,,,,
5511,,150.3746415,,,,,,0.000130499,,,,
5512,,150.5589286,,,,,,0.000130099,,,,
5513,,150.7434432,,,,,,0.000129712,,,,
5514,,150.9281856,,,,,,0.000129337,,,,
5515,,151.1131562,,,,,,0.000128973,,,,
5516,,151.2983551,,,,,,0.000128621,,,,
5517,,151.4837826,,,,,,0.000128279,,,,
5518,,151.669439,,,,,,0.000127948,,,,
5519,,151.8553246,,,,,,0.000127627,,,,
5520,,152.0414397,,,,,,0.000127316,,,,
5521,,152.2277845,,,,,,0.000127015,,,,
5522,,152.4143593,,,,,,0.000126723,,,,
5523,,152.6011645,,,,,,0.00012644,,,,
5524,,152.7882002,,,,,,0.000126167,,,,
5525,,152.9754667,,,,,,0.000125901,,,,
5526,,153.1629644,,,,,,0.000125645,,,,
5527,,153.3506935,,,,,,0.000125396,,,,
5528,,153.5386543,,,,,,0.000125156,,,,
5529,,153.7268471,,,,,,0.000124923,,,,
5530,,153.9152721,,,,,,0.000124698,,,,
5531,,154.1039297,,,,,,0.00012448,,,,
5532,,154.2928201,,,,,,0.00012427,,,,
5533,,154.4819435,,,,,,0.000124067,,,,
5534,,154.6713003,,,,,,0.000123871,,,,
5535,,154.8608908,,,,,,0.000123681,,,,
5536,,155.0507153,,,,,,0.000123498,,,,
5537,,155.2407739,,,,,,0.000123322,,,,
5538,,155.4310671,,,,,,0.000123152,,,,
5539,,155.621595,,,,,,0.000122988,,,,
5540,,155.812358,,,,,,0.00012283,,,,
5541,,156.0033564,,,,,,0.000122678,,,,
5542,,156.1945904,,,,,,0.000122532,,,,
5543,,156.3860604,,,,,,0.000122391,,,,
5544,,156.5777665,,,,,,0.000122256,,,,
5545,,156.7697092,,,,,,0.000122127,,,,
5546,,156.9618886,,,,,,0.000122002,,,,
5547,,157.1543051,,,,,,0.000121883,,,,
5548,,157.3469589,,,,,,0.000121769,,,,
5549,,157.5398504,,,,,,0.000121659,,,,
5550,,157.7329798,,,,,,0.000125705,,,,
5551,,157.9263474,,,,,,0.000124985,,,,
5552,,158.1199535,,,,,,0.000124449,,,,
5553,,158.3137984,,,,,,0.000123944,,,,
5554,,158.5078824,,,,,,0.000123459,,,,
5555,,158.7022057,,,,,,0.000122993,,,,
5556,,158.8967687,,,,,,0.000122543,,,,
5557,,159.0915716,,,,,,0.000122108,,,,
5558,,159.2866148,,,,,,0.000121688,,,,
5559,,159.4818984,,,,,,0.000121282,,,,
5560,,159.6774229,,,,,,0.000120888,,,,
5561,,159.8731885,,,,,,0.000120507,,,,
5562,,160.0691955,,,,,,0.000120138,,,,
5563,,160.2654442,,,,,,0.000119781,,,,
5564,,160.4619348,,,,,,0.000119434,,,,
5565,,160.6586677,,,,,,0.000119098,,,,
5566,,160.8556432,,,,,,0.000118773,,,,
5567,,161.0528615,,,,,,0.000118457,,,,
5568,,161.250323,,,,,,0.000118152,,,,
5569,,161.4480279,,,,,,0.000117855,,,,
5570,,161.6459765,,,,,,0.000117568,,,,
5571,,161.8441691,,,,,,0.00011729,,,,
5572,,162.0426061,,,,,,0.00011702,,,,
5573,,162.2412877,,,,,,0.000116759,,,,
5574,,162.4402142,,,,,,0.000116506,,,,
5575,,162.6393859,,,,,,0.000116262,,,,
5576,,162.8388031,,,,,,0.000116024,,,,
5577,,163.0384661,,,,,,0.000115795,,,,
5578,,163.2383752,,,,,,0.000115573,,,,
5579,,163.4385306,,,,,,0.000115358,,,,
5580,,163.6389328,,,,,,0.00011515,,,,
5581,,163.8395819,,,,,,0.000114949,,,,
5582,,164.0404784,,,,,,0.000114755,,,,
5583,,164.2416224,,,,,,0.000114568,,,,
5584,,164.4430142,,,,,,0.000114386,,,,
5585,,164.6446543,,,,,,0.000114211,,,,
5586,,164.8465428,,,,,,0.000114043,,,,
5587,,165.0486801,,,,,,0.00011388,,,,
5588,,165.2510665,,,,,,0.000113723,,,,
5589,,165.4537022,,,,,,0.000113571,,,,
5590,,165.6565876,,,,,,0.000113426,,,,
5591,,165.859723,,,,,,0.000113285,,,,
5592,,166.0631087,,,,,,0.00011315,,,,
5593,,166.2667449,,,,,,0.00011302,,,,
5594,,166.4706321,,,,,,0.000112896,,,,
5595,,166.6747704,,,,,,0.000112776,,,,
5596,,166.8791601,,,,,,0.000112661,,,,
5597,,167.0838017,,,,,,0.000112551,,,,
5598,,167.2886954,,,,,,0.000112445,,,,
5599,,167.4938414,,,,,,0.000112344,,,,
5600,,167.6992402,,,,,,0.000116081,,,,
5601,,167.904892,,,,,,0.000115415,,,,
5602,,168.110797,,,,,,0.000114921,,,,
5603,,168.3169557,,,,,,0.000114454,,,,
5604,,168.5233683,,,,,,0.000114007,,,,
5605,,168.7300351,,,,,,0.000113576,,,,
5606,,168.9369564,,,,,,0.00011316,,,,
5607,,169.1441326,,,,,,0.000112759,,,,
5608,,169.3515639,,,,,,0.000112371,,,,
5609,,169.5592507,,,,,,0.000111996,,,,
5610,,169.7671932,,,,,,0.000111632,,,,
5611,,169.9753918,,,,,,0.000111281,,,,
5612,,170.1838468,,,,,,0.00011094,,,,
5613,,170.3925584,,,,,,0.00011061,,,,
5614,,170.601527,,,,,,0.00011029,,,,
5615,,170.810753,,,,,,0.000109979,,,,
5616,,171.0202365,,,,,,0.000109679,,,,
5617,,171.229978,,,,,,0.000109388,,,,
5618,,171.4399776,,,,,,0.000109105,,,,
5619,,171.6502359,,,,,,0.000108832,,,,
5620,,171.860753,,,,,,0.000108567,,,,
5621,,172.0715292,,,,,,0.00010831,,,,
5622,,172.2825649,,,,,,0.000108061,,,,
5623,,172.4938604,,,,,,0.00010782,,,,
5624,,172.705416,,,,,,0.000107586,,,,
5625,,172.917232,,,,,,0.00010736,,,,
5626,,173.1293088,,,,,,0.000107141,,,,
5627,,173.3416466,,,,,,0.000106929,,,,
5628,,173.5542457,,,,,,0.000106724,,,,
5629,,173.7671065,,,,,,0.000106526,,,,
5630,,173.9802293,,,,,,0.000106334,,,,
5631,,174.1936144,,,,,,0.000106148,,,,
5632,,174.407262,,,,,,0.000105969,,,,
5633,,174.6211727,,,,,,0.000105796,,,,
5634,,174.8353465,,,,,,0.000105628,,,,
5635,,175.049784,,,,,,0.000105467,,,,
5636,,175.2644853,,,,,,0.000105311,,,,
5637,,175.4794508,,,,,,0.00010516,,,,
5638,,175.6946808,,,,,,0.000105015,,,,
5639,,175.9101756,,,,,,0.000104876,,,,
5640,,176.1259357,,,,,,0.000104741,,,,
5641,,176.3419611,,,,,,0.000104611,,,,
5642,,176.5582524,,,,,,0.000104487,,,,
5643,,176.7748097,,,,,,0.000104367,,,,
5644,,176.9916335,,,,,,0.000104252,,,,
5645,,177.2087241,,,,,,0.000104141,,,,
5646,,177.4260817,,,,,,0.000104035,,,,
5647,,177.6437067,,,,,,0.000103933,,,,
5648,,177.8615994,,,,,,0.000103836,,,,
5649,,178.0797602,,,,,,0.000103743,,,,
5650,,178.2981893,,,,,,0.000107193,,,,
5651,,178.516887,,,,,,0.000106578,,,,
5652,,178.7358538,,,,,,0.000106122,,,,
5653,,178.9550899,,,,,,0.000105691,,,,
5654,,179.1745957,,,,,,0.000105278,,,,
5655,,179.3943714,,,,,,0.00010488,,,,
5656,,179.6144174,,,,,,0.000104496,,,,
5657,,179.8347341,,,,,,0.000104126,,,,
5658,,180.0553217,,,,,,0.000103767,,,,
5659,,180.2761805,,,,,,0.000103421,,,,
5660,,180.497311,,,,,,0.000103085,,,,
5661,,180.7187134,,,,,,0.00010276,,,,
5662,,180.940388,,,,,,0.000102446,,,,
5663,,181.1623352,,,,,,0.000102141,,,,
5664,,181.3845553,,,,,,0.000101845,,,,
5665,,181.6070487,,,,,,0.000101559,,,,
5666,,181.8298156,,,,,,0.000101281,,,,
5667,,182.0528564,,,,,,0.000101012,,,,
5668,,182.2761714,,,,,,0.000100752,,,,
5669,,182.499761,,,,,,0.000100499,,,,
5670,,182.7236255,,,,,,0.000100254,,,,
5671,,182.9477651,,,,,,0.000100017,,,,
5672,,183.1721803,,,,,,9.98E-05,,,,
5673,,183.3968714,,,,,,9.96E-05,,,,
5674,,183.6218387,,,,,,9.93E-05,,,,
5675,,183.8470825,,,,,,9.91E-05,,,,
5676,,184.0726032,,,,,,9.89E-05,,,,
5677,,184.298401,,,,,,9.87E-05,,,,
5678,,184.5244764,,,,,,9.86E-05,,,,
5679,,184.7508297,,,,,,9.84E-05,,,,
5680,,184.9774612,,,,,,9.82E-05,,,,
5681,,185.2043712,,,,,,9.80E-05,,,,
5682,,185.4315601,,,,,,9.79E-05,,,,
5683,,185.6590281,,,,,,9.77E-05,,,,
5684,,185.8867757,,,,,,9.75E-05,,,,
5685,,186.1148032,,,,,,9.74E-05,,,,
5686,,186.3431109,,,,,,9.72E-05,,,,
5687,,186.5716991,,,,,,9.71E-05,,,,
5688,,186.8005683,,,,,,9.70E-05,,,,
5689,,187.0297186,,,,,,9.68E-05,,,,
5690,,187.2591505,,,,,,9.67E-05,,,,
5691,,187.4888643,,,,,,9.66E-05,,,,
5692,,187.7188603,,,,,,9.65E-05,,,,
5693,,187.9491389,,,,,,9.64E-05,,,,
5694,,188.1797004,,,,,,9.63E-05,,,,
5695,,188.4105451,,,,,,9.62E-05,,,,
5696,,188.6416735,,,,,,9.61E-05,,,,
5697,,188.8730858,,,,,,9.60E-05,,,,
5698,,189.1047823,,,,,,9.59E-05,,,,
5699,,189.3367635,,,,,,9.58E-05,,,,
5700,,189.5690296,,,,,,9.90E-05,,,,
5701,,189.801581,,,,,,9.84E-05,,,,
5702,,190.0344181,,,,,,9.80E-05,,,,
5703,,190.2675411,,,,,,9.76E-05,,,,
5704,,190.5009505,,,,,,9.72E-05,,,,
5705,,190.7346465,,,,,,9.68E-05,,,,
5706,,190.9686296,,,,,,9.65E-05,,,,
5707,,191.2029,,,,,,9.62E-05,,,,
5708,,191.4374581,,,,,,9.58E-05,,,,
5709,,191.6723042,,,,,,9.55E-05,,,,
5710,,191.9074388,,,,,,9.52E-05,,,,
5711,,192.142862,,,,,,9.49E-05,,,,
5712,,192.3785744,,,,,,9.46E-05,,,,
5713,,192.6145762,,,,,,9.43E-05,,,,
5714,,192.8508678,,,,,,9.40E-05,,,,
5715,,193.0874495,,,,,,9.38E-05,,,,
5716,,193.3243217,,,,,,9.35E-05,,,,
5717,,193.5614847,,,,,,9.33E-05,,,,
5718,,193.7989389,,,,,,9.30E-05,,,,
5719,,194.0366846,,,,,,9.28E-05,,,,
5720,,194.2747221,,,,,,9.26E-05,,,,
5721,,194.5130519,,,,,,9.24E-05,,,,
5722,,194.7516743,,,,,,9.21E-05,,,,
5723,,194.9905896,,,,,,9.19E-05,,,,
5724,,195.2297982,,,,,,9.17E-05,,,,
5725,,195.4693003,,,,,,9.15E-05,,,,
5726,,195.7090965,,,,,,9.14E-05,,,,
5727,,195.949187,,,,,,9.12E-05,,,,
5728,,196.1895722,,,,,,9.10E-05,,,,
5729,,196.4302524,,,,,,9.08E-05,,,,
5730,,196.671228,,,,,,9.07E-05,,,,
5731,,196.9124994,,,,,,9.05E-05,,,,
5732,,197.1540669,,,,,,9.04E-05,,,,
5733,,197.3959308,,,,,,9.02E-05,,,,
5734,,197.6380915,,,,,,9.01E-05,,,,
5735,,197.8805494,,,,,,8.99E-05,,,,
5736,,198.1233048,,,,,,8.98E-05,,,,
5737,,198.3663581,,,,,,8.97E-05,,,,
5738,,198.6097096,,,,,,8.95E-05,,,,
5739,,198.8533598,,,,,,8.94E-05,,,,
5740,,199.0973088,,,,,,8.93E-05,,,,
5741,,199.3415572,,,,,,8.92E-05,,,,
5742,,199.5861053,,,,,,8.91E-05,,,,
5743,,199.8309534,,,,,,8.90E-05,,,,
5744,,200.0761019,,,,,,8.89E-05,,,,
5745,,200.3215511,,,,,,8.88E-05,,,,
5746,,200.5673014,,,,,,8.87E-05,,,,
5747,,200.8133532,,,,,,8.86E-05,,,,
5748,,201.0597069,,,,,,8.85E-05,,,,
5749,,201.3063627,,,,,,8.85E-05,,,,
5750,,201.5533211,,,,,,9.14E-05,,,,
5751,,201.8005824,,,,,,9.09E-05,,,,
5752,,202.048147,,,,,,9.05E-05,,,,
5753,,202.2960152,,,,,,9.01E-05,,,,
5754,,202.5441875,,,,,,8.98E-05,,,,
5755,,202.7926641,,,,,,8.94E-05,,,,
5756,,203.0414455,,,,,,8.91E-05,,,,
5757,,203.2905319,,,,,,8.88E-05,,,,
5758,,203.5399238,,,,,,8.85E-05,,,,
5759,,203.7896216,,,,,,8.82E-05,,,,
5760,,204.0396256,,,,,,8.79E-05,,,,
5761,,204.2899361,,,,,,8.76E-05,,,,
5762,,204.5405536,,,,,,8.74E-05,,,,
5763,,204.7914784,,,,,,8.71E-05,,,,
5764,,205.0427108,,,,,,8.68E-05,,,,
5765,,205.2942513,,,,,,8.66E-05,,,,
5766,,205.5461002,,,,,,8.64E-05,,,,
5767,,205.7982579,,,,,,8.61E-05,,,,
5768,,206.0507247,,,,,,8.59E-05,,,,
5769,,206.3035011,,,,,,8.57E-05,,,,
5770,,206.5565873,,,,,,8.55E-05,,,,
5771,,206.8099838,,,,,,8.53E-05,,,,
5772,,207.0636909,,,,,,8.51E-05,,,,
5773,,207.3177091,,,,,,8.49E-05,,,,
5774,,207.5720386,,,,,,8.47E-05,,,,
5775,,207.8266799,,,,,,8.45E-05,,,,
5776,,208.0816333,,,,,,8.44E-05,,,,
5777,,208.3368992,,,,,,8.42E-05,,,,
5778,,208.5924779,,,,,,8.40E-05,,,,
5779,,208.84837,,,,,,8.39E-05,,,,
5780,,209.1045756,,,,,,8.37E-05,,,,
5781,,209.3610953,,,,,,8.36E-05,,,,
5782,,209.6179293,,,,,,8.34E-05,,,,
5783,,209.8750781,,,,,,8.33E-05,,,,
5784,,210.132542,,,,,,8.32E-05,,,,
5785,,210.3903214,,,,,,8.30E-05,,,,
5786,,210.6484167,,,,,,8.29E-05,,,,
5787,,210.9068282,,,,,,8.28E-05,,,,
5788,,211.1655564,,,,,,8.27E-05,,,,
5789,,211.4246016,,,,,,8.26E-05,,,,
5790,,211.6839643,,,,,,8.25E-05,,,,
5791,,211.9436447,,,,,,8.24E-05,,,,
5792,,212.2036432,,,,,,8.23E-05,,,,
5793,,212.4639603,,,,,,8.22E-05,,,,
5794,,212.7245964,,,,,,8.21E-05,,,,
5795,,212.9855517,,,,,,8.20E-05,,,,
5796,,213.2468267,,,,,,8.19E-05,,,,
5797,,213.5084218,,,,,,8.18E-05,,,,
5798,,213.7703374,,,,,,8.18E-05,,,,
5799,,214.0325738,,,,,,8.17E-05,,,,
5800,,214.2951314,,,,,,8.44E-05,,,,
5801,,214.5580106,,,,,,8.39E-05,,,,
5802,,214.8212118,,,,,,8.36E-05,,,,
5803,,215.0847354,,,,,,8.32E-05,,,,
5804,,215.3485818,,,,,,8.29E-05,,,,
5805,,215.6127513,,,,,,8.26E-05,,,,
5806,,215.8772444,,,,,,8.23E-05,,,,
5807,,216.1420613,,,,,,8.20E-05,,,,
5808,,216.4072026,,,,,,8.17E-05,,,,
5809,,216.6726686,,,,,,8.14E-05,,,,
5810,,216.9384597,,,,,,8.12E-05,,,,
5811,,217.2045762,,,,,,8.09E-05,,,,
5812,,217.4710187,,,,,,8.07E-05,,,,
5813,,217.7377874,,,,,,8.04E-05,,,,
5814,,218.0048827,,,,,,8.02E-05,,,,
5815,,218.2723051,,,,,,8.00E-05,,,,
5816,,218.5400549,,,,,,7.98E-05,,,,
5817,,218.8081325,,,,,,7.95E-05,,,,
5818,,219.0765384,,,,,,7.93E-05,,,,
5819,,219.3452728,,,,,,7.91E-05,,,,
5820,,219.6143363,,,,,,7.89E-05,,,,
5821,,219.8837292,,,,,,7.88E-05,,,,
5822,,220.1534518,,,,,,7.86E-05,,,,
5823,,220.4235047,,,,,,7.84E-05,,,,
5824,,220.6938881,,,,,,7.82E-05,,,,
5825,,220.9646025,,,,,,7.81E-05,,,,
5826,,221.2356483,,,,,,7.79E-05,,,,
5827,,221.5070258,,,,,,7.78E-05,,,,
5828,,221.7787355,,,,,,7.76E-05,,,,
5829,,222.0507778,,,,,,7.75E-05,,,,
5830,,222.3231531,,,,,,7.73E-05,,,,
5831,,222.5958617,,,,,,7.72E-05,,,,
5832,,222.868904,,,,,,7.71E-05,,,,
5833,,223.1422805,,,,,,7.69E-05,,,,
5834,,223.4159916,,,,,,7.68E-05,,,,
5835,,223.6900377,,,,,,7.67E-05,,,,
5836,,223.9644191,,,,,,7.66E-05,,,,
5837,,224.2391363,,,,,,7.65E-05,,,,
5838,,224.5141896,,,,,,7.64E-05,,,,
5839,,224.7895795,,,,,,7.63E-05,,,,
5840,,225.0653064,,,,,,7.62E-05,,,,
5841,,225.3413706,,,,,,7.61E-05,,,,
5842,,225.6177727,,,,,,7.60E-05,,,,
5843,,225.8945129,,,,,,7.59E-05,,,,
5844,,226.1715917,,,,,,7.58E-05,,,,
5845,,226.4490095,,,,,,7.57E-05,,,,
5846,,226.7267666,,,,,,7.56E-05,,,,
5847,,227.0048636,,,,,,7.56E-05,,,,
5848,,227.2833008,,,,,,7.55E-05,,,,
5849,,227.5620786,,,,,,7.54E-05,,,,
5850,,227.8411975,,,,,,7.79E-05,,,,
5851,,228.1206578,,,,,,7.75E-05,,,,
5852,,228.4004599,,,,,,7.72E-05,,,,
5853,,228.6806042,,,,,,7.69E-05,,,,
5854,,228.9610913,,,,,,7.66E-05,,,,
5855,,229.2419214,,,,,,7.63E-05,,,,
5856,,229.5230949,,,,,,7.60E-05,,,,
5857,,229.8046124,,,,,,7.57E-05,,,,
5858,,230.0864742,,,,,,7.55E-05,,,,
5859,,230.3686807,,,,,,7.52E-05,,,,
5860,,230.6512323,,,,,,7.50E-05,,,,
5861,,230.9341294,,,,,,7.47E-05,,,,
5862,,231.2173726,,,,,,7.45E-05,,,,
5863,,231.500962,,,,,,7.43E-05,,,,
5864,,231.7848983,,,,,,7.41E-05,,,,
5865,,232.0691818,,,,,,7.38E-05,,,,
5866,,232.3538128,,,,,,7.36E-05,,,,
5867,,232.638792,,,,,,7.35E-05,,,,
5868,,232.9241195,,,,,,7.33E-05,,,,
5869,,233.2097959,,,,,,7.31E-05,,,,
5870,,233.4958216,,,,,,7.29E-05,,,,
5871,,233.782197,,,,,,7.27E-05,,,,
5872,,234.0689225,,,,,,7.26E-05,,,,
5873,,234.3559986,,,,,,7.24E-05,,,,
5874,,234.6434256,,,,,,7.22E-05,,,,
5875,,234.9312039,,,,,,7.21E-05,,,,
5876,,235.2193341,,,,,,7.19E-05,,,,
5877,,235.5078165,,,,,,7.18E-05,,,,
5878,,235.7966515,,,,,,7.17E-05,,,,
5879,,236.0858396,,,,,,7.15E-05,,,,
5880,,236.3753812,,,,,,7.14E-05,,,,
5881,,236.6652766,,,,,,7.13E-05,,,,
5882,,236.9555264,,,,,,7.12E-05,,,,
5883,,237.246131,,,,,,7.10E-05,,,,
5884,,237.5370907,,,,,,7.09E-05,,,,
5885,,237.828406,,,,,,7.08E-05,,,,
5886,,238.1200774,,,,,,7.07E-05,,,,
5887,,238.4121052,,,,,,7.06E-05,,,,
5888,,238.7044899,,,,,,7.05E-05,,,,
5889,,238.9972319,,,,,,7.04E-05,,,,
5890,,239.2903316,,,,,,7.03E-05,,,,
5891,,239.5837895,,,,,,7.02E-05,,,,
5892,,239.8776059,,,,,,7.02E-05,,,,
5893,,240.1717814,,,,,,7.01E-05,,,,
5894,,240.4663164,,,,,,7.00E-05,,,,
5895,,240.7612112,,,,,,6.99E-05,,,,
5896,,241.0564663,,,,,,6.99E-05,,,,
5897,,241.3520822,,,,,,6.98E-05,,,,
5898,,241.6480592,,,,,,6.97E-05,,,,
5899,,241.9443979,,,,,,6.97E-05,,,,
5900,,242.2410986,,,,,,7.20E-05,,,,
5901,,242.5381617,,,,,,7.16E-05,,,,
5902,,242.8355878,,,,,,7.13E-05,,,,
5903,,243.1333772,,,,,,7.10E-05,,,,
5904,,243.4315303,,,,,,7.07E-05,,,,
5905,,243.7300477,,,,,,7.04E-05,,,,
5906,,244.0289297,,,,,,7.02E-05,,,,
5907,,244.3281768,,,,,,6.99E-05,,,,
5908,,244.6277894,,,,,,6.97E-05,,,,
5909,,244.927768,,,,,,6.94E-05,,,,
5910,,245.2281129,,,,,,6.92E-05,,,,
5911,,245.5288247,,,,,,6.90E-05,,,,
5912,,245.8299038,,,,,,6.88E-05,,,,
5913,,246.1313505,,,,,,6.86E-05,,,,
5914,,246.4331654,,,,,,6.84E-05,,,,
5915,,246.7353489,,,,,,6.82E-05,,,,
5916,,247.0379014,,,,,,6.80E-05,,,,
5917,,247.3408234,,,,,,6.78E-05,,,,
5918,,247.6441153,,,,,,6.77E-05,,,,
5919,,247.9477775,,,,,,6.75E-05,,,,
5920,,248.2518106,,,,,,6.73E-05,,,,
5921,,248.5562149,,,,,,6.72E-05,,,,
5922,,248.8609908,,,,,,6.70E-05,,,,
5923,,249.1661389,,,,,,6.69E-05,,,,
5924,,249.4716596,,,,,,6.67E-05,,,,
5925,,249.7775533,,,,,,6.66E-05,,,,
5926,,250.0838205,,,,,,6.64E-05,,,,
5927,,250.3904615,,,,,,6.63E-05,,,,
5928,,250.697477,,,,,,6.62E-05,,,,
5929,,251.0048672,,,,,,6.61E-05,,,,
5930,,251.3126327,,,,,,6.59E-05,,,,
5931,,251.6207739,,,,,,6.58E-05,,,,
5932,,251.9292913,,,,,,6.57E-05,,,,
5933,,252.2381852,,,,,,6.56E-05,,,,
5934,,252.5474562,,,,,,6.55E-05,,,,
5935,,252.8571048,,,,,,6.54E-05,,,,
5936,,253.1671312,,,,,,6.53E-05,,,,
5937,,253.4775361,,,,,,6.52E-05,,,,
5938,,253.7883199,,,,,,6.51E-05,,,,
5939,,254.0994829,,,,,,6.50E-05,,,,
5940,,254.4110258,,,,,,6.49E-05,,,,
5941,,254.7229488,,,,,,6.49E-05,,,,
5942,,255.0352526,,,,,,6.48E-05,,,,
5943,,255.3479374,,,,,,6.47E-05,,,,
5944,,255.6610039,,,,,,6.46E-05,,,,
5945,,255.9744524,,,,,,6.46E-05,,,,
5946,,256.2882834,,,,,,6.45E-05,,,,
5947,,256.6024973,,,,,,6.44E-05,,,,
5948,,256.9170947,,,,,,6.44E-05,,,,
5949,,257.232076,,,,,,6.43E-05,,,,
5950,,257.5474416,,,,,,6.65E-05,,,,
5951,,257.863192,,,,,,6.61E-05,,,,
5952,,258.1793276,,,,,,6.58E-05,,,,
5953,,258.495849,,,,,,6.55E-05,,,,
5954,,258.8127565,,,,,,6.53E-05,,,,
5955,,259.1300507,,,,,,6.50E-05,,,,
5956,,259.447732,,,,,,6.48E-05,,,,
5957,,259.7658008,,,,,,6.46E-05,,,,
5958,,260.0842577,,,,,,6.43E-05,,,,
5959,,260.4031031,,,,,,6.41E-05,,,,
5960,,260.7223374,,,,,,6.39E-05,,,,
5961,,261.0419611,,,,,,6.37E-05,,,,
5962,,261.3619748,,,,,,6.35E-05,,,,
5963,,261.6823788,,,,,,6.33E-05,,,,
5964,,262.0031736,,,,,,6.32E-05,,,,
5965,,262.3243597,,,,,,6.30E-05,,,,
5966,,262.6459375,,,,,,6.28E-05,,,,
5967,,262.9679076,,,,,,6.26E-05,,,,
5968,,263.2902704,,,,,,6.25E-05,,,,
5969,,263.6130263,,,,,,6.23E-05,,,,
5970,,263.9361759,,,,,,6.22E-05,,,,
5971,,264.2597196,,,,,,6.20E-05,,,,
5972,,264.5836579,,,,,,6.19E-05,,,,
5973,,264.9079912,,,,,,6.17E-05,,,,
5974,,265.23272,,,,,,6.16E-05,,,,
5975,,265.5578449,,,,,,6.15E-05,,,,
5976,,265.8833661,,,,,,6.13E-05,,,,
5977,,266.2092844,,,,,,6.12E-05,,,,
5978,,266.5356,,,,,,6.11E-05,,,,
5979,,266.8623136,,,,,,6.10E-05,,,,
5980,,267.1894255,,,,,,6.09E-05,,,,
5981,,267.5169363,,,,,,6.08E-05,,,,
5982,,267.8448464,,,,,,6.07E-05,,,,
5983,,268.1731563,,,,,,6.06E-05,,,,
5984,,268.5018664,,,,,,6.05E-05,,,,
5985,,268.8309773,,,,,,6.04E-05,,,,
5986,,269.1604895,,,,,,6.03E-05,,,,
5987,,269.4904034,,,,,,6.02E-05,,,,
5988,,269.8207194,,,,,,6.01E-05,,,,
5989,,270.1514382,,,,,,6.01E-05,,,,
5990,,270.4825601,,,,,,6.00E-05,,,,
5991,,270.8140857,,,,,,5.99E-05,,,,
5992,,271.1460153,,,,,,5.98E-05,,,,
5993,,271.4783496,,,,,,5.98E-05,,,,
5994,,271.811089,,,,,,5.97E-05,,,,
5995,,272.1442339,,,,,,5.96E-05,,,,
5996,,272.477785,,,,,,5.96E-05,,,,
5997,,272.8117425,,,,,,5.95E-05,,,,
5998,,273.1461071,,,,,,5.95E-05,,,,
5999,,273.4808792,,,,,,5.94E-05,,,,

==> results/submarine.csv <==
iteration,SOR,Jacobi,HINTS-BiCGStab,Gauss-Seidel,GMRES,SSOR,HINTS-Gauss-Seidel,HINTS-Jacobi,HINTS-GMRES,BiCGStab,HINTS-SSOR,HINTS-SOR
0,,,,,,,,,,,,
1,,,,,,,,,,,,
2,,,,,,,,,,,,
3,,,,,,,,,,,,
4,,,,,,,,,,,,
5,,,,,,,,,,,,
6,,,,,,,,,,,,
7,,,,,,,,,,,,
8,,,,,,,,,,,,
9,,,,,,,,,,,,
10,,,,,,,,,,,,
11,,,,,,,,,,,,
12,,,,,,,,,,,,
13,,,,,,,,,,,,
14,,,,,,,,,,,,
15,,,,,,,,,,,,
16,,,,,,,,,,,,
17,,,,,,,,,,,,
18,,,,,,,,,,,,
19,,,,,,,,,,,,
20,,,,,,,,,,,,
21,,,,,,,,,,,,
22,,,,,,,,,,,,
23,,,,,,,,,,,,
24,,,,,,,,,,,,
25,,,,,,,,,,,,
26,,,,,,,,,,,,
27,,,,,,,,,,,,
28,,,,,,,,,,,,
29,,,,,,,,,,,,
30,,,,,,,,,,,,
31,,,,,,,,,,,,
32,,,,,,,,,,,,
33,,,,,,,,,,,,
34,,,,,,,,,,,,
35,,,,,,,,,,,,
36,,,,,,,,,,,,
37,,,,,,,,,,,,
38,,,,,,,,,,,,
39,,,,,,,,,,,,
40,,,,,,,,,,,,
41,,,,,,,,,,,,
42,,,,,,,,,,,,
43,,,,,,,,,,,,
44,,,,,,,,,,,,
45,,,,,,,,,,,,
46,,,,,,,,,,,,
47,,,,,,,,,,,,
48,,,,,,,,,,,,
49,,,,,,,,,,,,
50,,,,,,,,,,,,
51,,,,,,,,,,,,
52,,,,,,,,,,,,
53,,,,,,,,,,,,
54,,,,,,,,,,,,
55,,,,,,,,,,,,
56,,,,,,,,,,,,
57,,,,,,,,,,,,
58,,,,,,,,,,,,
59,,,,,,,,,,,,
60,,,,,,,,,,,,
61,,,,,,,,,,,,
62,,,,,,,,,,,,
63,,,,,,,,,,,,
64,,,,,,,,,,,,
65,,,,,,,,,,,,
66,,,,,,,,,,,,
67,,,,,,,,,,,,
68,,,,,,,,,,,,
69,,,,,,,,,,,,
70,,,,,,,,,,,,
71,,,,,,,,,,,,
72,,,,,,,,,,,,
73,,,,,,,,,,,,
74,,,,,,,,,,,,
75,,,,,,,,,,,,
76,,,,,,,,,,,,
77,,,,,,,,,,,,
78,,,,,,,,,,,,
79,,,,,,,,,,,,
80,,,,,,,,,,,,
81,,,,,,,,,,,,
82,,,,,,,,,,,,
83,,,,,,,,,,,,
84,,,,,,,,,,,,
85,,,,,,,,,,,,
86,,,,,,,,,,,,
87,,,,,,,,,,,,
88,,,,,,,,,,,,
89,,,,,,,,,,,,
90,,,,,,,,,,,,
91,,,,,,,,,,,,
92,,,,,,,,,,,,
93,,,,,,,,,,,,
94,,,,,,,,,,,,
95,,,,,,,,,,,,
96,,,,,,,,,,,,
97,,,,,,,,,,,,
98,,,,,,,,,,,,
99,,,,,,,,,,,,
100,,,,,,,,,,,,
101,,,,,,,,,,,,
102,,,,,,,,,,,,
103,,,,,,,,,,,,
104,,,,,,,,,,,,
105,,,,,,,,,,,,
106,,,,,,,,,,,,
107,,,,,,,,,,,,
108,,,,,,,,,,,,
109,,,,,,,,,,,,
110,,,,,,,,,,,,
111,,,,,,,,,,,,
112,,,,,,,,,,,,
113,,,,,,,,,,,,
114,,,,,,,,,,,,
115,,,,,,,,,,,,
116,,,,,,,,,,,,
117,,,,,,,,,,,,
118,,,,,,,,,,,,
119,,,,,,,,,,,,
120,,,,,,,,,,,,
121,,,,,,,,,,,,
122,,,,,,,,,,,,
123,,,,,,,,,,,,
124,,,,,,,,,,,,
125,,,,,,,,,,,,
126,,,,,,,,,,,,
127,,,,,,,,,,,,
128,,,,,,,,,,,,
129,,,,,,,,,,,,
130,,,,,,,,,,,,
131,,,,,,,,,,,,
132,,,,,,,,,,,,
133,,,,,,,,,,,,
134,,,,,,,,,,,,
135,,,,,,,,,,,,
136,,,,,,,,,,,,
137,,,,,,,,,,,,
138,,,,,,,,,,,,
139,,,,,,,,,,,,
140,,,,,,,,,,,,
141,,,,,,,,,,,,
142,,,,,,,,,,,,
143,,,,,,,,,,,,
144,,,,,,,,,,,,
145,,,,,,,,,,,,
146,,,,,,,,,,,,
147,,,,,,,,,,,,
148,,,,,,,,,,,,
149,,,,,,,,,,,,
150,,,,,,,,,,,,
151,,,,,,,,,,,,
152,,,,,,,,,,,,
153,,,,,,,,,,,,
154,,,,,,,,,,,,
155,,,,,,,,,,,,
156,,,,,,,,,,,,
157,,,,,,,,,,,,
158,,,,,,,,,,,,
159,,,,,,,,,,,,
160,,,,,,,,,,,,
161,,,,,,,,,,,,
162,,,,,,,,,,,,
163,,,,,,,,,,,,
164,,,,,,,,,,,,
165,,,,,,,,,,,,
166,,,,,,,,,,,,
167,,,,,,,,,,,,
168,,,,,,,,,,,,
169,,,,,,,,,,,,
170,,,,,,,,,,,,
171,,,,,,,,,,,,
172,,,,,,,,,,,,
173,,,,,,,,,,,,
174,,,,,,,,,,,,
175,,,,,,,,,,,,
176,,,,,,,,,,,,
177,,,,,,,,,,,,
178,,,,,,,,,,,,
179,,,,,,,,,,,,
180,,,,,,,,,,,,
181,,,,,,,,,,,,
182,,,,,,,,,,,,
183,,,,,,,,,,,,
184,,,,,,,,,,,,
185,,,,,,,,,,,,
186,,,,,,,,,,,,
187,,,,,,,,,,,,
188,,,,,,,,,,,,
189,,,,,,,,,,,,
190,,,,,,,,,,,,
191,,,,,,,,,,,,
192,,,,,,,,,,,,
193,,,,,,,,,,,,
194,,,,,,,,,,,,
195,,,,,,,,,,,,
196,,,,,,,,,,,,
197,,,,,,,,,,,,
198,,,,,,,,,,,,
199,,,,,,,,,,,,
200,,,,,,,,,,,,
201,,,,,,,,,,,,
202,,,,,,,,,,,,
203,,,,,,,,,,,,
204,,,,,,,,,,,,
205,,,,,,,,,,,,
206,,,,,,,,,,,,
207,,,,,,,,,,,,
208,,,,,,,,,,,,
209,,,,,,,,,,,,
210,,,,,,,,,,,,
211,,,,,,,,,,,,
212,,,,,,,,,,,,
213,,,,,,,,,,,,
214,,,,,,,,,,,,
215,,,,,,,,,,,,
216,,,,,,,,,,,,
217,,,,,,,,,,,,
218,,,,,,,,,,,,
219,,,,,,,,,,,,
220,,,,,,,,,,,,
221,,,,,,,,,,,,
222,,,,,,,,,,,,
223,,,,,,,,,,,,
224,,,,,,,,,,,,
225,,,,,,,,,,,,
226,,,,,,,,,,,,
227,,,,,,,,,,,,
228,,,,,,,,,,,,
229,,,,,,,,,,,,
230,,,,,,,,,,,,
231,,,,,,,,,,,,
232,,,,,,,,,,,,
233,,,,,,,,,,,,
234,,,,,,,,,,,,
235,,,,,,,,,,,,
236,,,,,,,,,,,,
237,,,,,,,,,,,,
238,,,,,,,,,,,,
239,,,,,,,,,,,,
240,,,,,,,,,,,,
241,,,,,,,,,,,,
242,,,,,,,,,,,,
243,,,,,,,,,,,,
244,,,,,,,,,,,,
245,,,,,,,,,,,,
246,,,,,,,,,,,,
247,,,,,,,,,,,,
248,,,,,,,,,,,,
249,,,,,,,,,,,,
250,,,,,,,,,,,,
251,,,,,,,,,,,,
252,,,,,,,,,,,,
253,,,,,,,,,,,,
254,,,,,,,,,,,,
255,,,,,,,,,,,,
256,,,,,,,,,,,,
257,,,,,,,,,,,,
258,,,,,,,,,,,,
259,,,,,,,,,,,,
260,,,,,,,,,,,,
261,,,,,,,,,,,,
262,,,,,,,,,,,,
263,,,,,,,,,,,,
264,,,,,,,,,,,,
265,,,,,,,,,,,,
266,,,,,,,,,,,,
267,,,,,,,,,,,,
268,,,,,,,,,,,,
269,,,,,,,,,,,,
270,,,,,,,,,,,,
271,,,,,,,,,,,,
272,,,,,,,,,,,,
273,,,,,,,,,,,,
274,,,,,,,,,,,,
275,,,,,,,,,,,,
276,,,,,,,,,,,,
277,,,,,,,,,,,,
278,,,,,,,,,,,,
279,,,,,,,,,,,,
280,,,,,,,,,,,,
281,,,,,,,,,,,,
282,,,,,,,,,,,,
283,,,,,,,,,,,,
284,,,,,,,,,,,,
285,,,,,,,,,,,,
286,,,,,,,,,,,,
287,,,,,,,,,,,,
288,,,,,,,,,,,,
289,,,,,,,,,,,,
290,,,,,,,,,,,,
291,,,,,,,,,,,,
292,,,,,,,,,,,,
293,,,,,,,,,,,,
294,,,,,,,,,,,,
295,,,,,,,,,,,,
296,,,,,,,,,,,,
297,,,,,,,,,,,,
298,,,,,,,,,,,,
299,,,,,,,,,,,,
300,,,,,,,,,,,,
301,,,,,,,,,,,,
302,,,,,,,,,,,,
303,,,,,,,,,,,,
304,,,,,,,,,,,,
305,,,,,,,,,,,,
306,,,,,,,,,,,,
307,,,,,,,,,,,,
308,,,,,,,,,,,,
309,,,,,,,,,,,,
310,,,,,,,,,,,,
311,,,,,,,,,,,,
312,,,,,,,,,,,,
313,,,,,,,,,,,,
314,,,,,,,,,,,,
315,,,,,,,,,,,,
316,,,,,,,,,,,,
317,,,,,,,,,,,,
318,,,,,,,,,,,,
319,,,,,,,,,,,,
320,,,,,,,,,,,,
321,,,,,,,,,,,,
322,,,,,,,,,,,,
323,,,,,,,,,,,,
324,,,,,,,,,,,,
325,,,,,,,,,,,,
326,,,,,,,,,,,,
327,,,,,,,,,,,,
328,,,,,,,,,,,,
329,,,,,,,,,,,,
330,,,,,,,,,,,,
331,,,,,,,,,,,,
332,,,,,,,,,,,,
333,,,,,,,,,,,,
334,,,,,,,,,,,,
335,,,,,,,,,,,,
336,,,,,,,,,,,,
337,,,,,,,,,,,,
338,,,,,,,,,,,,
339,,,,,,,,,,,,
340,,,,,,,,,,,,
341,,,,,,,,,,,,
342,,,,,,,,,,,,
343,,,,,,,,,,,,
344,,,,,,,,,,,,
345,,,,,,,,,,,,
346,,,,,,,,,,,,
347,,,,,,,,,,,,
348,,,,,,,,,,,,
349,,,,,,,,,,,,
350,,,,,,,,,,,,
351,,,,,,,,,,,,
352,,,,,,,,,,,,
353,,,,,,,,,,,,
354,,,,,,,,,,,,
355,,,,,,,,,,,,
356,,,,,,,,,,,,
357,,,,,,,,,,,,
358,,,,,,,,,,,,
359,,,,,,,,,,,,
360,,,,,,,,,,,,
361,,,,,,,,,,,,
362,,,,,,,,,,,,
363,,,,,,,,,,,,
364,,,,,,,,,,,,
365,,,,,,,,,,,,
366,,,,,,,,,,,,
367,,,,,,,,,,,,
368,,,,,,,,,,,,
369,,,,,,,,,,,,
370,,,,,,,,,,,,
371,,,,,,,,,,,,
372,,,,,,,,,,,,
373,,,,,,,,,,,,
374,,,,,,,,,,,,
375,,,,,,,,,,,,
376,,,,,,,,,,,,
377,,,,,,,,,,,,
378,,,,,,,,,,,,
379,,,,,,,,,,,,
380,,,,,,,,,,,,
381,,,,,,,,,,,,
382,,,,,,,,,,,,
383,,,,,,,,,,,,
384,,,,,,,,,,,,
385,,,,,,,,,,,,
386,,,,,,,,,,,,
387,,,,,,,,,,,,
388,,,,,,,,,,,,
389,,,,,,,,,,,,
390,,,,,,,,,,,,
391,,,,,,,,,,,,
392,,,,,,,,,,,,
393,,,,,,,,,,,,
394,,,,,,,,,,,,
395,,,,,,,,,,,,
396,,,,,,,,,,,,
397,,,,,,,,,,,,
398,,,,,,,,,,,,
399,,,,,,,,,,,,
400,,,,,,,,,,,,
401,,,,,,,,,,,,
402,,,,,,,,,,,,
403,,,,,,,,,,,,
404,,,,,,,,,,,,
405,,,,,,,,,,,,
406,,,,,,,,,,,,
407,,,,,,,,,,,,
408,,,,,,,,,,,,
409,,,,,,,,,,,,
410,,,,,,,,,,,,
411,,,,,,,,,,,,
412,,,,,,,,,,,,
413,,,,,,,,,,,,
414,,,,,,,,,,,,
415,,,,,,,,,,,,
416,,,,,,,,,,,,
417,,,,,,,,,,,,
418,,,,,,,,,,,,
419,,,,,,,,,,,,
420,,,,,,,,,,,,
421,,,,,,,,,,,,
422,,,,,,,,,,,,
423,,,,,,,,,,,,
424,,,,,,,,,,,,
425,,,,,,,,,,,,
426,,,,,,,,,,,,
427,,,,,,,,,,,,
428,,,,,,,,,,,,
429,,,,,,,,,,,,
430,,,,,,,,,,,,
431,,,,,,,,,,,,
432,,,,,,,,,,,,
433,,,,,,,,,,,,
434,,,,,,,,,,,,
435,,,,,,,,,,,,
436,,,,,,,,,,,,
437,,,,,,,,,,,,
438,,,,,,,,,,,,
439,,,,,,,,,,,,
440,,,,,,,,,,,,
441,,,,,,,,,,,,
442,,,,,,,,,,,,
443,,,,,,,,,,,,
444,,,,,,,,,,,,
445,,,,,,,,,,,,
446,,,,,,,,,,,,
447,,,,,,,,,,,,
448,,,,,,,,,,,,
449,,,,,,,,,,,,
450,,,,,,,,,,,,
451,,,,,,,,,,,,
452,,,,,,,,,,,,
453,,,,,,,,,,,,
454,,,,,,,,,,,,
455,,,,,,,,,,,,
456,,,,,,,,,,,,
457,,,,,,,,,,,,
458,,,,,,,,,,,,
459,,,,,,,,,,,,
460,,,,,,,,,,,,
461,,,,,,,,,,,,
462,,,,,,,,,,,,
463,,,,,,,,,,,,
464,,,,,,,,,,,,
465,,,,,,,,,,,,
466,,,,,,,,,,,,
467,,,,,,,,,,,,
468,,,,,,,,,,,,
469,,,,,,,,,,,,
470,,,,,,,,,,,,
471,,,,,,,,,,,,
472,,,,,,,,,,,,
473,,,,,,,,,,,,
474,,,,,,,,,,,,
475,,,,,,,,,,,,
476,,,,,,,,,,,,
477,,,,,,,,,,,,
478,,,,,,,,,,,,
479,,,,,,,,,,,,
480,,,,,,,,,,,,
481,,,,,,,,,,,,
482,,,,,,,,,,,,
483,,,,,,,,,,,,
484,,,,,,,,,,,,
485,,,,,,,,,,,,
486,,,,,,,,,,,,
487,,,,,,,,,,,,
488,,,,,,,,,,,,
489,,,,,,,,,,,,
490,,,,,,,,,,,,
491,,,,,,,,,,,,
492,,,,,,,,,,,,
493,,,,,,,,,,,,
494,,,,,,,,,,,,
495,,,,,,,,,,,,
496,,,,,,,,,,,,
497,,,,,,,,,,,,
498,,,,,,,,,,,,
499,,,,,,,,,,,,
500,,,,,,,,,,,,
501,,,,,,,,,,,,
502,,,,,,,,,,,,
503,,,,,,,,,,,,
504,,,,,,,,,,,,
505,,,,,,,,,,,,
506,,,,,,,,,,,,
507,,,,,,,,,,,,
508,,,,,,,,,,,,
509,,,,,,,,,,,,
510,,,,,,,,,,,,
511,,,,,,,,,,,,
512,,,,,,,,,,,,
513,,,,,,,,,,,,
514,,,,,,,,,,,,
515,,,,,,,,,,,,
516,,,,,,,,,,,,
517,,,,,,,,,,,,
518,,,,,,,,,,,,
519,,,,,,,,,,,,
520,,,,,,,,,,,,
521,,,,,,,,,,,,
522,,,,,,,,,,,,
523,,,,,,,,,,,,
524,,,,,,,,,,,,
525,,,,,,,,,,,,
526,,,,,,,,,,,,
527,,,,,,,,,,,,
528,,,,,,,,,,,,
529,,,,,,,,,,,,
530,,,,,,,,,,,,
531,,,,,,,,,,,,
532,,,,,,,,,,,,
533,,,,,,,,,,,,
534,,,,,,,,,,,,
535,,,,,,,,,,,,
536,,,,,,,,,,,,
537,,,,,,,,,,,,
538,,,,,,,,,,,,
539,,,,,,,,,,,,
540,,,,,,,,,,,,
541,,,,,,,,,,,,
542,,,,,,,,,,,,
543,,,,,,,,,,,,
544,,,,,,,,,,,,
545,,,,,,,,,,,,
546,,,,,,,,,,,,
547,,,,,,,,,,,,
548,,,,,,,,,,,,
549,,,,,,,,,,,,
550,,,,,,,,,,,,
551,,,,,,,,,,,,
552,,,,,,,,,,,,
553,,,,,,,,,,,,
554,,,,,,,,,,,,
555,,,,,,,,,,,,
556,,,,,,,,,,,,
557,,,,,,,,,,,,
558,,,,,,,,,,,,
559,,,,,,,,,,,,
560,,,,,,,,,,,,
561,,,,,,,,,,,,
562,,,,,,,,,,,,
563,,,,,,,,,,,,
564,,,,,,,,,,,,
565,,,,,,,,,,,,
566,,,,,,,,,,,,
567,,,,,,,,,,,,
568,,,,,,,,,,,,
569,,,,,,,,,,,,
570,,,,,,,,,,,,
571,,,,,,,,,,,,
572,,,,,,,,,,,,
573,,,,,,,,,,,,
574,,,,,,,,,,,,
575,,,,,,,,,,,,
576,,,,,,,,,,,,
577,,,,,,,,,,,,
578,,,,,,,,,,,,
579,,,,,,,,,,,,
580,,,,,,,,,,,,
581,,,,,,,,,,,,
582,,,,,,,,,,,,
583,,,,,,,,,,,,
584,,,,,,,,,,,,
585,,,,,,,,,,,,
586,,,,,,,,,,,,
587,,,,,,,,,,,,
588,,,,,,,,,,,,
589,,,,,,,,,,,,
590,,,,,,,,,,,,
591,,,,,,,,,,,,
592,,,,,,,,,,,,
593,,,,,,,,,,,,
594,,,,,,,,,,,,
595,,,,,,,,,,,,
596,,,,,,,,,,,,
597,,,,,,,,,,,,
598,,,,,,,,,,,,
599,,,,,,,,,,,,
600,,,,,,,,,,,,
601,,,,,,,,,,,,
602,,,,,,,,,,,,
603,,,,,,,,,,,,
604,,,,,,,,,,,,
605,,,,,,,,,,,,
606,,,,,,,,,,,,
607,,,,,,,,,,,,
608,,,,,,,,,,,,
609,,,,,,,,,,,,
610,,,,,,,,,,,,
611,,,,,,,,,,,,
612,,,,,,,,,,,,
613,,,,,,,,,,,,
614,,,,,,,,,,,,
615,,,,,,,,,,,,
616,,,,,,,,,,,,
617,,,,,,,,,,,,
618,,,,,,,,,,,,
619,,,,,,,,,,,,
620,,,,,,,,,,,,
621,,,,,,,,,,,,
622,,,,,,,,,,,,
623,,,,,,,,,,,,
624,,,,,,,,,,,,
625,,,,,,,,,,,,
626,,,,,,,,,,,,
627,,,,,,,,,,,,
628,,,,,,,,,,,,
629,,,,,,,,,,,,
630,,,,,,,,,,,,
631,,,,,,,,,,,,
632,,,,,,,,,,,,
633,,,,,,,,,,,,
634,,,,,,,,,,,,
635,,,,,,,,,,,,
636,,,,,,,,,,,,
637,,,,,,,,,,,,
638,,,,,,,,,,,,
639,,,,,,,,,,,,
640,,,,,,,,,,,,
641,,,,,,,,,,,,
642,,,,,,,,,,,,
643,,,,,,,,,,,,
644,,,,,,,,,,,,
645,,,,,,,,,,,,
646,,,,,,,,,,,,
647,,,,,,,,,,,,
648,,,,,,,,,,,,
649,,,,,,,,,,,,
650,,,,,,,,,,,,
651,,,,,,,,,,,,
652,,,,,,,,,,,,
653,,,,,,,,,,,,
654,,,,,,,,,,,,
655,,,,,,,,,,,,
656,,,,,,,,,,,,
657,,,,,,,,,,,,
658,,,,,,,,,,,,
659,,,,,,,,,,,,
660,,,,,,,,,,,,
661,,,,,,,,,,,,
662,,,,,,,,,,,,
663,,,,,,,,,,,,
664,,,,,,,,,,,,
665,,,,,,,,,,,,
666,,,,,,,,,,,,
667,,,,,,,,,,,,
668,,,,,,,,,,,,
669,,,,,,,,,,,,
670,,,,,,,,,,,,
671,,,,,,,,,,,,
672,,,,,,,,,,,,
673,,,,,,,,,,,,
674,,,,,,,,,,,,
675,,,,,,,,,,,,
676,,,,,,,,,,,,
677,,,,,,,,,,,,
678,,,,,,,,,,,,
679,,,,,,,,,,,,
680,,,,,,,,,,,,
681,,,,,,,,,,,,
682,,,,,,,,,,,,
683,,,,,,,,,,,,
684,,,,,,,,,,,,
685,,,,,,,,,,,,
686,,,,,,,,,,,,
687,,,,,,,,,,,,
688,,,,,,,,,,,,
689,,,,,,,,,,,,
690,,,,,,,,,,,,
691,,,,,,,,,,,,
692,,,,,,,,,,,,
693,,,,,,,,,,,,
694,,,,,,,,,,,,
695,,,,,,,,,,,,
696,,,,,,,,,,,,
697,,,,,,,,,,,,
698,,,,,,,,,,,,
699,,,,,,,,,,,,
700,,,,,,,,,,,,
701,,,,,,,,,,,,
702,,,,,,,,,,,,
703,,,,,,,,,,,,
704,,,,,,,,,,,,
705,,,,,,,,,,,,
706,,,,,,,,,,,,
707,,,,,,,,,,,,
708,,,,,,,,,,,,
709,,,,,,,,,,,,
710,,,,,,,,,,,,
711,,,,,,,,,,,,
712,,,,,,,,,,,,
713,,,,,,,,,,,,
714,,,,,,,,,,,,
715,,,,,,,,,,,,
716,,,,,,,,,,,,
717,,,,,,,,,,,,
718,,,,,,,,,,,,
719,,,,,,,,,,,,
720,,,,,,,,,,,,
721,,,,,,,,,,,,
722,,,,,,,,,,,,
723,,,,,,,,,,,,
724,,,,,,,,,,,,
725,,,,,,,,,,,,
726,,,,,,,,,,,,
727,,,,,,,,,,,,
728,,,,,,,,,,,,
729,,,,,,,,,,,,
730,,,,,,,,,,,,
731,,,,,,,,,,,,
732,,,,,,,,,,,,
733,,,,,,,,,,,,
734,,,,,,,,,,,,
735,,,,,,,,,,,,
736,,,,,,,,,,,,
737,,,,,,,,,,,,
738,,,,,,,,,,,,
739,,,,,,,,,,,,
740,,,,,,,,,,,,
741,,,,,,,,,,,,
742,,,,,,,,,,,,
743,,,,,,,,,,,,
744,,,,,,,,,,,,
745,,,,,,,,,,,,
746,,,,,,,,,,,,
747,,,,,,,,,,,,
748,,,,,,,,,,,,
749,,,,,,,,,,,,
750,,,,,,,,,,,,
751,,,,,,,,,,,,
752,,,,,,,,,,,,
753,,,,,,,,,,,,
754,,,,,,,,,,,,
755,,,,,,,,,,,,
756,,,,,,,,,,,,
757,,,,,,,,,,,,
758,,,,,,,,,,,,
759,,,,,,,,,,,,
760,,,,,,,,,,,,
761,,,,,,,,,,,,
762,,,,,,,,,,,,
763,,,,,,,,,,,,
764,,,,,,,,,,,,
765,,,,,,,,,,,,
766,,,,,,,,,,,,
767,,,,,,,,,,,,
768,,,,,,,,,,,,
769,,,,,,,,,,,,
770,,,,,,,,,,,,
771,,,,,,,,,,,,
772,,,,,,,,,,,,
773,,,,,,,,,,,,
774,,,,,,,,,,,,
775,,,,,,,,,,,,
776,,,,,,,,,,,,
777,,,,,,,,,,,,
778,,,,,,,,,,,,
779,,,,,,,,,,,,
780,,,,,,,,,,,,
781,,,,,,,,,,,,
782,,,,,,,,,,,,
783,,,,,,,,,,,,
784,,,,,,,,,,,,
785,,,,,,,,,,,,
786,,,,,,,,,,,,
787,,,,,,,,,,,,
788,,,,,,,,,,,,
789,,,,,,,,,,,,
790,,,,,,,,,,,,
791,,,,,,,,,,,,
792,,,,,,,,,,,,
793,,,,,,,,,,,,
794,,,,,,,,,,,,
795,,,,,,,,,,,,
796,,,,,,,,,,,,
797,,,,,,,,,,,,
798,,,,,,,,,,,,
799,,,,,,,,,,,,
800,,,,,,,,,,,,
801,,,,,,,,,,,,
802,,,,,,,,,,,,
803,,,,,,,,,,,,
804,,,,,,,,,,,,
805,,,,,,,,,,,,
806,,,,,,,,,,,,
807,,,,,,,,,,,,
808,,,,,,,,,,,,
809,,,,,,,,,,,,
810,,,,,,,,,,,,
811,,,,,,,,,,,,
812,,,,,,,,,,,,
813,,,,,,,,,,,,
814,,,,,,,,,,,,
815,,,,,,,,,,,,
816,,,,,,,,,,,,
817,,,,,,,,,,,,
818,,,,,,,,,,,,
819,,,,,,,,,,,,
820,,,,,,,,,,,,
821,,,,,,,,,,,,
822,,,,,,,,,,,,
823,,,,,,,,,,,,
824,,,,,,,,,,,,
825,,,,,,,,,,,,
826,,,,,,,,,,,,
827,,,,,,,,,,,,
828,,,,,,,,,,,,
829,,,,,,,,,,,,
830,,,,,,,,,,,,
831,,,,,,,,,,,,
832,,,,,,,,,,,,
833,,,,,,,,,,,,
834,,,,,,,,,,,,
835,,,,,,,,,,,,
836,,,,,,,,,,,,
837,,,,,,,,,,,,
838,,,,,,,,,,,,
839,,,,,,,,,,,,
840,,,,,,,,,,,,
841,,,,,,,,,,,,
842,,,,,,,,,,,,
843,,,,,,,,,,,,
844,,,,,,,,,,,,
845,,,,,,,,,,,,
846,,,,,,,,,,,,
847,,,,,,,,,,,,
848,,,,,,,,,,,,
849,,,,,,,,,,,,
850,,,,,,,,,,,,
851,,,,,,,,,,,,
852,,,,,,,,,,,,
853,,,,,,,,,,,,
854,,,,,,,,,,,,
855,,,,,,,,,,,,
856,,,,,,,,,,,,
857,,,,,,,,,,,,
858,,,,,,,,,,,,
859,,,,,,,,,,,,
860,,,,,,,,,,,,
861,,,,,,,,,,,,
862,,,,,,,,,,,,
863,,,,,,,,,,,,
864,,,,,,,,,,,,
865,,,,,,,,,,,,
866,,,,,,,,,,,,
867,,,,,,,,,,,,
868,,,,,,,,,,,,
869,,,,,,,,,,,,
870,,,,,,,,,,,,
871,,,,,,,,,,,,
872,,,,,,,,,,,,
873,,,,,,,,,,,,
874,,,,,,,,,,,,
875,,,,,,,,,,,,
876,,,,,,,,,,,,
877,,,,,,,,,,,,
878,,,,,,,,,,,,
879,,,,,,,,,,,,
880,,,,,,,,,,,,
881,,,,,,,,,,,,
882,,,,,,,,,,,,
883,,,,,,,,,,,,
884,,,,,,,,,,,,
885,,,,,,,,,,,,
886,,,,,,,,,,,,
887,,,,,,,,,,,,
888,,,,,,,,,,,,
889,,,,,,,,,,,,
890,,,,,,,,,,,,
891,,,,,,,,,,,,
892,,,,,,,,,,,,
893,,,,,,,,,,,,
894,,,,,,,,,,,,
895,,,,,,,,,,,,
896,,,,,,,,,,,,
897,,,,,,,,,,,,
898,,,,,,,,,,,,
899,,,,,,,,,,,,
900,,,,,,,,,,,,
901,,,,,,,,,,,,
902,,,,,,,,,,,,
903,,,,,,,,,,,,
904,,,,,,,,,,,,
905,,,,,,,,,,,,
906,,,,,,,,,,,,
907,,,,,,,,,,,,
908,,,,,,,,,,,,
909,,,,,,,,,,,,
910,,,,,,,,,,,,
911,,,,,,,,,,,,
912,,,,,,,,,,,,
913,,,,,,,,,,,,
914,,,,,,,,,,,,
915,,,,,,,,,,,,
916,,,,,,,,,,,,
917,,,,,,,,,,,,
918,,,,,,,,,,,,
919,,,,,,,,,,,,
920,,,,,,,,,,,,
921,,,,,,,,,,,,
922,,,,,,,,,,,,
923,,,,,,,,,,,,
924,,,,,,,,,,,,
925,,,,,,,,,,,,
926,,,,,,,,,,,,
927,,,,,,,,,,,,
928,,,,,,,,,,,,
929,,,,,,,,,,,,
930,,,,,,,,,,,,
931,,,,,,,,,,,,
932,,,,,,,,,,,,
933,,,,,,,,,,,,
934,,,,,,,,,,,,
935,,,,,,,,,,,,
936,,,,,,,,,,,,
937,,,,,,,,,,,,
938,,,,,,,,,,,,
939,,,,,,,,,,,,
940,,,,,,,,,,,,
941,,,,,,,,,,,,
942,,,,,,,,,,,,
943,,,,,,,,,,,,
944,,,,,,,,,,,,
945,,,,,,,,,,,,
946,,,,,,,,,,,,
947,,,,,,,,,,,,
948,,,,,,,,,,,,
949,,,,,,,,,,,,
950,,,,,,,,,,,,
951,,,,,,,,,,,,
952,,,,,,,,,,,,
953,,,,,,,,,,,,
954,,,,,,,,,,,,
955,,,,,,,,,,,,
956,,,,,,,,,,,,
957,,,,,,,,,,,,
958,,,,,,,,,,,,
959,,,,,,,,,,,,
960,,,,,,,,,,,,
961,,,,,,,,,,,,
962,,,,,,,,,,,,
963,,,,,,,,,,,,
964,,,,,,,,,,,,
965,,,,,,,,,,,,
966,,,,,,,,,,,,
967,,,,,,,,,,,,
968,,,,,,,,,,,,
969,,,,,,,,,,,,
970,,,,,,,,,,,,
971,,,,,,,,,,,,
972,,,,,,,,,,,,
973,,,,,,,,,,,,
974,,,,,,,,,,,,
975,,,,,,,,,,,,
976,,,,,,,,,,,,
977,,,,,,,,,,,,
978,,,,,,,,,,,,
979,,,,,,,,,,,,
980,,,,,,,,,,,,
981,,,,,,,,,,,,
982,,,,,,,,,,,,
983,,,,,,,,,,,,
984,,,,,,,,,,,,
985,,,,,,,,,,,,
986,,,,,,,,,,,,
987,,,,,,,,,,,,
988,,,,,,,,,,,,
989,,,,,,,,,,,,
990,,,,,,,,,,,,
991,,,,,,,,,,,,
992,,,,,,,,,,,,
993,,,,,,,,,,,,
994,,,,,,,,,,,,
995,,,,,,,,,,,,
996,,,,,,,,,,,,
997,,,,,,,,,,,,
998,,,,,,,,,,,,
999,,,,,,,,,,,,
1000,,,,,,,,,,,,
1001,,,,,,,,,,,,
1002,,,,,,,,,,,,
1003,,,,,,,,,,,,
1004,,,,,,,,,,,,
1005,,,,,,,,,,,,
1006,,,,,,,,,,,,
1007,,,,,,,,,,,,
1008,,,,,,,,,,,,
1009,,,,,,,,,,,,
1010,,,,,,,,,,,,
1011,,,,,,,,,,,,
1012,,,,,,,,,,,,
1013,,,,,,,,,,,,
1014,,,,,,,,,,,,
1015,,,,,,,,,,,,
1016,,,,,,,,,,,,
1017,,,,,,,,,,,,
1018,,,,,,,,,,,,
1019,,,,,,,,,,,,
1020,,,,,,,,,,,,
1021,,,,,,,,,,,,
1022,,,,,,,,,,,,
1023,,,,,,,,,,,,
1024,,,,,,,,,,,,
1025,,,,,,,,,,,,
1026,,,,,,,,,,,,
1027,,,,,,,,,,,,
1028,,,,,,,,,,,,
1029,,,,,,,,,,,,
1030,,,,,,,,,,,,
1031,,,,,,,,,,,,
1032,,,,,,,,,,,,
1033,,,,,,,,,,,,
1034,,,,,,,,,,,,
1035,,,,,,,,,,,,
1036,,,,,,,,,,,,
1037,,,,,,,,,,,,
1038,,,,,,,,,,,,
1039,,,,,,,,,,,,
1040,,,,,,,,,,,,
1041,,,,,,,,,,,,
1042,,,,,,,,,,,,
1043,,,,,,,,,,,,
1044,,,,,,,,,,,,
1045,,,,,,,,,,,,
1046,,,,,,,,,,,,
1047,,,,,,,,,,,,
1048,,,,,,,,,,,,
1049,,,,,,,,,,,,
1050,,,,,,,,,,,,
1051,,,,,,,,,,,,
1052,,,,,,,,,,,,
1053,,,,,,,,,,,,
1054,,,,,,,,,,,,
1055,,,,,,,,,,,,
1056,,,,,,,,,,,,
1057,,,,,,,,,,,,
1058,,,,,,,,,,,,
1059,,,,,,,,,,,,
1060,,,,,,,,,,,,
1061,,,,,,,,,,,,
1062,,,,,,,,,,,,
1063,,,,,,,,,,,,
1064,,,,,,,,,,,,
1065,,,,,,,,,,,,
1066,,,,,,,,,,,,
1067,,,,,,,,,,,,
1068,,,,,,,,,,,,
1069,,,,,,,,,,,,
1070,,,,,,,,,,,,
1071,,,,,,,,,,,,
1072,,,,,,,,,,,,
1073,,,,,,,,,,,,
1074,,,,,,,,,,,,
1075,,,,,,,,,,,,
1076,,,,,,,,,,,,
1077,,,,,,,,,,,,
1078,,,,,,,,,,,,
1079,,,,,,,,,,,,
1080,,,,,,,,,,,,
1081,,,,,,,,,,,,
1082,,,,,,,,,,,,
1083,,,,,,,,,,,,
1084,,,,,,,,,,,,
1085,,,,,,,,,,,,
1086,,,,,,,,,,,,
1087,,,,,,,,,,,,
1088,,,,,,,,,,,,
1089,,,,,,,,,,,,
1090,,,,,,,,,,,,
1091,,,,,,,,,,,,
1092,,,,,,,,,,,,
1093,,,,,,,,,,,,
1094,,,,,,,,,,,,
1095,,,,,,,,,,,,
1096,,,,,,,,,,,,
1097,,,,,,,,,,,,
1098,,,,,,,,,,,,
1099,,,,,,,,,,,,
1100,,,,,,,,,,,,
1101,,,,,,,,,,,,
1102,,,,,,,,,,,,
1103,,,,,,,,,,,,
1104,,,,,,,,,,,,
1105,,,,,,,,,,,,
1106,,,,,,,,,,,,
1107,,,,,,,,,,,,
1108,,,,,,,,,,,,
1109,,,,,,,,,,,,
1110,,,,,,,,,,,,
1111,,,,,,,,,,,,
1112,,,,,,,,,,,,
1113,,,,,,,,,,,,
1114,,,,,,,,,,,,
1115,,,,,,,,,,,,
1116,,,,,,,,,,,,
1117,,,,,,,,,,,,
1118,,,,,,,,,,,,
1119,,,,,,,,,,,,
1120,,,,,,,,,,,,
1121,,,,,,,,,,,,
1122,,,,,,,,,,,,
1123,,,,,,,,,,,,
1124,,,,,,,,,,,,
1125,,,,,,,,,,,,
1126,,,,,,,,,,,,
1127,,,,,,,,,,,,
1128,,,,,,,,,,,,
1129,,,,,,,,,,,,
1130,,,,,,,,,,,,
1131,,,,,,,,,,,,
1132,,,,,,,,,,,,
1133,,,,,,,,,,,,
1134,,,,,,,,,,,,
1135,,,,,,,,,,,,
1136,,,,,,,,,,,,
1137,,,,,,,,,,,,
1138,,,,,,,,,,,,
1139,,,,,,,,,,,,
1140,,,,,,,,,,,,
1141,,,,,,,,,,,,
1142,,,,,,,,,,,,
1143,,,,,,,,,,,,
1144,,,,,,,,,,,,
1145,,,,,,,,,,,,
1146,,,,,,,,,,,,
1147,,,,,,,,,,,,
1148,,,,,,,,,,,,
1149,,,,,,,,,,,,
1150,,,,,,,,,,,,
1151,,,,,,,,,,,,
1152,,,,,,,,,,,,
1153,,,,,,,,,,,,
1154,,,,,,,,,,,,
1155,,,,,,,,,,,,
1156,,,,,,,,,,,,
1157,,,,,,,,,,,,
1158,,,,,,,,,,,,
1159,,,,,,,,,,,,
1160,,,,,,,,,,,,
1161,,,,,,,,,,,,
1162,,,,,,,,,,,,
1163,,,,,,,,,,,,
1164,,,,,,,,,,,,
1165,,,,,,,,,,,,
1166,,,,,,,,,,,,
1167,,,,,,,,,,,,
1168,,,,,,,,,,,,
1169,,,,,,,,,,,,
1170,,,,,,,,,,,,
1171,,,,,,,,,,,,
1172,,,,,,,,,,,,
1173,,,,,,,,,,,,
1174,,,,,,,,,,,,
1175,,,,,,,,,,,,
1176,,,,,,,,,,,,
1177,,,,,,,,,,,,
1178,,,,,,,,,,,,
1179,,,,,,,,,,,,
1180,,,,,,,,,,,,
1181,,,,,,,,,,,,
1182,,,,,,,,,,,,
1183,,,,,,,,,,,,
1184,,,,,,,,,,,,
1185,,,,,,,,,,,,
1186,,,,,,,,,,,,
1187,,,,,,,,,,,,
1188,,,,,,,,,,,,
1189,,,,,,,,,,,,
1190,,,,,,,,,,,,
1191,,,,,,,,,,,,
1192,,,,,,,,,,,,
1193,,,,,,,,,,,,
1194,,,,,,,,,,,,
1195,,,,,,,,,,,,
1196,,,,,,,,,,,,
1197,,,,,,,,,,,,
1198,,,,,,,,,,,,
1199,,,,,,,,,,,,
1200,,,,,,,,,,,,
1201,,,,,,,,,,,,
1202,,,,,,,,,,,,
1203,,,,,,,,,,,,
1204,,,,,,,,,,,,
1205,,,,,,,,,,,,
1206,,,,,,,,,,,,
1207,,,,,,,,,,,,
1208,,,,,,,,,,,,
1209,,,,,,,,,,,,
1210,,,,,,,,,,,,
1211,,,,,,,,,,,,
1212,,,,,,,,,,,,
1213,,,,,,,,,,,,
1214,,,,,,,,,,,,
1215,,,,,,,,,,,,
1216,,,,,,,,,,,,
1217,,,,,,,,,,,,
1218,,,,,,,,,,,,
1219,,,,,,,,,,,,
1220,,,,,,,,,,,,
1221,,,,,,,,,,,,
1222,,,,,,,,,,,,
1223,,,,,,,,,,,,
1224,,,,,,,,,,,,
1225,,,,,,,,,,,,
1226,,,,,,,,,,,,
1227,,,,,,,,,,,,
1228,,,,,,,,,,,,
1229,,,,,,,,,,,,
1230,,,,,,,,,,,,
1231,,,,,,,,,,,,
1232,,,,,,,,,,,,
1233,,,,,,,,,,,,
1234,,,,,,,,,,,,
1235,,,,,,,,,,,,
1236,,,,,,,,,,,,
1237,,,,,,,,,,,,
1238,,,,,,,,,,,,
1239,,,,,,,,,,,,
1240,,,,,,,,,,,,
1241,,,,,,,,,,,,
1242,,,,,,,,,,,,
1243,,,,,,,,,,,,
1244,,,,,,,,,,,,
1245,,,,,,,,,,,,
1246,,,,,,,,,,,,
1247,,,,,,,,,,,,
1248,,,,,,,,,,,,
1249,,,,,,,,,,,,
1250,,,,,,,,,,,,
1251,,,,,,,,,,,,
1252,,,,,,,,,,,,
1253,,,,,,,,,,,,
1254,,,,,,,,,,,,
1255,,,,,,,,,,,,
1256,,,,,,,,,,,,
1257,,,,,,,,,,,,
1258,,,,,,,,,,,,
1259,,,,,,,,,,,,
1260,,,,,,,,,,,,
1261,,,,,,,,,,,,
1262,,,,,,,,,,,,
1263,,,,,,,,,,,,
1264,,,,,,,,,,,,
1265,,,,,,,,,,,,
1266,,,,,,,,,,,,
1267,,,,,,,,,,,,
1268,,,,,,,,,,,,
1269,,,,,,,,,,,,
1270,,,,,,,,,,,,
1271,,,,,,,,,,,,
1272,,,,,,,,,,,,
1273,,,,,,,,,,,,
1274,,,,,,,,,,,,
1275,,,,,,,,,,,,
1276,,,,,,,,,,,,
1277,,,,,,,,,,,,
1278,,,,,,,,,,,,
1279,,,,,,,,,,,,
1280,,,,,,,,,,,,
1281,,,,,,,,,,,,
1282,,,,,,,,,,,,
1283,,,,,,,,,,,,
1284,,,,,,,,,,,,
1285,,,,,,,,,,,,
1286,,,,,,,,,,,,
1287,,,,,,,,,,,,
1288,,,,,,,,,,,,
1289,,,,,,,,,,,,
1290,,,,,,,,,,,,
1291,,,,,,,,,,,,
1292,,,,,,,,,,,,
1293,,,,,,,,,,,,
1294,,,,,,,,,,,,
1295,,,,,,,,,,,,
1296,,,,,,,,,,,,
1297,,,,,,,,,,,,
1298,,,,,,,,,,,,
1299,,,,,,,,,,,,
1300,,,,,,,,,,,,
1301,,,,,,,,,,,,
1302,,,,,,,,,,,,
1303,,,,,,,,,,,,
1304,,,,,,,,,,,,
1305,,,,,,,,,,,,
1306,,,,,,,,,,,,
1307,,,,,,,,,,,,
1308,,,,,,,,,,,,
1309,,,,,,,,,,,,
1310,,,,,,,,,,,,
1311,,,,,,,,,,,,
1312,,,,,,,,,,,,
1313,,,,,,,,,,,,
1314,,,,,,,,,,,,
1315,,,,,,,,,,,,
1316,,,,,,,,,,,,
1317,,,,,,,,,,,,
1318,,,,,,,,,,,,
1319,,,,,,,,,,,,
1320,,,,,,,,,,,,
1321,,,,,,,,,,,,
1322,,,,,,,,,,,,
1323,,,,,,,,,,,,
1324,,,,,,,,,,,,
1325,,,,,,,,,,,,
1326,,,,,,,,,,,,
1327,,,,,,,,,,,,
1328,,,,,,,,,,,,
1329,,,,,,,,,,,,
1330,,,,,,,,,,,,
1331,,,,,,,,,,,,
1332,,,,,,,,,,,,
1333,,,,,,,,,,,,
1334,,,,,,,,,,,,
1335,,,,,,,,,,,,
1336,,,,,,,,,,,,
1337,,,,,,,,,,,,
1338,,,,,,,,,,,,
1339,,,,,,,,,,,,
1340,,,,,,,,,,,,
1341,,,,,,,,,,,,
1342,,,,,,,,,,,,
1343,,,,,,,,,,,,
1344,,,,,,,,,,,,
1345,,,,,,,,,,,,
1346,,,,,,,,,,,,
1347,,,,,,,,,,,,
1348,,,,,,,,,,,,
1349,,,,,,,,,,,,
1350,,,,,,,,,,,,
1351,,,,,,,,,,,,
1352,,,,,,,,,,,,
1353,,,,,,,,,,,,
1354,,,,,,,,,,,,
1355,,,,,,,,,,,,
1356,,,,,,,,,,,,
1357,,,,,,,,,,,,
1358,,,,,,,,,,,,
1359,,,,,,,,,,,,
1360,,,,,,,,,,,,
1361,,,,,,,,,,,,
1362,,,,,,,,,,,,
1363,,,,,,,,,,,,
1364,,,,,,,,,,,,
1365,,,,,,,,,,,,
1366,,,,,,,,,,,,
1367,,,,,,,,,,,,
1368,,,,,,,,,,,,
1369,,,,,,,,,,,,
1370,,,,,,,,,,,,
1371,,,,,,,,,,,,
1372,,,,,,,,,,,,
1373,,,,,,,,,,,,
1374,,,,,,,,,,,,
1375,,,,,,,,,,,,
1376,,,,,,,,,,,,
1377,,,,,,,,,,,,
1378,,,,,,,,,,,,
1379,,,,,,,,,,,,
1380,,,,,,,,,,,,
1381,,,,,,,,,,,,
1382,,,,,,,,,,,,
1383,,,,,,,,,,,,
1384,,,,,,,,,,,,
1385,,,,,,,,,,,,
1386,,,,,,,,,,,,
1387,,,,,,,,,,,,
1388,,,,,,,,,,,,
1389,,,,,,,,,,,,
1390,,,,,,,,,,,,
1391,,,,,,,,,,,,
1392,,,,,,,,,,,,
1393,,,,,,,,,,,,
1394,,,,,,,,,,,,
1395,,,,,,,,,,,,
1396,,,,,,,,,,,,
1397,,,,,,,,,,,,
1398,,,,,,,,,,,,
1399,,,,,,,,,,,,
1400,,,,,,,,,,,,
1401,,,,,,,,,,,,
1402,,,,,,,,,,,,
1403,,,,,,,,,,,,
1404,,,,,,,,,,,,
1405,,,,,,,,,,,,
1406,,,,,,,,,,,,
1407,,,,,,,,,,,,
1408,,,,,,,,,,,,
1409,,,,,,,,,,,,
1410,,,,,,,,,,,,
1411,,,,,,,,,,,,
1412,,,,,,,,,,,,
1413,,,,,,,,,,,,
1414,,,,,,,,,,,,
1415,,,,,,,,,,,,
1416,,,,,,,,,,,,
1417,,,,,,,,,,,,
1418,,,,,,,,,,,,
1419,,,,,,,,,,,,
1420,,,,,,,,,,,,
1421,,,,,,,,,,,,
1422,,,,,,,,,,,,
1423,,,,,,,,,,,,
1424,,,,,,,,,,,,
1425,,,,,,,,,,,,
1426,,,,,,,,,,,,
1427,,,,,,,,,,,,
1428,,,,,,,,,,,,
1429,,,,,,,,,,,,
1430,,,,,,,,,,,,
1431,,,,,,,,,,,,
1432,,,,,,,,,,,,
1433,,,,,,,,,,,,
1434,,,,,,,,,,,,
1435,,,,,,,,,,,,
1436,,,,,,,,,,,,
1437,,,,,,,,,,,,
1438,,,,,,,,,,,,
1439,,,,,,,,,,,,
1440,,,,,,,,,,,,
1441,,,,,,,,,,,,
1442,,,,,,,,,,,,
1443,,,,,,,,,,,,
1444,,,,,,,,,,,,
1445,,,,,,,,,,,,
1446,,,,,,,,,,,,
1447,,,,,,,,,,,,
1448,,,,,,,,,,,,
1449,,,,,,,,,,,,
1450,,,,,,,,,,,,
1451,,,,,,,,,,,,
1452,,,,,,,,,,,,
1453,,,,,,,,,,,,
1454,,,,,,,,,,,,
1455,,,,,,,,,,,,
1456,,,,,,,,,,,,
1457,,,,,,,,,,,,
1458,,,,,,,,,,,,
1459,,,,,,,,,,,,
1460,,,,,,,,,,,,
1461,,,,,,,,,,,,
1462,,,,,,,,,,,,
1463,,,,,,,,,,,,
1464,,,,,,,,,,,,
1465,,,,,,,,,,,,
1466,,,,,,,,,,,,
1467,,,,,,,,,,,,
1468,,,,,,,,,,,,
1469,,,,,,,,,,,,
1470,,,,,,,,,,,,
1471,,,,,,,,,,,,
1472,,,,,,,,,,,,
1473,,,,,,,,,,,,
1474,,,,,,,,,,,,
1475,,,,,,,,,,,,
1476,,,,,,,,,,,,
1477,,,,,,,,,,,,
1478,,,,,,,,,,,,
1479,,,,,,,,,,,,
1480,,,,,,,,,,,,
1481,,,,,,,,,,,,
1482,,,,,,,,,,,,
1483,,,,,,,,,,,,
1484,,,,,,,,,,,,
1485,,,,,,,,,,,,
1486,,,,,,,,,,,,
1487,,,,,,,,,,,,
1488,,,,,,,,,,,,
1489,,,,,,,,,,,,
1490,,,,,,,,,,,,
1491,,,,,,,,,,,,
1492,,,,,,,,,,,,
1493,,,,,,,,,,,,
1494,,,,,,,,,,,,
1495,,,,,,,,,,,,
1496,,,,,,,,,,,,
1497,,,,,,,,,,,,
1498,,,,,,,,,,,,
1499,,,,,,,,,,,,
1500,,,,,,,,,,,,
1501,,,,,,,,,,,,
1502,,,,,,,,,,,,
1503,,,,,,,,,,,,
1504,,,,,,,,,,,,
1505,,,,,,,,,,,,
1506,,,,,,,,,,,,
1507,,,,,,,,,,,,
1508,,,,,,,,,,,,
1509,,,,,,,,,,,,
1510,,,,,,,,,,,,
1511,,,,,,,,,,,,
1512,,,,,,,,,,,,
1513,,,,,,,,,,,,
1514,,,,,,,,,,,,
1515,,,,,,,,,,,,
1516,,,,,,,,,,,,
1517,,,,,,,,,,,,
1518,,,,,,,,,,,,
1519,,,,,,,,,,,,
1520,,,,,,,,,,,,
1521,,,,,,,,,,,,
1522,,,,,,,,,,,,
1523,,,,,,,,,,,,
1524,,,,,,,,,,,,
1525,,,,,,,,,,,,
1526,,,,,,,,,,,,
1527,,,,,,,,,,,,
1528,,,,,,,,,,,,
1529,,,,,,,,,,,,
1530,,,,,,,,,,,,
1531,,,,,,,,,,,,
1532,,,,,,,,,,,,
1533,,,,,,,,,,,,
1534,,,,,,,,,,,,
1535,,,,,,,,,,,,
1536,,,,,,,,,,,,
1537,,,,,,,,,,,,
1538,,,,,,,,,,,,
1539,,,,,,,,,,,,
1540,,,,,,,,,,,,
1541,,,,,,,,,,,,
1542,,,,,,,,,,,,
1543,,,,,,,,,,,,
1544,,,,,,,,,,,,
1545,,,,,,,,,,,,
1546,,,,,,,,,,,,
1547,,,,,,,,,,,,
1548,,,,,,,,,,,,
1549,,,,,,,,,,,,
1550,,,,,,,,,,,,
1551,,,,,,,,,,,,
1552,,,,,,,,,,,,
1553,,,,,,,,,,,,
1554,,,,,,,,,,,,
1555,,,,,,,,,,,,
1556,,,,,,,,,,,,
1557,,,,,,,,,,,,
1558,,,,,,,,,,,,
1559,,,,,,,,,,,,
1560,,,,,,,,,,,,
1561,,,,,,,,,,,,
1562,,,,,,,,,,,,
1563,,,,,,,,,,,,
1564,,,,,,,,,,,,
1565,,,,,,,,,,,,
1566,,,,,,,,,,,,
1567,,,,,,,,,,,,
1568,,,,,,,,,,,,
1569,,,,,,,,,,,,
1570,,,,,,,,,,,,
1571,,,,,,,,,,,,
1572,,,,,,,,,,,,
1573,,,,,,,,,,,,
1574,,,,,,,,,,,,
1575,,,,,,,,,,,,
1576,,,,,,,,,,,,
1577,,,,,,,,,,,,
1578,,,,,,,,,,,,
1579,,,,,,,,,,,,
1580,,,,,,,,,,,,
1581,,,,,,,,,,,,
1582,,,,,,,,,,,,
1583,,,,,,,,,,,,
1584,,,,,,,,,,,,
1585,,,,,,,,,,,,
1586,,,,,,,,,,,,
1587,,,,,,,,,,,,
1588,,,,,,,,,,,,
1589,,,,,,,,,,,,
1590,,,,,,,,,,,,
1591,,,,,,,,,,,,
1592,,,,,,,,,,,,
1593,,,,,,,,,,,,
1594,,,,,,,,,,,,
1595,,,,,,,,,,,,
1596,,,,,,,,,,,,
1597,,,,,,,,,,,,
1598,,,,,,,,,,,,
1599,,,,,,,,,,,,
1600,,,,,,,,,,,,
1601,,,,,,,,,,,,
1602,,,,,,,,,,,,
1603,,,,,,,,,,,,
1604,,,,,,,,,,,,
1605,,,,,,,,,,,,
1606,,,,,,,,,,,,
1607,,,,,,,,,,,,
1608,,,,,,,,,,,,
1609,,,,,,,,,,,,
1610,,,,,,,,,,,,
1611,,,,,,,,,,,,
1612,,,,,,,,,,,,
1613,,,,,,,,,,,,
1614,,,,,,,,,,,,
1615,,,,,,,,,,,,
1616,,,,,,,,,,,,
1617,,,,,,,,,,,,
1618,,,,,,,,,,,,
1619,,,,,,,,,,,,
1620,,,,,,,,,,,,
1621,,,,,,,,,,,,
1622,,,,,,,,,,,,
1623,,,,,,,,,,,,
1624,,,,,,,,,,,,
1625,,,,,,,,,,,,
1626,,,,,,,,,,,,
1627,,,,,,,,,,,,
1628,,,,,,,,,,,,
1629,,,,,,,,,,,,
1630,,,,,,,,,,,,
1631,,,,,,,,,,,,
1632,,,,,,,,,,,,
1633,,,,,,,,,,,,
1634,,,,,,,,,,,,
1635,,,,,,,,,,,,
1636,,,,,,,,,,,,
1637,,,,,,,,,,,,
1638,,,,,,,,,,,,
1639,,,,,,,,,,,,
1640,,,,,,,,,,,,
1641,,,,,,,,,,,,
1642,,,,,,,,,,,,
1643,,,,,,,,,,,,
1644,,,,,,,,,,,,
1645,,,,,,,,,,,,
1646,,,,,,,,,,,,
1647,,,,,,,,,,,,
1648,,,,,,,,,,,,
1649,,,,,,,,,,,,
1650,,,,,,,,,,,,
1651,,,,,,,,,,,,
1652,,,,,,,,,,,,
1653,,,,,,,,,,,,
1654,,,,,,,,,,,,
1655,,,,,,,,,,,,
1656,,,,,,,,,,,,
1657,,,,,,,,,,,,
1658,,,,,,,,,,,,
1659,,,,,,,,,,,,
1660,,,,,,,,,,,,
1661,,,,,,,,,,,,
1662,,,,,,,,,,,,
1663,,,,,,,,,,,,
1664,,,,,,,,,,,,
1665,,,,,,,,,,,,
1666,,,,,,,,,,,,
1667,,,,,,,,,,,,
1668,,,,,,,,,,,,
1669,,,,,,,,,,,,
1670,,,,,,,,,,,,
1671,,,,,,,,,,,,
1672,,,,,,,,,,,,
1673,,,,,,,,,,,,
1674,,,,,,,,,,,,
1675,,,,,,,,,,,,
1676,,,,,,,,,,,,
1677,,,,,,,,,,,,
1678,,,,,,,,,,,,
1679,,,,,,,,,,,,
1680,,,,,,,,,,,,
1681,,,,,,,,,,,,
1682,,,,,,,,,,,,
1683,,,,,,,,,,,,
1684,,,,,,,,,,,,
1685,,,,,,,,,,,,
1686,,,,,,,,,,,,
1687,,,,,,,,,,,,
1688,,,,,,,,,,,,
1689,,,,,,,,,,,,
1690,,,,,,,,,,,,
1691,,,,,,,,,,,,
1692,,,,,,,,,,,,
1693,,,,,,,,,,,,
1694,,,,,,,,,,,,
1695,,,,,,,,,,,,
1696,,,,,,,,,,,,
1697,,,,,,,,,,,,
1698,,,,,,,,,,,,
1699,,,,,,,,,,,,
1700,,,,,,,,,,,,
1701,,,,,,,,,,,,
1702,,,,,,,,,,,,
1703,,,,,,,,,,,,
1704,,,,,,,,,,,,
1705,,,,,,,,,,,,
1706,,,,,,,,,,,,
1707,,,,,,,,,,,,
1708,,,,,,,,,,,,
1709,,,,,,,,,,,,
1710,,,,,,,,,,,,
1711,,,,,,,,,,,,
1712,,,,,,,,,,,,
1713,,,,,,,,,,,,
1714,,,,,,,,,,,,
1715,,,,,,,,,,,,
1716,,,,,,,,,,,,
1717,,,,,,,,,,,,
1718,,,,,,,,,,,,
1719,,,,,,,,,,,,
1720,,,,,,,,,,,,
1721,,,,,,,,,,,,
1722,,,,,,,,,,,,
1723,,,,,,,,,,,,
1724,,,,,,,,,,,,
1725,,,,,,,,,,,,
1726,,,,,,,,,,,,
1727,,,,,,,,,,,,
1728,,,,,,,,,,,,
1729,,,,,,,,,,,,
1730,,,,,,,,,,,,
1731,,,,,,,,,,,,
1732,,,,,,,,,,,,
1733,,,,,,,,,,,,
1734,,,,,,,,,,,,
1735,,,,,,,,,,,,
1736,,,,,,,,,,,,
1737,,,,,,,,,,,,
1738,,,,,,,,,,,,
1739,,,,,,,,,,,,
1740,,,,,,,,,,,,
1741,,,,,,,,,,,,
1742,,,,,,,,,,,,
1743,,,,,,,,,,,,
1744,,,,,,,,,,,,
1745,,,,,,,,,,,,
1746,,,,,,,,,,,,
1747,,,,,,,,,,,,
1748,,,,,,,,,,,,
1749,,,,,,,,,,,,
1750,,,,,,,,,,,,
1751,,,,,,,,,,,,
1752,,,,,,,,,,,,
1753,,,,,,,,,,,,
1754,,,,,,,,,,,,
1755,,,,,,,,,,,,
1756,,,,,,,,,,,,
1757,,,,,,,,,,,,
1758,,,,,,,,,,,,
1759,,,,,,,,,,,,
1760,,,,,,,,,,,,
1761,,,,,,,,,,,,
1762,,,,,,,,,,,,
1763,,,,,,,,,,,,
1764,,,,,,,,,,,,
1765,,,,,,,,,,,,
1766,,,,,,,,,,,,
1767,,,,,,,,,,,,
1768,,,,,,,,,,,,
1769,,,,,,,,,,,,
1770,,,,,,,,,,,,
1771,,,,,,,,,,,,
1772,,,,,,,,,,,,
1773,,,,,,,,,,,,
1774,,,,,,,,,,,,
1775,,,,,,,,,,,,
1776,,,,,,,,,,,,
1777,,,,,,,,,,,,
1778,,,,,,,,,,,,
1779,,,,,,,,,,,,
1780,,,,,,,,,,,,
1781,,,,,,,,,,,,
1782,,,,,,,,,,,,
1783,,,,,,,,,,,,
1784,,,,,,,,,,,,
1785,,,,,,,,,,,,
1786,,,,,,,,,,,,
1787,,,,,,,,,,,,
1788,,,,,,,,,,,,
1789,,,,,,,,,,,,
1790,,,,,,,,,,,,
1791,,,,,,,,,,,,
1792,,,,,,,,,,,,
1793,,,,,,,,,,,,
1794,,,,,,,,,,,,
1795,,,,,,,,,,,,
1796,,,,,,,,,,,,
1797,,,,,,,,,,,,
1798,,,,,,,,,,,,
1799,,,,,,,,,,,,
1800,,,,,,,,,,,,
1801,,,,,,,,,,,,
1802,,,,,,,,,,,,
1803,,,,,,,,,,,,
1804,,,,,,,,,,,,
1805,,,,,,,,,,,,
1806,,,,,,,,,,,,
1807,,,,,,,,,,,,
1808,,,,,,,,,,,,
1809,,,,,,,,,,,,
1810,,,,,,,,,,,,
1811,,,,,,,,,,,,
1812,,,,,,,,,,,,
1813,,,,,,,,,,,,
1814,,,,,,,,,,,,
1815,,,,,,,,,,,,
1816,,,,,,,,,,,,
1817,,,,,,,,,,,,
1818,,,,,,,,,,,,
1819,,,,,,,,,,,,
1820,,,,,,,,,,,,
1821,,,,,,,,,,,,
1822,,,,,,,,,,,,
1823,,,,,,,,,,,,
1824,,,,,,,,,,,,
1825,,,,,,,,,,,,
1826,,,,,,,,,,,,
1827,,,,,,,,,,,,
1828,,,,,,,,,,,,
1829,,,,,,,,,,,,
1830,,,,,,,,,,,,
1831,,,,,,,,,,,,
1832,,,,,,,,,,,,
1833,,,,,,,,,,,,
1834,,,,,,,,,,,,
1835,,,,,,,,,,,,
1836,,,,,,,,,,,,
1837,,,,,,,,,,,,
1838,,,,,,,,,,,,
1839,,,,,,,,,,,,
1840,,,,,,,,,,,,
1841,,,,,,,,,,,,
1842,,,,,,,,,,,,
1843,,,,,,,,,,,,
1844,,,,,,,,,,,,
1845,,,,,,,,,,,,
1846,,,,,,,,,,,,
1847,,,,,,,,,,,,
1848,,,,,,,,,,,,
1849,,,,,,,,,,,,
1850,,,,,,,,,,,,
1851,,,,,,,,,,,,
1852,,,,,,,,,,,,
1853,,,,,,,,,,,,
1854,,,,,,,,,,,,
1855,,,,,,,,,,,,
1856,,,,,,,,,,,,
1857,,,,,,,,,,,,
1858,,,,,,,,,,,,
1859,,,,,,,,,,,,
1860,,,,,,,,,,,,
1861,,,,,,,,,,,,
1862,,,,,,,,,,,,
1863,,,,,,,,,,,,
1864,,,,,,,,,,,,
1865,,,,,,,,,,,,
1866,,,,,,,,,,,,
1867,,,,,,,,,,,,
1868,,,,,,,,,,,,
1869,,,,,,,,,,,,
1870,,,,,,,,,,,,
1871,,,,,,,,,,,,
1872,,,,,,,,,,,,
1873,,,,,,,,,,,,
1874,,,,,,,,,,,,
1875,,,,,,,,,,,,
1876,,,,,,,,,,,,
1877,,,,,,,,,,,,
1878,,,,,,,,,,,,
1879,,,,,,,,,,,,
1880,,,,,,,,,,,,
1881,,,,,,,,,,,,
1882,,,,,,,,,,,,
1883,,,,,,,,,,,,
1884,,,,,,,,,,,,
1885,,,,,,,,,,,,
1886,,,,,,,,,,,,
1887,,,,,,,,,,,,
1888,,,,,,,,,,,,
1889,,,,,,,,,,,,
1890,,,,,,,,,,,,
1891,,,,,,,,,,,,
1892,,,,,,,,,,,,
1893,,,,,,,,,,,,
1894,,,,,,,,,,,,
1895,,,,,,,,,,,,
1896,,,,,,,,,,,,
1897,,,,,,,,,,,,
1898,,,,,,,,,,,,
1899,,,,,,,,,,,,
1900,,,,,,,,,,,,
1901,,,,,,,,,,,,
1902,,,,,,,,,,,,
1903,,,,,,,,,,,,
1904,,,,,,,,,,,,
1905,,,,,,,,,,,,
1906,,,,,,,,,,,,
1907,,,,,,,,,,,,
1908,,,,,,,,,,,,
1909,,,,,,,,,,,,
1910,,,,,,,,,,,,
1911,,,,,,,,,,,,
1912,,,,,,,,,,,,
1913,,,,,,,,,,,,
1914,,,,,,,,,,,,
1915,,,,,,,,,,,,
1916,,,,,,,,,,,,
1917,,,,,,,,,,,,
1918,,,,,,,,,,,,
1919,,,,,,,,,,,,
1920,,,,,,,,,,,,
1921,,,,,,,,,,,,
1922,,,,,,,,,,,,
1923,,,,,,,,,,,,
1924,,,,,,,,,,,,
1925,,,,,,,,,,,,
1926,,,,,,,,,,,,
1927,,,,,,,,,,,,
1928,,,,,,,,,,,,
1929,,,,,,,,,,,,
1930,,,,,,,,,,,,
1931,,,,,,,,,,,,
1932,,,,,,,,,,,,
1933,,,,,,,,,,,,
1934,,,,,,,,,,,,
1935,,,,,,,,,,,,
1936,,,,,,,,,,,,
1937,,,,,,,,,,,,
1938,,,,,,,,,,,,
1939,,,,,,,,,,,,
1940,,,,,,,,,,,,
1941,,,,,,,,,,,,
1942,,,,,,,,,,,,
1943,,,,,,,,,,,,
1944,,,,,,,,,,,,
1945,,,,,,,,,,,,
1946,,,,,,,,,,,,
1947,,,,,,,,,,,,
1948,,,,,,,,,,,,
1949,,,,,,,,,,,,
1950,,,,,,,,,,,,
1951,,,,,,,,,,,,
1952,,,,,,,,,,,,
1953,,,,,,,,,,,,
1954,,,,,,,,,,,,
1955,,,,,,,,,,,,
1956,,,,,,,,,,,,
1957,,,,,,,,,,,,
1958,,,,,,,,,,,,
1959,,,,,,,,,,,,
1960,,,,,,,,,,,,
1961,,,,,,,,,,,,
1962,,,,,,,,,,,,
1963,,,,,,,,,,,,
1964,,,,,,,,,,,,
1965,,,,,,,,,,,,
1966,,,,,,,,,,,,
1967,,,,,,,,,,,,
1968,,,,,,,,,,,,
1969,,,,,,,,,,,,
1970,,,,,,,,,,,,
1971,,,,,,,,,,,,
1972,,,,,,,,,,,,
1973,,,,,,,,,,,,
1974,,,,,,,,,,,,
1975,,,,,,,,,,,,
1976,,,,,,,,,,,,
1977,,,,,,,,,,,,
1978,,,,,,,,,,,,
1979,,,,,,,,,,,,
1980,,,,,,,,,,,,
1981,,,,,,,,,,,,
1982,,,,,,,,,,,,
1983,,,,,,,,,,,,
1984,,,,,,,,,,,,
1985,,,,,,,,,,,,
1986,,,,,,,,,,,,
1987,,,,,,,,,,,,
1988,,,,,,,,,,,,
1989,,,,,,,,,,,,
1990,,,,,,,,,,,,
1991,,,,,,,,,,,,
1992,,,,,,,,,,,,
1993,,,,,,,,,,,,
1994,,,,,,,,,,,,
1995,,,,,,,,,,,,
1996,,,,,,,,,,,,
1997,,,,,,,,,,,,
1998,,,,,,,,,,,,
1999,,,,,,,,,,,,
2000,,,,,,,,,,,,
2001,,,,,,,,,,,,
2002,,,,,,,,,,,,
2003,,,,,,,,,,,,
2004,,,,,,,,,,,,
2005,,,,,,,,,,,,
2006,,,,,,,,,,,,
2007,,,,,,,,,,,,
2008,,,,,,,,,,,,
2009,,,,,,,,,,,,
2010,,,,,,,,,,,,
2011,,,,,,,,,,,,
2012,,,,,,,,,,,,
2013,,,,,,,,,,,,
2014,,,,,,,,,,,,
2015,,,,,,,,,,,,
2016,,,,,,,,,,,,
2017,,,,,,,,,,,,
2018,,,,,,,,,,,,
2019,,,,,,,,,,,,
2020,,,,,,,,,,,,
2021,,,,,,,,,,,,
2022,,,,,,,,,,,,
2023,,,,,,,,,,,,
2024,,,,,,,,,,,,
2025,,,,,,,,,,,,
2026,,,,,,,,,,,,
2027,,,,,,,,,,,,
2028,,,,,,,,,,,,
2029,,,,,,,,,,,,
2030,,,,,,,,,,,,
2031,,,,,,,,,,,,
2032,,,,,,,,,,,,
2033,,,,,,,,,,,,
2034,,,,,,,,,,,,
2035,,,,,,,,,,,,
2036,,,,,,,,,,,,
2037,,,,,,,,,,,,
2038,,,,,,,,,,,,
2039,,,,,,,,,,,,
2040,,,,,,,,,,,,
2041,,,,,,,,,,,,
2042,,,,,,,,,,,,
2043,,,,,,,,,,,,
2044,,,,,,,,,,,,
2045,,,,,,,,,,,,
2046,,,,,,,,,,,,
2047,,,,,,,,,,,,
2048,,,,,,,,,,,,
2049,,,,,,,,,,,,
2050,,,,,,,,,,,,
2051,,,,,,,,,,,,
2052,,,,,,,,,,,,
2053,,,,,,,,,,,,
2054,,,,,,,,,,,,
2055,,,,,,,,,,,,
2056,,,,,,,,,,,,
2057,,,,,,,,,,,,
2058,,,,,,,,,,,,
2059,,,,,,,,,,,,
2060,,,,,,,,,,,,
2061,,,,,,,,,,,,
2062,,,,,,,,,,,,
2063,,,,,,,,,,,,
2064,,,,,,,,,,,,
2065,,,,,,,,,,,,
2066,,,,,,,,,,,,
2067,,,,,,,,,,,,
2068,,,,,,,,,,,,
2069,,,,,,,,,,,,
2070,,,,,,,,,,,,
2071,,,,,,,,,,,,
2072,,,,,,,,,,,,
2073,,,,,,,,,,,,
2074,,,,,,,,,,,,
2075,,,,,,,,,,,,
2076,,,,,,,,,,,,
2077,,,,,,,,,,,,
2078,,,,,,,,,,,,
2079,,,,,,,,,,,,
2080,,,,,,,,,,,,
2081,,,,,,,,,,,,
2082,,,,,,,,,,,,
2083,,,,,,,,,,,,
2084,,,,,,,,,,,,
2085,,,,,,,,,,,,
2086,,,,,,,,,,,,
2087,,,,,,,,,,,,
2088,,,,,,,,,,,,
2089,,,,,,,,,,,,
2090,,,,,,,,,,,,
2091,,,,,,,,,,,,
2092,,,,,,,,,,,,
2093,,,,,,,,,,,,
2094,,,,,,,,,,,,
2095,,,,,,,,,,,,
2096,,,,,,,,,,,,
2097,,,,,,,,,,,,
2098,,,,,,,,,,,,
2099,,,,,,,,,,,,
2100,,,,,,,,,,,,
2101,,,,,,,,,,,,
2102,,,,,,,,,,,,
2103,,,,,,,,,,,,
2104,,,,,,,,,,,,
2105,,,,,,,,,,,,
2106,,,,,,,,,,,,
2107,,,,,,,,,,,,
2108,,,,,,,,,,,,
2109,,,,,,,,,,,,
2110,,,,,,,,,,,,
2111,,,,,,,,,,,,
2112,,,,,,,,,,,,
2113,,,,,,,,,,,,
2114,,,,,,,,,,,,
2115,,,,,,,,,,,,
2116,,,,,,,,,,,,
2117,,,,,,,,,,,,
2118,,,,,,,,,,,,
2119,,,,,,,,,,,,
2120,,,,,,,,,,,,
2121,,,,,,,,,,,,
2122,,,,,,,,,,,,
2123,,,,,,,,,,,,
2124,,,,,,,,,,,,
2125,,,,,,,,,,,,
2126,,,,,,,,,,,,
2127,,,,,,,,,,,,
2128,,,,,,,,,,,,
2129,,,,,,,,,,,,
2130,,,,,,,,,,,,
2131,,,,,,,,,,,,
2132,,,,,,,,,,,,
2133,,,,,,,,,,,,
2134,,,,,,,,,,,,
2135,,,,,,,,,,,,
2136,,,,,,,,,,,,
2137,,,,,,,,,,,,
2138,,,,,,,,,,,,
2139,,,,,,,,,,,,
2140,,,,,,,,,,,,
2141,,,,,,,,,,,,
2142,,,,,,,,,,,,
2143,,,,,,,,,,,,
2144,,,,,,,,,,,,
2145,,,,,,,,,,,,
2146,,,,,,,,,,,,
2147,,,,,,,,,,,,
2148,,,,,,,,,,,,
2149,,,,,,,,,,,,
2150,,,,,,,,,,,,
2151,,,,,,,,,,,,
2152,,,,,,,,,,,,
2153,,,,,,,,,,,,
2154,,,,,,,,,,,,
2155,,,,,,,,,,,,
2156,,,,,,,,,,,,
2157,,,,,,,,,,,,
2158,,,,,,,,,,,,
2159,,,,,,,,,,,,
2160,,,,,,,,,,,,
2161,,,,,,,,,,,,
2162,,,,,,,,,,,,
2163,,,,,,,,,,,,
2164,,,,,,,,,,,,
2165,,,,,,,,,,,,
2166,,,,,,,,,,,,
2167,,,,,,,,,,,,
2168,,,,,,,,,,,,
2169,,,,,,,,,,,,
2170,,,,,,,,,,,,
2171,,,,,,,,,,,,
2172,,,,,,,,,,,,
2173,,,,,,,,,,,,
2174,,,,,,,,,,,,
2175,,,,,,,,,,,,
2176,,,,,,,,,,,,
2177,,,,,,,,,,,,
2178,,,,,,,,,,,,
2179,,,,,,,,,,,,
2180,,,,,,,,,,,,
2181,,,,,,,,,,,,
2182,,,,,,,,,,,,
2183,,,,,,,,,,,,
2184,,,,,,,,,,,,
2185,,,,,,,,,,,,
2186,,,,,,,,,,,,
2187,,,,,,,,,,,,
2188,,,,,,,,,,,,
2189,,,,,,,,,,,,
2190,,,,,,,,,,,,
2191,,,,,,,,,,,,
2192,,,,,,,,,,,,
2193,,,,,,,,,,,,
2194,,,,,,,,,,,,
2195,,,,,,,,,,,,
2196,,,,,,,,,,,,
2197,,,,,,,,,,,,
2198,,,,,,,,,,,,
2199,,,,,,,,,,,,
2200,,,,,,,,,,,,
2201,,,,,,,,,,,,
2202,,,,,,,,,,,,
2203,,,,,,,,,,,,
2204,,,,,,,,,,,,
2205,,,,,,,,,,,,
2206,,,,,,,,,,,,
2207,,,,,,,,,,,,
2208,,,,,,,,,,,,
2209,,,,,,,,,,,,
2210,,,,,,,,,,,,
2211,,,,,,,,,,,,
2212,,,,,,,,,,,,
2213,,,,,,,,,,,,
2214,,,,,,,,,,,,
2215,,,,,,,,,,,,
2216,,,,,,,,,,,,
2217,,,,,,,,,,,,
2218,,,,,,,,,,,,
2219,,,,,,,,,,,,
2220,,,,,,,,,,,,
2221,,,,,,,,,,,,
2222,,,,,,,,,,,,
2223,,,,,,,,,,,,
2224,,,,,,,,,,,,
2225,,,,,,,,,,,,
2226,,,,,,,,,,,,
2227,,,,,,,,,,,,
2228,,,,,,,,,,,,
2229,,,,,,,,,,,,
2230,,,,,,,,,,,,
2231,,,,,,,,,,,,
2232,,,,,,,,,,,,
2233,,,,,,,,,,,,
2234,,,,,,,,,,,,
2235,,,,,,,,,,,,
2236,,,,,,,,,,,,
2237,,,,,,,,,,,,
2238,,,,,,,,,,,,
2239,,,,,,,,,,,,
2240,,,,,,,,,,,,
2241,,,,,,,,,,,,
2242,,,,,,,,,,,,
2243,,,,,,,,,,,,
2244,,,,,,,,,,,,
2245,,,,,,,,,,,,
2246,,,,,,,,,,,,
2247,,,,,,,,,,,,
2248,,,,,,,,,,,,
2249,,,,,,,,,,,,
2250,,,,,,,,,,,,
2251,,,,,,,,,,,,
2252,,,,,,,,,,,,
2253,,,,,,,,,,,,
2254,,,,,,,,,,,,
2255,,,,,,,,,,,,
2256,,,,,,,,,,,,
2257,,,,,,,,,,,,
2258,,,,,,,,,,,,
2259,,,,,,,,,,,,
2260,,,,,,,,,,,,
2261,,,,,,,,,,,,
2262,,,,,,,,,,,,
2263,,,,,,,,,,,,
2264,,,,,,,,,,,,
2265,,,,,,,,,,,,
2266,,,,,,,,,,,,
2267,,,,,,,,,,,,
2268,,,,,,,,,,,,
2269,,,,,,,,,,,,
2270,,,,,,,,,,,,
2271,,,,,,,,,,,,
2272,,,,,,,,,,,,
2273,,,,,,,,,,,,
2274,,,,,,,,,,,,
2275,,,,,,,,,,,,
2276,,,,,,,,,,,,
2277,,,,,,,,,,,,
2278,,,,,,,,,,,,
2279,,,,,,,,,,,,
2280,,,,,,,,,,,,
2281,,,,,,,,,,,,
2282,,,,,,,,,,,,
2283,,,,,,,,,,,,
2284,,,,,,,,,,,,
2285,,,,,,,,,,,,
2286,,,,,,,,,,,,
2287,,,,,,,,,,,,
2288,,,,,,,,,,,,
2289,,,,,,,,,,,,
2290,,,,,,,,,,,,
2291,,,,,,,,,,,,
2292,,,,,,,,,,,,
2293,,,,,,,,,,,,
2294,,,,,,,,,,,,
2295,,,,,,,,,,,,
2296,,,,,,,,,,,,
2297,,,,,,,,,,,,
2298,,,,,,,,,,,,
2299,,,,,,,,,,,,
2300,,,,,,,,,,,,
2301,,,,,,,,,,,,
2302,,,,,,,,,,,,
2303,,,,,,,,,,,,
2304,,,,,,,,,,,,
2305,,,,,,,,,,,,
2306,,,,,,,,,,,,
2307,,,,,,,,,,,,
2308,,,,,,,,,,,,
2309,,,,,,,,,,,,
2310,,,,,,,,,,,,
2311,,,,,,,,,,,,
2312,,,,,,,,,,,,
2313,,,,,,,,,,,,
2314,,,,,,,,,,,,
2315,,,,,,,,,,,,
2316,,,,,,,,,,,,
2317,,,,,,,,,,,,
2318,,,,,,,,,,,,
2319,,,,,,,,,,,,
2320,,,,,,,,,,,,
2321,,,,,,,,,,,,
2322,,,,,,,,,,,,
2323,,,,,,,,,,,,
2324,,,,,,,,,,,,
2325,,,,,,,,,,,,
2326,,,,,,,,,,,,
2327,,,,,,,,,,,,
2328,,,,,,,,,,,,
2329,,,,,,,,,,,,
2330,,,,,,,,,,,,
2331,,,,,,,,,,,,
2332,,,,,,,,,,,,
2333,,,,,,,,,,,,
2334,,,,,,,,,,,,
2335,,,,,,,,,,,,
2336,,,,,,,,,,,,
2337,,,,,,,,,,,,
2338,,,,,,,,,,,,
2339,,,,,,,,,,,,
2340,,,,,,,,,,,,
2341,,,,,,,,,,,,
2342,,,,,,,,,,,,
2343,,,,,,,,,,,,
2344,,,,,,,,,,,,
2345,,,,,,,,,,,,
2346,,,,,,,,,,,,
2347,,,,,,,,,,,,
2348,,,,,,,,,,,,
2349,,,,,,,,,,,,
2350,,,,,,,,,,,,
2351,,,,,,,,,,,,
2352,,,,,,,,,,,,
2353,,,,,,,,,,,,
2354,,,,,,,,,,,,
2355,,,,,,,,,,,,
2356,,,,,,,,,,,,
2357,,,,,,,,,,,,
2358,,,,,,,,,,,,
2359,,,,,,,,,,,,
2360,,,,,,,,,,,,
2361,,,,,,,,,,,,
2362,,,,,,,,,,,,
2363,,,,,,,,,,,,
2364,,,,,,,,,,,,
2365,,,,,,,,,,,,
2366,,,,,,,,,,,,
2367,,,,,,,,,,,,
2368,,,,,,,,,,,,
2369,,,,,,,,,,,,
2370,,,,,,,,,,,,
2371,,,,,,,,,,,,
2372,,,,,,,,,,,,
2373,,,,,,,,,,,,
2374,,,,,,,,,,,,
2375,,,,,,,,,,,,
2376,,,,,,,,,,,,
2377,,,,,,,,,,,,
2378,,,,,,,,,,,,
2379,,,,,,,,,,,,
2380,,,,,,,,,,,,
2381,,,,,,,,,,,,
2382,,,,,,,,,,,,
2383,,,,,,,,,,,,
2384,,,,,,,,,,,,
2385,,,,,,,,,,,,
2386,,,,,,,,,,,,
2387,,,,,,,,,,,,
2388,,,,,,,,,,,,
2389,,,,,,,,,,,,
2390,,,,,,,,,,,,
2391,,,,,,,,,,,,
2392,,,,,,,,,,,,
2393,,,,,,,,,,,,
2394,,,,,,,,,,,,
2395,,,,,,,,,,,,
2396,,,,,,,,,,,,
2397,,,,,,,,,,,,
2398,,,,,,,,,,,,
2399,,,,,,,,,,,,
2400,,,,,,,,,,,,
2401,,,,,,,,,,,,
2402,,,,,,,,,,,,
2403,,,,,,,,,,,,
2404,,,,,,,,,,,,
2405,,,,,,,,,,,,
2406,,,,,,,,,,,,
2407,,,,,,,,,,,,
2408,,,,,,,,,,,,
2409,,,,,,,,,,,,
2410,,,,,,,,,,,,
2411,,,,,,,,,,,,
2412,,,,,,,,,,,,
2413,,,,,,,,,,,,
2414,,,,,,,,,,,,
2415,,,,,,,,,,,,
2416,,,,,,,,,,,,
2417,,,,,,,,,,,,
2418,,,,,,,,,,,,
2419,,,,,,,,,,,,
2420,,,,,,,,,,,,
2421,,,,,,,,,,,,
2422,,,,,,,,,,,,
2423,,,,,,,,,,,,
2424,,,,,,,,,,,,
2425,,,,,,,,,,,,
2426,,,,,,,,,,,,
2427,,,,,,,,,,,,
2428,,,,,,,,,,,,
2429,,,,,,,,,,,,
2430,,,,,,,,,,,,
2431,,,,,,,,,,,,
2432,,,,,,,,,,,,
2433,,,,,,,,,,,,
2434,,,,,,,,,,,,
2435,,,,,,,,,,,,
2436,,,,,,,,,,,,
2437,,,,,,,,,,,,
2438,,,,,,,,,,,,
2439,,,,,,,,,,,,
2440,,,,,,,,,,,,
2441,,,,,,,,,,,,
2442,,,,,,,,,,,,
2443,,,,,,,,,,,,
2444,,,,,,,,,,,,
2445,,,,,,,,,,,,
2446,,,,,,,,,,,,
2447,,,,,,,,,,,,
2448,,,,,,,,,,,,
2449,,,,,,,,,,,,
2450,,,,,,,,,,,,
2451,,,,,,,,,,,,
2452,,,,,,,,,,,,
2453,,,,,,,,,,,,
2454,,,,,,,,,,,,
2455,,,,,,,,,,,,
2456,,,,,,,,,,,,
2457,,,,,,,,,,,,
2458,,,,,,,,,,,,
2459,,,,,,,,,,,,
2460,,,,,,,,,,,,
2461,,,,,,,,,,,,
2462,,,,,,,,,,,,
2463,,,,,,,,,,,,
2464,,,,,,,,,,,,
2465,,,,,,,,,,,,
2466,,,,,,,,,,,,
2467,,,,,,,,,,,,
2468,,,,,,,,,,,,
2469,,,,,,,,,,,,
2470,,,,,,,,,,,,
2471,,,,,,,,,,,,
2472,,,,,,,,,,,,
2473,,,,,,,,,,,,
2474,,,,,,,,,,,,
2475,,,,,,,,,,,,
2476,,,,,,,,,,,,
2477,,,,,,,,,,,,
2478,,,,,,,,,,,,
2479,,,,,,,,,,,,
2480,,,,,,,,,,,,
2481,,,,,,,,,,,,
2482,,,,,,,,,,,,
2483,,,,,,,,,,,,
2484,,,,,,,,,,,,
2485,,,,,,,,,,,,
2486,,,,,,,,,,,,
2487,,,,,,,,,,,,
2488,,,,,,,,,,,,
2489,,,,,,,,,,,,
2490,,,,,,,,,,,,
2491,,,,,,,,,,,,
2492,,,,,,,,,,,,
2493,,,,,,,,,,,,
2494,,,,,,,,,,,,
2495,,,,,,,,,,,,
2496,,,,,,,,,,,,
2497,,,,,,,,,,,,
2498,,,,,,,,,,,,
2499,,,,,,,,,,,,
2500,,,,,,,,,,,,
2501,,,,,,,,,,,,
2502,,,,,,,,,,,,
2503,,,,,,,,,,,,
2504,,,,,,,,,,,,
2505,,,,,,,,,,,,
2506,,,,,,,,,,,,
2507,,,,,,,,,,,,
2508,,,,,,,,,,,,
2509,,,,,,,,,,,,
2510,,,,,,,,,,,,
2511,,,,,,,,,,,,
2512,,,,,,,,,,,,
2513,,,,,,,,,,,,
2514,,,,,,,,,,,,
2515,,,,,,,,,,,,
2516,,,,,,,,,,,,
2517,,,,,,,,,,,,
2518,,,,,,,,,,,,
2519,,,,,,,,,,,,
2520,,,,,,,,,,,,
2521,,,,,,,,,,,,
2522,,,,,,,,,,,,
2523,,,,,,,,,,,,
2524,,,,,,,,,,,,
2525,,,,,,,,,,,,
2526,,,,,,,,,,,,
2527,,,,,,,,,,,,
2528,,,,,,,,,,,,
2529,,,,,,,,,,,,
2530,,,,,,,,,,,,
2531,,,,,,,,,,,,
2532,,,,,,,,,,,,
2533,,,,,,,,,,,,
2534,,,,,,,,,,,,
2535,,,,,,,,,,,,
2536,,,,,,,,,,,,
2537,,,,,,,,,,,,
2538,,,,,,,,,,,,
2539,,,,,,,,,,,,
2540,,,,,,,,,,,,
2541,,,,,,,,,,,,
2542,,,,,,,,,,,,
2543,,,,,,,,,,,,
2544,,,,,,,,,,,,
2545,,,,,,,,,,,,
2546,,,,,,,,,,,,
2547,,,,,,,,,,,,
2548,,,,,,,,,,,,
2549,,,,,,,,,,,,
2550,,,,,,,,,,,,
2551,,,,,,,,,,,,
2552,,,,,,,,,,,,
2553,,,,,,,,,,,,
2554,,,,,,,,,,,,
2555,,,,,,,,,,,,
2556,,,,,,,,,,,,
2557,,,,,,,,,,,,
2558,,,,,,,,,,,,
2559,,,,,,,,,,,,
2560,,,,,,,,,,,,
2561,,,,,,,,,,,,
2562,,,,,,,,,,,,
2563,,,,,,,,,,,,
2564,,,,,,,,,,,,
2565,,,,,,,,,,,,
2566,,,,,,,,,,,,
2567,,,,,,,,,,,,
2568,,,,,,,,,,,,
2569,,,,,,,,,,,,
2570,,,,,,,,,,,,
2571,,,,,,,,,,,,
2572,,,,,,,,,,,,
2573,,,,,,,,,,,,
2574,,,,,,,,,,,,
2575,,,,,,,,,,,,
2576,,,,,,,,,,,,
2577,,,,,,,,,,,,
2578,,,,,,,,,,,,
2579,,,,,,,,,,,,
2580,,,,,,,,,,,,
2581,,,,,,,,,,,,
2582,,,,,,,,,,,,
2583,,,,,,,,,,,,
2584,,,,,,,,,,,,
2585,,,,,,,,,,,,
2586,,,,,,,,,,,,
2587,,,,,,,,,,,,
2588,,,,,,,,,,,,
2589,,,,,,,,,,,,
2590,,,,,,,,,,,,
2591,,,,,,,,,,,,
2592,,,,,,,,,,,,
2593,,,,,,,,,,,,
2594,,,,,,,,,,,,
2595,,,,,,,,,,,,
2596,,,,,,,,,,,,
2597,,,,,,,,,,,,
2598,,,,,,,,,,,,
2599,,,,,,,,,,,,
2600,,,,,,,,,,,,
2601,,,,,,,,,,,,
2602,,,,,,,,,,,,
2603,,,,,,,,,,,,
2604,,,,,,,,,,,,
2605,,,,,,,,,,,,
2606,,,,,,,,,,,,
2607,,,,,,,,,,,,
2608,,,,,,,,,,,,
2609,,,,,,,,,,,,
2610,,,,,,,,,,,,
2611,,,,,,,,,,,,
2612,,,,,,,,,,,,
2613,,,,,,,,,,,,
2614,,,,,,,,,,,,
2615,,,,,,,,,,,,
2616,,,,,,,,,,,,
2617,,,,,,,,,,,,
2618,,,,,,,,,,,,
2619,,,,,,,,,,,,
2620,,,,,,,,,,,,
2621,,,,,,,,,,,,
2622,,,,,,,,,,,,
2623,,,,,,,,,,,,
2624,,,,,,,,,,,,
2625,,,,,,,,,,,,
2626,,,,,,,,,,,,
2627,,,,,,,,,,,,
2628,,,,,,,,,,,,
2629,,,,,,,,,,,,
2630,,,,,,,,,,,,
2631,,,,,,,,,,,,
2632,,,,,,,,,,,,
2633,,,,,,,,,,,,
2634,,,,,,,,,,,,
2635,,,,,,,,,,,,
2636,,,,,,,,,,,,
2637,,,,,,,,,,,,
2638,,,,,,,,,,,,
2639,,,,,,,,,,,,
2640,,,,,,,,,,,,
2641,,,,,,,,,,,,
2642,,,,,,,,,,,,
2643,,,,,,,,,,,,
2644,,,,,,,,,,,,
2645,,,,,,,,,,,,
2646,,,,,,,,,,,,
2647,,,,,,,,,,,,
2648,,,,,,,,,,,,
2649,,,,,,,,,,,,
2650,,,,,,,,,,,,
2651,,,,,,,,,,,,
2652,,,,,,,,,,,,
2653,,,,,,,,,,,,
2654,,,,,,,,,,,,
2655,,,,,,,,,,,,
2656,,,,,,,,,,,,
2657,,,,,,,,,,,,
2658,,,,,,,,,,,,
2659,,,,,,,,,,,,
2660,,,,,,,,,,,,
2661,,,,,,,,,,,,
2662,,,,,,,,,,,,
2663,,,,,,,,,,,,
2664,,,,,,,,,,,,
2665,,,,,,,,,,,,
2666,,,,,,,,,,,,
2667,,,,,,,,,,,,
2668,,,,,,,,,,,,
2669,,,,,,,,,,,,
2670,,,,,,,,,,,,
2671,,,,,,,,,,,,
2672,,,,,,,,,,,,
2673,,,,,,,,,,,,
2674,,,,,,,,,,,,
2675,,,,,,,,,,,,
2676,,,,,,,,,,,,
2677,,,,,,,,,,,,
2678,,,,,,,,,,,,
2679,,,,,,,,,,,,
2680,,,,,,,,,,,,
2681,,,,,,,,,,,,
2682,,,,,,,,,,,,
2683,,,,,,,,,,,,
2684,,,,,,,,,,,,
2685,,,,,,,,,,,,
2686,,,,,,,,,,,,
2687,,,,,,,,,,,,
2688,,,,,,,,,,,,
2689,,,,,,,,,,,,
2690,,,,,,,,,,,,
2691,,,,,,,,,,,,
2692,,,,,,,,,,,,
2693,,,,,,,,,,,,
2694,,,,,,,,,,,,
2695,,,,,,,,,,,,
2696,,,,,,,,,,,,
2697,,,,,,,,,,,,
2698,,,,,,,,,,,,
2699,,,,,,,,,,,,
2700,,,,,,,,,,,,
2701,,,,,,,,,,,,
2702,,,,,,,,,,,,
2703,,,,,,,,,,,,
2704,,,,,,,,,,,,
2705,,,,,,,,,,,,
2706,,,,,,,,,,,,
2707,,,,,,,,,,,,
2708,,,,,,,,,,,,
2709,,,,,,,,,,,,
2710,,,,,,,,,,,,
2711,,,,,,,,,,,,
2712,,,,,,,,,,,,
2713,,,,,,,,,,,,
2714,,,,,,,,,,,,
2715,,,,,,,,,,,,
2716,,,,,,,,,,,,
2717,,,,,,,,,,,,
2718,,,,,,,,,,,,
2719,,,,,,,,,,,,
2720,,,,,,,,,,,,
2721,,,,,,,,,,,,
2722,,,,,,,,,,,,
2723,,,,,,,,,,,,
2724,,,,,,,,,,,,
2725,,,,,,,,,,,,
2726,,,,,,,,,,,,
2727,,,,,,,,,,,,
2728,,,,,,,,,,,,
2729,,,,,,,,,,,,
2730,,,,,,,,,,,,
2731,,,,,,,,,,,,
2732,,,,,,,,,,,,
2733,,,,,,,,,,,,
2734,,,,,,,,,,,,
2735,,,,,,,,,,,,
2736,,,,,,,,,,,,
2737,,,,,,,,,,,,
2738,,,,,,,,,,,,
2739,,,,,,,,,,,,
2740,,,,,,,,,,,,
2741,,,,,,,,,,,,
2742,,,,,,,,,,,,
2743,,,,,,,,,,,,
2744,,,,,,,,,,,,
2745,,,,,,,,,,,,
2746,,,,,,,,,,,,
2747,,,,,,,,,,,,
2748,,,,,,,,,,,,
2749,,,,,,,,,,,,
2750,,,,,,,,,,,,
2751,,,,,,,,,,,,
2752,,,,,,,,,,,,
2753,,,,,,,,,,,,
2754,,,,,,,,,,,,
2755,,,,,,,,,,,,
2756,,,,,,,,,,,,
2757,,,,,,,,,,,,
2758,,,,,,,,,,,,
2759,,,,,,,,,,,,
2760,,,,,,,,,,,,
2761,,,,,,,,,,,,
2762,,,,,,,,,,,,
2763,,,,,,,,,,,,
2764,,,,,,,,,,,,
2765,,,,,,,,,,,,
2766,,,,,,,,,,,,
2767,,,,,,,,,,,,
2768,,,,,,,,,,,,
2769,,,,,,,,,,,,
2770,,,,,,,,,,,,
2771,,,,,,,,,,,,
2772,,,,,,,,,,,,
2773,,,,,,,,,,,,
2774,,,,,,,,,,,,
2775,,,,,,,,,,,,
2776,,,,,,,,,,,,
2777,,,,,,,,,,,,
2778,,,,,,,,,,,,
2779,,,,,,,,,,,,
2780,,,,,,,,,,,,
2781,,,,,,,,,,,,
2782,,,,,,,,,,,,
2783,,,,,,,,,,,,
2784,,,,,,,,,,,,
2785,,,,,,,,,,,,
2786,,,,,,,,,,,,
2787,,,,,,,,,,,,
2788,,,,,,,,,,,,
2789,,,,,,,,,,,,
2790,,,,,,,,,,,,
2791,,,,,,,,,,,,
2792,,,,,,,,,,,,
2793,,,,,,,,,,,,
2794,,,,,,,,,,,,
2795,,,,,,,,,,,,
2796,,,,,,,,,,,,
2797,,,,,,,,,,,,
2798,,,,,,,,,,,,
2799,,,,,,,,,,,,
2800,,,,,,,,,,,,
2801,,,,,,,,,,,,
2802,,,,,,,,,,,,
2803,,,,,,,,,,,,
2804,,,,,,,,,,,,
2805,,,,,,,,,,,,
2806,,,,,,,,,,,,
2807,,,,,,,,,,,,
2808,,,,,,,,,,,,
2809,,,,,,,,,,,,
2810,,,,,,,,,,,,
2811,,,,,,,,,,,,
2812,,,,,,,,,,,,
2813,,,,,,,,,,,,
2814,,,,,,,,,,,,
2815,,,,,,,,,,,,
2816,,,,,,,,,,,,
2817,,,,,,,,,,,,
2818,,,,,,,,,,,,
2819,,,,,,,,,,,,
2820,,,,,,,,,,,,
2821,,,,,,,,,,,,
2822,,,,,,,,,,,,
2823,,,,,,,,,,,,
2824,,,,,,,,,,,,
2825,,,,,,,,,,,,
2826,,,,,,,,,,,,
2827,,,,,,,,,,,,
2828,,,,,,,,,,,,
2829,,,,,,,,,,,,
2830,,,,,,,,,,,,
2831,,,,,,,,,,,,
2832,,,,,,,,,,,,
2833,,,,,,,,,,,,
2834,,,,,,,,,,,,
2835,,,,,,,,,,,,
2836,,,,,,,,,,,,
2837,,,,,,,,,,,,
2838,,,,,,,,,,,,
2839,,,,,,,,,,,,
2840,,,,,,,,,,,,
2841,,,,,,,,,,,,
2842,,,,,,,,,,,,
2843,,,,,,,,,,,,
2844,,,,,,,,,,,,
2845,,,,,,,,,,,,
2846,,,,,,,,,,,,
2847,,,,,,,,,,,,
2848,,,,,,,,,,,,
2849,,,,,,,,,,,,
2850,,,,,,,,,,,,
2851,,,,,,,,,,,,
2852,,,,,,,,,,,,
2853,,,,,,,,,,,,
2854,,,,,,,,,,,,
2855,,,,,,,,,,,,
2856,,,,,,,,,,,,
2857,,,,,,,,,,,,
2858,,,,,,,,,,,,
2859,,,,,,,,,,,,
2860,,,,,,,,,,,,
2861,,,,,,,,,,,,
2862,,,,,,,,,,,,
2863,,,,,,,,,,,,
2864,,,,,,,,,,,,
2865,,,,,,,,,,,,
2866,,,,,,,,,,,,
2867,,,,,,,,,,,,
2868,,,,,,,,,,,,
2869,,,,,,,,,,,,
2870,,,,,,,,,,,,
2871,,,,,,,,,,,,
2872,,,,,,,,,,,,
2873,,,,,,,,,,,,
2874,,,,,,,,,,,,
2875,,,,,,,,,,,,
2876,,,,,,,,,,,,
2877,,,,,,,,,,,,
2878,,,,,,,,,,,,
2879,,,,,,,,,,,,
2880,,,,,,,,,,,,
2881,,,,,,,,,,,,
2882,,,,,,,,,,,,
2883,,,,,,,,,,,,
2884,,,,,,,,,,,,
2885,,,,,,,,,,,,
2886,,,,,,,,,,,,
2887,,,,,,,,,,,,
2888,,,,,,,,,,,,
2889,,,,,,,,,,,,
2890,,,,,,,,,,,,
2891,,,,,,,,,,,,
2892,,,,,,,,,,,,
2893,,,,,,,,,,,,
2894,,,,,,,,,,,,
2895,,,,,,,,,,,,
2896,,,,,,,,,,,,
2897,,,,,,,,,,,,
2898,,,,,,,,,,,,
2899,,,,,,,,,,,,
2900,,,,,,,,,,,,
2901,,,,,,,,,,,,
2902,,,,,,,,,,,,
2903,,,,,,,,,,,,
2904,,,,,,,,,,,,
2905,,,,,,,,,,,,
2906,,,,,,,,,,,,
2907,,,,,,,,,,,,
2908,,,,,,,,,,,,
2909,,,,,,,,,,,,
2910,,,,,,,,,,,,
2911,,,,,,,,,,,,
2912,,,,,,,,,,,,
2913,,,,,,,,,,,,
2914,,,,,,,,,,,,
2915,,,,,,,,,,,,
2916,,,,,,,,,,,,
2917,,,,,,,,,,,,
2918,,,,,,,,,,,,
2919,,,,,,,,,,,,
2920,,,,,,,,,,,,
2921,,,,,,,,,,,,
2922,,,,,,,,,,,,
2923,,,,,,,,,,,,
2924,,,,,,,,,,,,
2925,,,,,,,,,,,,
2926,,,,,,,,,,,,
2927,,,,,,,,,,,,
2928,,,,,,,,,,,,
2929,,,,,,,,,,,,
2930,,,,,,,,,,,,
2931,,,,,,,,,,,,
2932,,,,,,,,,,,,
2933,,,,,,,,,,,,
2934,,,,,,,,,,,,
2935,,,,,,,,,,,,
2936,,,,,,,,,,,,
2937,,,,,,,,,,,,
2938,,,,,,,,,,,,
2939,,,,,,,,,,,,
2940,,,,,,,,,,,,
2941,,,,,,,,,,,,
2942,,,,,,,,,,,,
2943,,,,,,,,,,,,
2944,,,,,,,,,,,,
2945,,,,,,,,,,,,
2946,,,,,,,,,,,,
2947,,,,,,,,,,,,
2948,,,,,,,,,,,,
2949,,,,,,,,,,,,
2950,,,,,,,,,,,,
2951,,,,,,,,,,,,
2952,,,,,,,,,,,,
2953,,,,,,,,,,,,
2954,,,,,,,,,,,,
2955,,,,,,,,,,,,
2956,,,,,,,,,,,,
2957,,,,,,,,,,,,
2958,,,,,,,,,,,,
2959,,,,,,,,,,,,
2960,,,,,,,,,,,,
2961,,,,,,,,,,,,
2962,,,,,,,,,,,,
2963,,,,,,,,,,,,
2964,,,,,,,,,,,,
2965,,,,,,,,,,,,
2966,,,,,,,,,,,,
2967,,,,,,,,,,,,
2968,,,,,,,,,,,,
2969,,,,,,,,,,,,
2970,,,,,,,,,,,,
2971,,,,,,,,,,,,
2972,,,,,,,,,,,,
2973,,,,,,,,,,,,
2974,,,,,,,,,,,,
2975,,,,,,,,,,,,
2976,,,,,,,,,,,,
2977,,,,,,,,,,,,
2978,,,,,,,,,,,,
2979,,,,,,,,,,,,
2980,,,,,,,,,,,,
2981,,,,,,,,,,,,
2982,,,,,,,,,,,,
2983,,,,,,,,,,,,
2984,,,,,,,,,,,,
2985,,,,,,,,,,,,
2986,,,,,,,,,,,,
2987,,,,,,,,,,,,
2988,,,,,,,,,,,,
2989,,,,,,,,,,,,
2990,,,,,,,,,,,,
2991,,,,,,,,,,,,
2992,,,,,,,,,,,,
2993,,,,,,,,,,,,
2994,,,,,,,,,,,,
2995,,,,,,,,,,,,
2996,,,,,,,,,,,,
2997,,,,,,,,,,,,
2998,,,,,,,,,,,,
2999,,,,,,,,,,,,
3000,,,,,,,,,,,,
3001,,,,,,,,,,,,
3002,,,,,,,,,,,,
3003,,,,,,,,,,,,
3004,,,,,,,,,,,,
3005,,,,,,,,,,,,
3006,,,,,,,,,,,,
3007,,,,,,,,,,,,
3008,,,,,,,,,,,,
3009,,,,,,,,,,,,
3010,,,,,,,,,,,,
3011,,,,,,,,,,,,
3012,,,,,,,,,,,,
3013,,,,,,,,,,,,
3014,,,,,,,,,,,,
3015,,,,,,,,,,,,
3016,,,,,,,,,,,,
3017,,,,,,,,,,,,
3018,,,,,,,,,,,,
3019,,,,,,,,,,,,
3020,,,,,,,,,,,,
3021,,,,,,,,,,,,
3022,,,,,,,,,,,,
3023,,,,,,,,,,,,
3024,,,,,,,,,,,,
3025,,,,,,,,,,,,
3026,,,,,,,,,,,,
3027,,,,,,,,,,,,
3028,,,,,,,,,,,,
3029,,,,,,,,,,,,
3030,,,,,,,,,,,,
3031,,,,,,,,,,,,
3032,,,,,,,,,,,,
3033,,,,,,,,,,,,
3034,,,,,,,,,,,,
3035,,,,,,,,,,,,
3036,,,,,,,,,,,,
3037,,,,,,,,,,,,
3038,,,,,,,,,,,,
3039,,,,,,,,,,,,
3040,,,,,,,,,,,,
3041,,,,,,,,,,,,
3042,,,,,,,,,,,,
3043,,,,,,,,,,,,
3044,,,,,,,,,,,,
3045,,,,,,,,,,,,
3046,,,,,,,,,,,,
3047,,,,,,,,,,,,
3048,,,,,,,,,,,,
3049,,,,,,,,,,,,
3050,,,,,,,,,,,,
3051,,,,,,,,,,,,
3052,,,,,,,,,,,,
3053,,,,,,,,,,,,
3054,,,,,,,,,,,,
3055,,,,,,,,,,,,
3056,,,,,,,,,,,,
3057,,,,,,,,,,,,
3058,,,,,,,,,,,,
3059,,,,,,,,,,,,
3060,,,,,,,,,,,,
3061,,,,,,,,,,,,
3062,,,,,,,,,,,,
3063,,,,,,,,,,,,
3064,,,,,,,,,,,,
3065,,,,,,,,,,,,
3066,,,,,,,,,,,,
3067,,,,,,,,,,,,
3068,,,,,,,,,,,,
3069,,,,,,,,,,,,
3070,,,,,,,,,,,,
3071,,,,,,,,,,,,
3072,,,,,,,,,,,,
3073,,,,,,,,,,,,
3074,,,,,,,,,,,,
3075,,,,,,,,,,,,
3076,,,,,,,,,,,,
3077,,,,,,,,,,,,
3078,,,,,,,,,,,,
3079,,,,,,,,,,,,
3080,,,,,,,,,,,,
3081,,,,,,,,,,,,
3082,,,,,,,,,,,,
3083,,,,,,,,,,,,
3084,,,,,,,,,,,,
3085,,,,,,,,,,,,
3086,,,,,,,,,,,,
3087,,,,,,,,,,,,
3088,,,,,,,,,,,,
3089,,,,,,,,,,,,
3090,,,,,,,,,,,,
3091,,,,,,,,,,,,
3092,,,,,,,,,,,,
3093,,,,,,,,,,,,
3094,,,,,,,,,,,,
3095,,,,,,,,,,,,
3096,,,,,,,,,,,,
3097,,,,,,,,,,,,
3098,,,,,,,,,,,,
3099,,,,,,,,,,,,
3100,,,,,,,,,,,,
3101,,,,,,,,,,,,
3102,,,,,,,,,,,,
3103,,,,,,,,,,,,
3104,,,,,,,,,,,,
3105,,,,,,,,,,,,
3106,,,,,,,,,,,,
3107,,,,,,,,,,,,
3108,,,,,,,,,,,,
3109,,,,,,,,,,,,
3110,,,,,,,,,,,,
3111,,,,,,,,,,,,
3112,,,,,,,,,,,,
3113,,,,,,,,,,,,
3114,,,,,,,,,,,,
3115,,,,,,,,,,,,
3116,,,,,,,,,,,,
3117,,,,,,,,,,,,
3118,,,,,,,,,,,,
3119,,,,,,,,,,,,
3120,,,,,,,,,,,,
3121,,,,,,,,,,,,
3122,,,,,,,,,,,,
3123,,,,,,,,,,,,
3124,,,,,,,,,,,,
3125,,,,,,,,,,,,
3126,,,,,,,,,,,,
3127,,,,,,,,,,,,
3128,,,,,,,,,,,,
3129,,,,,,,,,,,,
3130,,,,,,,,,,,,
3131,,,,,,,,,,,,
3132,,,,,,,,,,,,
3133,,,,,,,,,,,,
3134,,,,,,,,,,,,
3135,,,,,,,,,,,,
3136,,,,,,,,,,,,
3137,,,,,,,,,,,,
3138,,,,,,,,,,,,
3139,,,,,,,,,,,,
3140,,,,,,,,,,,,
3141,,,,,,,,,,,,
3142,,,,,,,,,,,,
3143,,,,,,,,,,,,
3144,,,,,,,,,,,,
3145,,,,,,,,,,,,
3146,,,,,,,,,,,,
3147,,,,,,,,,,,,
3148,,,,,,,,,,,,
3149,,,,,,,,,,,,
3150,,,,,,,,,,,,
3151,,,,,,,,,,,,
3152,,,,,,,,,,,,
3153,,,,,,,,,,,,
3154,,,,,,,,,,,,
3155,,,,,,,,,,,,
3156,,,,,,,,,,,,
3157,,,,,,,,,,,,
3158,,,,,,,,,,,,
3159,,,,,,,,,,,,
3160,,,,,,,,,,,,
3161,,,,,,,,,,,,
3162,,,,,,,,,,,,
3163,,,,,,,,,,,,
3164,,,,,,,,,,,,
3165,,,,,,,,,,,,
3166,,,,,,,,,,,,
3167,,,,,,,,,,,,
3168,,,,,,,,,,,,
3169,,,,,,,,,,,,
3170,,,,,,,,,,,,
3171,,,,,,,,,,,,
3172,,,,,,,,,,,,
3173,,,,,,,,,,,,
3174,,,,,,,,,,,,
3175,,,,,,,,,,,,
3176,,,,,,,,,,,,
3177,,,,,,,,,,,,
3178,,,,,,,,,,,,
3179,,,,,,,,,,,,
3180,,,,,,,,,,,,
3181,,,,,,,,,,,,
3182,,,,,,,,,,,,
3183,,,,,,,,,,,,
3184,,,,,,,,,,,,
3185,,,,,,,,,,,,
3186,,,,,,,,,,,,
3187,,,,,,,,,,,,
3188,,,,,,,,,,,,
3189,,,,,,,,,,,,
3190,,,,,,,,,,,,
3191,,,,,,,,,,,,
3192,,,,,,,,,,,,
3193,,,,,,,,,,,,
3194,,,,,,,,,,,,
3195,,,,,,,,,,,,
3196,,,,,,,,,,,,
3197,,,,,,,,,,,,
3198,,,,,,,,,,,,
3199,,,,,,,,,,,,
3200,,,,,,,,,,,,
3201,,,,,,,,,,,,
3202,,,,,,,,,,,,
3203,,,,,,,,,,,,
3204,,,,,,,,,,,,
3205,,,,,,,,,,,,
3206,,,,,,,,,,,,
3207,,,,,,,,,,,,
3208,,,,,,,,,,,,
3209,,,,,,,,,,,,
3210,,,,,,,,,,,,
3211,,,,,,,,,,,,
3212,,,,,,,,,,,,
3213,,,,,,,,,,,,
3214,,,,,,,,,,,,
3215,,,,,,,,,,,,
3216,,,,,,,,,,,,
3217,,,,,,,,,,,,
3218,,,,,,,,,,,,
3219,,,,,,,,,,,,
3220,,,,,,,,,,,,
3221,,,,,,,,,,,,
3222,,,,,,,,,,,,
3223,,,,,,,,,,,,
3224,,,,,,,,,,,,
3225,,,,,,,,,,,,
3226,,,,,,,,,,,,
3227,,,,,,,,,,,,
3228,,,,,,,,,,,,
3229,,,,,,,,,,,,
3230,,,,,,,,,,,,
3231,,,,,,,,,,,,
3232,,,,,,,,,,,,
3233,,,,,,,,,,,,
3234,,,,,,,,,,,,
3235,,,,,,,,,,,,
3236,,,,,,,,,,,,
3237,,,,,,,,,,,,
3238,,,,,,,,,,,,
3239,,,,,,,,,,,,
3240,,,,,,,,,,,,
3241,,,,,,,,,,,,
3242,,,,,,,,,,,,
3243,,,,,,,,,,,,
3244,,,,,,,,,,,,
3245,,,,,,,,,,,,
3246,,,,,,,,,,,,
3247,,,,,,,,,,,,
3248,,,,,,,,,,,,
3249,,,,,,,,,,,,
3250,,,,,,,,,,,,
3251,,,,,,,,,,,,
3252,,,,,,,,,,,,
3253,,,,,,,,,,,,
3254,,,,,,,,,,,,
3255,,,,,,,,,,,,
3256,,,,,,,,,,,,
3257,,,,,,,,,,,,
3258,,,,,,,,,,,,
3259,,,,,,,,,,,,
3260,,,,,,,,,,,,
3261,,,,,,,,,,,,
3262,,,,,,,,,,,,
3263,,,,,,,,,,,,
3264,,,,,,,,,,,,
3265,,,,,,,,,,,,
3266,,,,,,,,,,,,
3267,,,,,,,,,,,,
3268,,,,,,,,,,,,
3269,,,,,,,,,,,,
3270,,,,,,,,,,,,
3271,,,,,,,,,,,,
3272,,,,,,,,,,,,
3273,,,,,,,,,,,,
3274,,,,,,,,,,,,
3275,,,,,,,,,,,,
3276,,,,,,,,,,,,
3277,,,,,,,,,,,,
3278,,,,,,,,,,,,
3279,,,,,,,,,,,,
3280,,,,,,,,,,,,
3281,,,,,,,,,,,,
3282,,,,,,,,,,,,
3283,,,,,,,,,,,,
3284,,,,,,,,,,,,
3285,,,,,,,,,,,,
3286,,,,,,,,,,,,
3287,,,,,,,,,,,,
3288,,,,,,,,,,,,
3289,,,,,,,,,,,,
3290,,,,,,,,,,,,
3291,,,,,,,,,,,,
3292,,,,,,,,,,,,
3293,,,,,,,,,,,,
3294,,,,,,,,,,,,
3295,,,,,,,,,,,,
3296,,,,,,,,,,,,
3297,,,,,,,,,,,,
3298,,,,,,,,,,,,
3299,,,,,,,,,,,,
3300,,,,,,,,,,,,
3301,,,,,,,,,,,,
3302,,,,,,,,,,,,
3303,,,,,,,,,,,,
3304,,,,,,,,,,,,
3305,,,,,,,,,,,,
3306,,,,,,,,,,,,
3307,,,,,,,,,,,,
3308,,,,,,,,,,,,
3309,,,,,,,,,,,,
3310,,,,,,,,,,,,
3311,,,,,,,,,,,,
3312,,,,,,,,,,,,
3313,,,,,,,,,,,,
3314,,,,,,,,,,,,
3315,,,,,,,,,,,,
3316,,,,,,,,,,,,
3317,,,,,,,,,,,,
3318,,,,,,,,,,,,
3319,,,,,,,,,,,,
3320,,,,,,,,,,,,
3321,,,,,,,,,,,,
3322,,,,,,,,,,,,
3323,,,,,,,,,,,,
3324,,,,,,,,,,,,
3325,,,,,,,,,,,,
3326,,,,,,,,,,,,
3327,,,,,,,,,,,,
3328,,,,,,,,,,,,
3329,,,,,,,,,,,,
3330,,,,,,,,,,,,
3331,,,,,,,,,,,,
3332,,,,,,,,,,,,
3333,,,,,,,,,,,,
3334,,,,,,,,,,,,
3335,,,,,,,,,,,,
3336,,,,,,,,,,,,
3337,,,,,,,,,,,,
3338,,,,,,,,,,,,
3339,,,,,,,,,,,,
3340,,,,,,,,,,,,
3341,,,,,,,,,,,,
3342,,,,,,,,,,,,
3343,,,,,,,,,,,,
3344,,,,,,,,,,,,
3345,,,,,,,,,,,,
3346,,,,,,,,,,,,
3347,,,,,,,,,,,,
3348,,,,,,,,,,,,
3349,,,,,,,,,,,,
3350,,,,,,,,,,,,
3351,,,,,,,,,,,,
3352,,,,,,,,,,,,
3353,,,,,,,,,,,,
3354,,,,,,,,,,,,
3355,,,,,,,,,,,,
3356,,,,,,,,,,,,
3357,,,,,,,,,,,,
3358,,,,,,,,,,,,
3359,,,,,,,,,,,,
3360,,,,,,,,,,,,
3361,,,,,,,,,,,,
3362,,,,,,,,,,,,
3363,,,,,,,,,,,,
3364,,,,,,,,,,,,
3365,,,,,,,,,,,,
3366,,,,,,,,,,,,
3367,,,,,,,,,,,,
3368,,,,,,,,,,,,
3369,,,,,,,,,,,,
3370,,,,,,,,,,,,
3371,,,,,,,,,,,,
3372,,,,,,,,,,,,
3373,,,,,,,,,,,,
3374,,,,,,,,,,,,
3375,,,,,,,,,,,,
3376,,,,,,,,,,,,
3377,,,,,,,,,,,,
3378,,,,,,,,,,,,
3379,,,,,,,,,,,,
3380,,,,,,,,,,,,
3381,,,,,,,,,,,,
3382,,,,,,,,,,,,
3383,,,,,,,,,,,,
3384,,,,,,,,,,,,
3385,,,,,,,,,,,,
3386,,,,,,,,,,,,
3387,,,,,,,,,,,,
3388,,,,,,,,,,,,
3389,,,,,,,,,,,,
3390,,,,,,,,,,,,
3391,,,,,,,,,,,,
3392,,,,,,,,,,,,
3393,,,,,,,,,,,,
3394,,,,,,,,,,,,
3395,,,,,,,,,,,,
3396,,,,,,,,,,,,
3397,,,,,,,,,,,,
3398,,,,,,,,,,,,
3399,,,,,,,,,,,,
3400,,,,,,,,,,,,
3401,,,,,,,,,,,,
3402,,,,,,,,,,,,
3403,,,,,,,,,,,,
3404,,,,,,,,,,,,
3405,,,,,,,,,,,,
3406,,,,,,,,,,,,
3407,,,,,,,,,,,,
3408,,,,,,,,,,,,
3409,,,,,,,,,,,,
3410,,,,,,,,,,,,
3411,,,,,,,,,,,,
3412,,,,,,,,,,,,
3413,,,,,,,,,,,,
3414,,,,,,,,,,,,
3415,,,,,,,,,,,,
3416,,,,,,,,,,,,
3417,,,,,,,,,,,,
3418,,,,,,,,,,,,
3419,,,,,,,,,,,,
3420,,,,,,,,,,,,
3421,,,,,,,,,,,,
3422,,,,,,,,,,,,
3423,,,,,,,,,,,,
3424,,,,,,,,,,,,
3425,,,,,,,,,,,,
3426,,,,,,,,,,,,
3427,,,,,,,,,,,,
3428,,,,,,,,,,,,
3429,,,,,,,,,,,,
3430,,,,,,,,,,,,
3431,,,,,,,,,,,,
3432,,,,,,,,,,,,
3433,,,,,,,,,,,,
3434,,,,,,,,,,,,
3435,,,,,,,,,,,,
3436,,,,,,,,,,,,
3437,,,,,,,,,,,,
3438,,,,,,,,,,,,
3439,,,,,,,,,,,,
3440,,,,,,,,,,,,
3441,,,,,,,,,,,,
3442,,,,,,,,,,,,
3443,,,,,,,,,,,,
3444,,,,,,,,,,,,
3445,,,,,,,,,,,,
3446,,,,,,,,,,,,
3447,,,,,,,,,,,,
3448,,,,,,,,,,,,
3449,,,,,,,,,,,,
3450,,,,,,,,,,,,
3451,,,,,,,,,,,,
3452,,,,,,,,,,,,
3453,,,,,,,,,,,,
3454,,,,,,,,,,,,
3455,,,,,,,,,,,,
3456,,,,,,,,,,,,
3457,,,,,,,,,,,,
3458,,,,,,,,,,,,
3459,,,,,,,,,,,,
3460,,,,,,,,,,,,
3461,,,,,,,,,,,,
3462,,,,,,,,,,,,
3463,,,,,,,,,,,,
3464,,,,,,,,,,,,
3465,,,,,,,,,,,,
3466,,,,,,,,,,,,
3467,,,,,,,,,,,,
3468,,,,,,,,,,,,
3469,,,,,,,,,,,,
3470,,,,,,,,,,,,
3471,,,,,,,,,,,,
3472,,,,,,,,,,,,
3473,,,,,,,,,,,,
3474,,,,,,,,,,,,
3475,,,,,,,,,,,,
3476,,,,,,,,,,,,
3477,,,,,,,,,,,,
3478,,,,,,,,,,,,
3479,,,,,,,,,,,,
3480,,,,,,,,,,,,
3481,,,,,,,,,,,,
3482,,,,,,,,,,,,
3483,,,,,,,,,,,,
3484,,,,,,,,,,,,
3485,,,,,,,,,,,,
3486,,,,,,,,,,,,
3487,,,,,,,,,,,,
3488,,,,,,,,,,,,
3489,,,,,,,,,,,,
3490,,,,,,,,,,,,
3491,,,,,,,,,,,,
3492,,,,,,,,,,,,
3493,,,,,,,,,,,,
3494,,,,,,,,,,,,
3495,,,,,,,,,,,,
3496,,,,,,,,,,,,
3497,,,,,,,,,,,,
3498,,,,,,,,,,,,
3499,,,,,,,,,,,,
3500,,,,,,,,,,,,
3501,,,,,,,,,,,,
3502,,,,,,,,,,,,
3503,,,,,,,,,,,,
3504,,,,,,,,,,,,
3505,,,,,,,,,,,,
3506,,,,,,,,,,,,
3507,,,,,,,,,,,,
3508,,,,,,,,,,,,
3509,,,,,,,,,,,,
3510,,,,,,,,,,,,
3511,,,,,,,,,,,,
3512,,,,,,,,,,,,
3513,,,,,,,,,,,,
3514,,,,,,,,,,,,
3515,,,,,,,,,,,,
3516,,,,,,,,,,,,
3517,,,,,,,,,,,,
3518,,,,,,,,,,,,
3519,,,,,,,,,,,,
3520,,,,,,,,,,,,
3521,,,,,,,,,,,,
3522,,,,,,,,,,,,
3523,,,,,,,,,,,,
3524,,,,,,,,,,,,
3525,,,,,,,,,,,,
3526,,,,,,,,,,,,
3527,,,,,,,,,,,,
3528,,,,,,,,,,,,
3529,,,,,,,,,,,,
3530,,,,,,,,,,,,
3531,,,,,,,,,,,,
3532,,,,,,,,,,,,
3533,,,,,,,,,,,,
3534,,,,,,,,,,,,
3535,,,,,,,,,,,,
3536,,,,,,,,,,,,
3537,,,,,,,,,,,,
3538,,,,,,,,,,,,
3539,,,,,,,,,,,,
3540,,,,,,,,,,,,
3541,,,,,,,,,,,,
3542,,,,,,,,,,,,
3543,,,,,,,,,,,,
3544,,,,,,,,,,,,
3545,,,,,,,,,,,,
3546,,,,,,,,,,,,
3547,,,,,,,,,,,,
3548,,,,,,,,,,,,
3549,,,,,,,,,,,,
3550,,,,,,,,,,,,
3551,,,,,,,,,,,,
3552,,,,,,,,,,,,
3553,,,,,,,,,,,,
3554,,,,,,,,,,,,
3555,,,,,,,,,,,,
3556,,,,,,,,,,,,
3557,,,,,,,,,,,,
3558,,,,,,,,,,,,
3559,,,,,,,,,,,,
3560,,,,,,,,,,,,
3561,,,,,,,,,,,,
3562,,,,,,,,,,,,
3563,,,,,,,,,,,,
3564,,,,,,,,,,,,
3565,,,,,,,,,,,,
3566,,,,,,,,,,,,
3567,,,,,,,,,,,,
3568,,,,,,,,,,,,
3569,,,,,,,,,,,,
3570,,,,,,,,,,,,
3571,,,,,,,,,,,,
3572,,,,,,,,,,,,
3573,,,,,,,,,,,,
3574,,,,,,,,,,,,
3575,,,,,,,,,,,,
3576,,,,,,,,,,,,
3577,,,,,,,,,,,,
3578,,,,,,,,,,,,
3579,,,,,,,,,,,,
3580,,,,,,,,,,,,
3581,,,,,,,,,,,,
3582,,,,,,,,,,,,
3583,,,,,,,,,,,,
3584,,,,,,,,,,,,
3585,,,,,,,,,,,,
3586,,,,,,,,,,,,
3587,,,,,,,,,,,,
3588,,,,,,,,,,,,
3589,,,,,,,,,,,,
3590,,,,,,,,,,,,
3591,,,,,,,,,,,,
3592,,,,,,,,,,,,
3593,,,,,,,,,,,,
3594,,,,,,,,,,,,
3595,,,,,,,,,,,,
3596,,,,,,,,,,,,
3597,,,,,,,,,,,,
3598,,,,,,,,,,,,
3599,,,,,,,,,,,,
3600,,,,,,,,,,,,
3601,,,,,,,,,,,,
3602,,,,,,,,,,,,
3603,,,,,,,,,,,,
3604,,,,,,,,,,,,
3605,,,,,,,,,,,,
3606,,,,,,,,,,,,
3607,,,,,,,,,,,,
3608,,,,,,,,,,,,
3609,,,,,,,,,,,,
3610,,,,,,,,,,,,
3611,,,,,,,,,,,,
3612,,,,,,,,,,,,
3613,,,,,,,,,,,,
3614,,,,,,,,,,,,
3615,,,,,,,,,,,,
3616,,,,,,,,,,,,
3617,,,,,,,,,,,,
3618,,,,,,,,,,,,
3619,,,,,,,,,,,,
3620,,,,,,,,,,,,
3621,,,,,,,,,,,,
3622,,,,,,,,,,,,
3623,,,,,,,,,,,,
3624,,,,,,,,,,,,
3625,,,,,,,,,,,,
3626,,,,,,,,,,,,
3627,,,,,,,,,,,,
3628,,,,,,,,,,,,
3629,,,,,,,,,,,,
3630,,,,,,,,,,,,
3631,,,,,,,,,,,,
3632,,,,,,,,,,,,
3633,,,,,,,,,,,,
3634,,,,,,,,,,,,
3635,,,,,,,,,,,,
3636,,,,,,,,,,,,
3637,,,,,,,,,,,,
3638,,,,,,,,,,,,
3639,,,,,,,,,,,,
3640,,,,,,,,,,,,
3641,,,,,,,,,,,,
3642,,,,,,,,,,,,
3643,,,,,,,,,,,,
3644,,,,,,,,,,,,
3645,,,,,,,,,,,,
3646,,,,,,,,,,,,
3647,,,,,,,,,,,,
3648,,,,,,,,,,,,
3649,,,,,,,,,,,,
3650,,,,,,,,,,,,
3651,,,,,,,,,,,,
3652,,,,,,,,,,,,
3653,,,,,,,,,,,,
3654,,,,,,,,,,,,
3655,,,,,,,,,,,,
3656,,,,,,,,,,,,
3657,,,,,,,,,,,,
3658,,,,,,,,,,,,
3659,,,,,,,,,,,,
3660,,,,,,,,,,,,
3661,,,,,,,,,,,,
3662,,,,,,,,,,,,
3663,,,,,,,,,,,,
3664,,,,,,,,,,,,
3665,,,,,,,,,,,,
3666,,,,,,,,,,,,
3667,,,,,,,,,,,,
3668,,,,,,,,,,,,
3669,,,,,,,,,,,,
3670,,,,,,,,,,,,
3671,,,,,,,,,,,,
3672,,,,,,,,,,,,
3673,,,,,,,,,,,,
3674,,,,,,,,,,,,
3675,,,,,,,,,,,,
3676,,,,,,,,,,,,
3677,,,,,,,,,,,,
3678,,,,,,,,,,,,
3679,,,,,,,,,,,,
3680,,,,,,,,,,,,
3681,,,,,,,,,,,,
3682,,,,,,,,,,,,
3683,,,,,,,,,,,,
3684,,,,,,,,,,,,
3685,,,,,,,,,,,,
3686,,,,,,,,,,,,
3687,,,,,,,,,,,,
3688,,,,,,,,,,,,
3689,,,,,,,,,,,,
3690,,,,,,,,,,,,
3691,,,,,,,,,,,,
3692,,,,,,,,,,,,
3693,,,,,,,,,,,,
3694,,,,,,,,,,,,
3695,,,,,,,,,,,,
3696,,,,,,,,,,,,
3697,,,,,,,,,,,,
3698,,,,,,,,,,,,
3699,,,,,,,,,,,,
3700,,,,,,,,,,,,
3701,,,,,,,,,,,,
3702,,,,,,,,,,,,
3703,,,,,,,,,,,,
3704,,,,,,,,,,,,
3705,,,,,,,,,,,,
3706,,,,,,,,,,,,
3707,,,,,,,,,,,,
3708,,,,,,,,,,,,
3709,,,,,,,,,,,,
3710,,,,,,,,,,,,
3711,,,,,,,,,,,,
3712,,,,,,,,,,,,
3713,,,,,,,,,,,,
3714,,,,,,,,,,,,
3715,,,,,,,,,,,,
3716,,,,,,,,,,,,
3717,,,,,,,,,,,,
3718,,,,,,,,,,,,
3719,,,,,,,,,,,,
3720,,,,,,,,,,,,
3721,,,,,,,,,,,,
3722,,,,,,,,,,,,
3723,,,,,,,,,,,,
3724,,,,,,,,,,,,
3725,,,,,,,,,,,,
3726,,,,,,,,,,,,
3727,,,,,,,,,,,,
3728,,,,,,,,,,,,
3729,,,,,,,,,,,,
3730,,,,,,,,,,,,
3731,,,,,,,,,,,,
3732,,,,,,,,,,,,
3733,,,,,,,,,,,,
3734,,,,,,,,,,,,
3735,,,,,,,,,,,,
3736,,,,,,,,,,,,
3737,,,,,,,,,,,,
3738,,,,,,,,,,,,
3739,,,,,,,,,,,,
3740,,,,,,,,,,,,
3741,,,,,,,,,,,,
3742,,,,,,,,,,,,
3743,,,,,,,,,,,,
3744,,,,,,,,,,,,
3745,,,,,,,,,,,,
3746,,,,,,,,,,,,
3747,,,,,,,,,,,,
3748,,,,,,,,,,,,
3749,,,,,,,,,,,,
3750,,,,,,,,,,,,
3751,,,,,,,,,,,,
3752,,,,,,,,,,,,
3753,,,,,,,,,,,,
3754,,,,,,,,,,,,
3755,,,,,,,,,,,,
3756,,,,,,,,,,,,
3757,,,,,,,,,,,,
3758,,,,,,,,,,,,
3759,,,,,,,,,,,,
3760,,,,,,,,,,,,
3761,,,,,,,,,,,,
3762,,,,,,,,,,,,
3763,,,,,,,,,,,,
3764,,,,,,,,,,,,
3765,,,,,,,,,,,,
3766,,,,,,,,,,,,
3767,,,,,,,,,,,,
3768,,,,,,,,,,,,
3769,,,,,,,,,,,,
3770,,,,,,,,,,,,
3771,,,,,,,,,,,,
3772,,,,,,,,,,,,
3773,,,,,,,,,,,,
3774,,,,,,,,,,,,
3775,,,,,,,,,,,,
3776,,,,,,,,,,,,
3777,,,,,,,,,,,,
3778,,,,,,,,,,,,
3779,,,,,,,,,,,,
3780,,,,,,,,,,,,
3781,,,,,,,,,,,,
3782,,,,,,,,,,,,
3783,,,,,,,,,,,,
3784,,,,,,,,,,,,
3785,,,,,,,,,,,,
3786,,,,,,,,,,,,
3787,,,,,,,,,,,,
3788,,,,,,,,,,,,
3789,,,,,,,,,,,,
3790,,,,,,,,,,,,
3791,,,,,,,,,,,,
3792,,,,,,,,,,,,
3793,,,,,,,,,,,,
3794,,,,,,,,,,,,
3795,,,,,,,,,,,,
3796,,,,,,,,,,,,
3797,,,,,,,,,,,,
3798,,,,,,,,,,,,
3799,,,,,,,,,,,,
3800,,,,,,,,,,,,
3801,,,,,,,,,,,,
3802,,,,,,,,,,,,
3803,,,,,,,,,,,,
3804,,,,,,,,,,,,
3805,,,,,,,,,,,,
3806,,,,,,,,,,,,
3807,,,,,,,,,,,,
3808,,,,,,,,,,,,
3809,,,,,,,,,,,,
3810,,,,,,,,,,,,
3811,,,,,,,,,,,,
3812,,,,,,,,,,,,
3813,,,,,,,,,,,,
3814,,,,,,,,,,,,
3815,,,,,,,,,,,,
3816,,,,,,,,,,,,
3817,,,,,,,,,,,,
3818,,,,,,,,,,,,
3819,,,,,,,,,,,,
3820,,,,,,,,,,,,
3821,,,,,,,,,,,,
3822,,,,,,,,,,,,
3823,,,,,,,,,,,,
3824,,,,,,,,,,,,
3825,,,,,,,,,,,,
3826,,,,,,,,,,,,
3827,,,,,,,,,,,,
3828,,,,,,,,,,,,
3829,,,,,,,,,,,,
3830,,,,,,,,,,,,
3831,,,,,,,,,,,,
3832,,,,,,,,,,,,
3833,,,,,,,,,,,,
3834,,,,,,,,,,,,
3835,,,,,,,,,,,,
3836,,,,,,,,,,,,
3837,,,,,,,,,,,,
3838,,,,,,,,,,,,
3839,,,,,,,,,,,,
3840,,,,,,,,,,,,
3841,,,,,,,,,,,,
3842,,,,,,,,,,,,
3843,,,,,,,,,,,,
3844,,,,,,,,,,,,
3845,,,,,,,,,,,,
3846,,,,,,,,,,,,
3847,,,,,,,,,,,,
3848,,,,,,,,,,,,
3849,,,,,,,,,,,,
3850,,,,,,,,,,,,
3851,,,,,,,,,,,,
3852,,,,,,,,,,,,
3853,,,,,,,,,,,,
3854,,,,,,,,,,,,
3855,,,,,,,,,,,,
3856,,,,,,,,,,,,
3857,,,,,,,,,,,,
3858,,,,,,,,,,,,
3859,,,,,,,,,,,,
3860,,,,,,,,,,,,
3861,,,,,,,,,,,,
3862,,,,,,,,,,,,
3863,,,,,,,,,,,,
3864,,,,,,,,,,,,
3865,,,,,,,,,,,,
3866,,,,,,,,,,,,
3867,,,,,,,,,,,,
3868,,,,,,,,,,,,
3869,,,,,,,,,,,,
3870,,,,,,,,,,,,
3871,,,,,,,,,,,,
3872,,,,,,,,,,,,
3873,,,,,,,,,,,,
3874,,,,,,,,,,,,
3875,,,,,,,,,,,,
3876,,,,,,,,,,,,
3877,,,,,,,,,,,,
3878,,,,,,,,,,,,
3879,,,,,,,,,,,,
3880,,,,,,,,,,,,
3881,,,,,,,,,,,,
3882,,,,,,,,,,,,
3883,,,,,,,,,,,,
3884,,,,,,,,,,,,
3885,,,,,,,,,,,,
3886,,,,,,,,,,,,
3887,,,,,,,,,,,,
3888,,,,,,,,,,,,
3889,,,,,,,,,,,,
3890,,,,,,,,,,,,
3891,,,,,,,,,,,,
3892,,,,,,,,,,,,
3893,,,,,,,,,,,,
3894,,,,,,,,,,,,
3895,,,,,,,,,,,,
3896,,,,,,,,,,,,
3897,,,,,,,,,,,,
3898,,,,,,,,,,,,
3899,,,,,,,,,,,,
3900,,,,,,,,,,,,
3901,,,,,,,,,,,,
3902,,,,,,,,,,,,
3903,,,,,,,,,,,,
3904,,,,,,,,,,,,
3905,,,,,,,,,,,,
3906,,,,,,,,,,,,
3907,,,,,,,,,,,,
3908,,,,,,,,,,,,
3909,,,,,,,,,,,,
3910,,,,,,,,,,,,
3911,,,,,,,,,,,,
3912,,,,,,,,,,,,
3913,,,,,,,,,,,,
3914,,,,,,,,,,,,
3915,,,,,,,,,,,,
3916,,,,,,,,,,,,
3917,,,,,,,,,,,,
3918,,,,,,,,,,,,
3919,,,,,,,,,,,,
3920,,,,,,,,,,,,
3921,,,,,,,,,,,,
3922,,,,,,,,,,,,
3923,,,,,,,,,,,,
3924,,,,,,,,,,,,
3925,,,,,,,,,,,,
3926,,,,,,,,,,,,
3927,,,,,,,,,,,,
3928,,,,,,,,,,,,
3929,,,,,,,,,,,,
3930,,,,,,,,,,,,
3931,,,,,,,,,,,,
3932,,,,,,,,,,,,
3933,,,,,,,,,,,,
3934,,,,,,,,,,,,
3935,,,,,,,,,,,,
3936,,,,,,,,,,,,
3937,,,,,,,,,,,,
3938,,,,,,,,,,,,
3939,,,,,,,,,,,,
3940,,,,,,,,,,,,
3941,,,,,,,,,,,,
3942,,,,,,,,,,,,
3943,,,,,,,,,,,,
3944,,,,,,,,,,,,
3945,,,,,,,,,,,,
3946,,,,,,,,,,,,
3947,,,,,,,,,,,,
3948,,,,,,,,,,,,
3949,,,,,,,,,,,,
3950,,,,,,,,,,,,
3951,,,,,,,,,,,,
3952,,,,,,,,,,,,
3953,,,,,,,,,,,,
3954,,,,,,,,,,,,
3955,,,,,,,,,,,,
3956,,,,,,,,,,,,
3957,,,,,,,,,,,,
3958,,,,,,,,,,,,
3959,,,,,,,,,,,,
3960,,,,,,,,,,,,
3961,,,,,,,,,,,,
3962,,,,,,,,,,,,
3963,,,,,,,,,,,,
3964,,,,,,,,,,,,
3965,,,,,,,,,,,,
3966,,,,,,,,,,,,
3967,,,,,,,,,,,,
3968,,,,,,,,,,,,
3969,,,,,,,,,,,,
3970,,,,,,,,,,,,
3971,,,,,,,,,,,,
3972,,,,,,,,,,,,
3973,,,,,,,,,,,,
3974,,,,,,,,,,,,
3975,,,,,,,,,,,,
3976,,,,,,,,,,,,
3977,,,,,,,,,,,,
3978,,,,,,,,,,,,
3979,,,,,,,,,,,,
3980,,,,,,,,,,,,
3981,,,,,,,,,,,,
3982,,,,,,,,,,,,
3983,,,,,,,,,,,,
3984,,,,,,,,,,,,
3985,,,,,,,,,,,,
3986,,,,,,,,,,,,
3987,,,,,,,,,,,,
3988,,,,,,,,,,,,
3989,,,,,,,,,,,,
3990,,,,,,,,,,,,
3991,,,,,,,,,,,,
3992,,,,,,,,,,,,
3993,,,,,,,,,,,,
3994,,,,,,,,,,,,
3995,,,,,,,,,,,,
3996,,,,,,,,,,,,
3997,,,,,,,,,,,,
3998,,,,,,,,,,,,
3999,,,,,,,,,,,,
4000,,,,,,,,,,,,
4001,,,,,,,,,,,,
4002,,,,,,,,,,,,
4003,,,,,,,,,,,,
4004,,,,,,,,,,,,
4005,,,,,,,,,,,,
4006,,,,,,,,,,,,
4007,,,,,,,,,,,,
4008,,,,,,,,,,,,
4009,,,,,,,,,,,,
4010,,,,,,,,,,,,
4011,,,,,,,,,,,,
4012,,,,,,,,,,,,
4013,,,,,,,,,,,,
4014,,,,,,,,,,,,
4015,,,,,,,,,,,,
4016,,,,,,,,,,,,
4017,,,,,,,,,,,,
4018,,,,,,,,,,,,
4019,,,,,,,,,,,,
4020,,,,,,,,,,,,
4021,,,,,,,,,,,,
4022,,,,,,,,,,,,
4023,,,,,,,,,,,,
4024,,,,,,,,,,,,
4025,,,,,,,,,,,,
4026,,,,,,,,,,,,
4027,,,,,,,,,,,,
4028,,,,,,,,,,,,
4029,,,,,,,,,,,,
4030,,,,,,,,,,,,
4031,,,,,,,,,,,,
4032,,,,,,,,,,,,
4033,,,,,,,,,,,,
4034,,,,,,,,,,,,
4035,,,,,,,,,,,,
4036,,,,,,,,,,,,
4037,,,,,,,,,,,,
4038,,,,,,,,,,,,
4039,,,,,,,,,,,,
4040,,,,,,,,,,,,
4041,,,,,,,,,,,,
4042,,,,,,,,,,,,
4043,,,,,,,,,,,,
4044,,,,,,,,,,,,
4045,,,,,,,,,,,,
4046,,,,,,,,,,,,
4047,,,,,,,,,,,,
4048,,,,,,,,,,,,
4049,,,,,,,,,,,,
4050,,,,,,,,,,,,
4051,,,,,,,,,,,,
4052,,,,,,,,,,,,
4053,,,,,,,,,,,,
4054,,,,,,,,,,,,
4055,,,,,,,,,,,,
4056,,,,,,,,,,,,
4057,,,,,,,,,,,,
4058,,,,,,,,,,,,
4059,,,,,,,,,,,,
4060,,,,,,,,,,,,
4061,,,,,,,,,,,,
4062,,,,,,,,,,,,
4063,,,,,,,,,,,,
4064,,,,,,,,,,,,
4065,,,,,,,,,,,,
4066,,,,,,,,,,,,
4067,,,,,,,,,,,,
4068,,,,,,,,,,,,
4069,,,,,,,,,,,,
4070,,,,,,,,,,,,
4071,,,,,,,,,,,,
4072,,,,,,,,,,,,
4073,,,,,,,,,,,,
4074,,,,,,,,,,,,
4075,,,,,,,,,,,,
4076,,,,,,,,,,,,
4077,,,,,,,,,,,,
4078,,,,,,,,,,,,
4079,,,,,,,,,,,,
4080,,,,,,,,,,,,
4081,,,,,,,,,,,,
4082,,,,,,,,,,,,
4083,,,,,,,,,,,,
4084,,,,,,,,,,,,
4085,,,,,,,,,,,,
4086,,,,,,,,,,,,
4087,,,,,,,,,,,,
4088,,,,,,,,,,,,
4089,,,,,,,,,,,,
4090,,,,,,,,,,,,
4091,,,,,,,,,,,,
4092,,,,,,,,,,,,
4093,,,,,,,,,,,,
4094,,,,,,,,,,,,
4095,,,,,,,,,,,,
4096,,,,,,,,,,,,
4097,,,,,,,,,,,,
4098,,,,,,,,,,,,
4099,,,,,,,,,,,,
4100,,,,,,,,,,,,
4101,,,,,,,,,,,,
4102,,,,,,,,,,,,
4103,,,,,,,,,,,,
4104,,,,,,,,,,,,
4105,,,,,,,,,,,,
4106,,,,,,,,,,,,
4107,,,,,,,,,,,,
4108,,,,,,,,,,,,
4109,,,,,,,,,,,,
4110,,,,,,,,,,,,
4111,,,,,,,,,,,,
4112,,,,,,,,,,,,
4113,,,,,,,,,,,,
4114,,,,,,,,,,,,
4115,,,,,,,,,,,,
4116,,,,,,,,,,,,
4117,,,,,,,,,,,,
4118,,,,,,,,,,,,
4119,,,,,,,,,,,,
4120,,,,,,,,,,,,
4121,,,,,,,,,,,,
4122,,,,,,,,,,,,
4123,,,,,,,,,,,,
4124,,,,,,,,,,,,
4125,,,,,,,,,,,,
4126,,,,,,,,,,,,
4127,,,,,,,,,,,,
4128,,,,,,,,,,,,
4129,,,,,,,,,,,,
4130,,,,,,,,,,,,
4131,,,,,,,,,,,,
4132,,,,,,,,,,,,
4133,,,,,,,,,,,,
4134,,,,,,,,,,,,
4135,,,,,,,,,,,,
4136,,,,,,,,,,,,
4137,,,,,,,,,,,,
4138,,,,,,,,,,,,
4139,,,,,,,,,,,,
4140,,,,,,,,,,,,
4141,,,,,,,,,,,,
4142,,,,,,,,,,,,
4143,,,,,,,,,,,,
4144,,,,,,,,,,,,
4145,,,,,,,,,,,,
4146,,,,,,,,,,,,
4147,,,,,,,,,,,,
4148,,,,,,,,,,,,
4149,,,,,,,,,,,,
4150,,,,,,,,,,,,
4151,,,,,,,,,,,,
4152,,,,,,,,,,,,
4153,,,,,,,,,,,,
4154,,,,,,,,,,,,
4155,,,,,,,,,,,,
4156,,,,,,,,,,,,
4157,,,,,,,,,,,,
4158,,,,,,,,,,,,
4159,,,,,,,,,,,,
4160,,,,,,,,,,,,
4161,,,,,,,,,,,,
4162,,,,,,,,,,,,
4163,,,,,,,,,,,,
4164,,,,,,,,,,,,
4165,,,,,,,,,,,,
4166,,,,,,,,,,,,
4167,,,,,,,,,,,,
4168,,,,,,,,,,,,
4169,,,,,,,,,,,,
4170,,,,,,,,,,,,
4171,,,,,,,,,,,,
4172,,,,,,,,,,,,
4173,,,,,,,,,,,,
4174,,,,,,,,,,,,
4175,,,,,,,,,,,,
4176,,,,,,,,,,,,
4177,,,,,,,,,,,,
4178,,,,,,,,,,,,
4179,,,,,,,,,,,,
4180,,,,,,,,,,,,
4181,,,,,,,,,,,,
4182,,,,,,,,,,,,
4183,,,,,,,,,,,,
4184,,,,,,,,,,,,
4185,,,,,,,,,,,,
4186,,,,,,,,,,,,
4187,,,,,,,,,,,,
4188,,,,,,,,,,,,
4189,,,,,,,,,,,,
4190,,,,,,,,,,,,
4191,,,,,,,,,,,,
4192,,,,,,,,,,,,
4193,,,,,,,,,,,,
4194,,,,,,,,,,,,
4195,,,,,,,,,,,,
4196,,,,,,,,,,,,
4197,,,,,,,,,,,,
4198,,,,,,,,,,,,
4199,,,,,,,,,,,,
4200,,,,,,,,,,,,
4201,,,,,,,,,,,,
4202,,,,,,,,,,,,
4203,,,,,,,,,,,,
4204,,,,,,,,,,,,
4205,,,,,,,,,,,,
4206,,,,,,,,,,,,
4207,,,,,,,,,,,,
4208,,,,,,,,,,,,
4209,,,,,,,,,,,,
4210,,,,,,,,,,,,
4211,,,,,,,,,,,,
4212,,,,,,,,,,,,
4213,,,,,,,,,,,,
4214,,,,,,,,,,,,
4215,,,,,,,,,,,,
4216,,,,,,,,,,,,
4217,,,,,,,,,,,,
4218,,,,,,,,,,,,
4219,,,,,,,,,,,,
4220,,,,,,,,,,,,
4221,,,,,,,,,,,,
4222,,,,,,,,,,,,
4223,,,,,,,,,,,,
4224,,,,,,,,,,,,
4225,,,,,,,,,,,,
4226,,,,,,,,,,,,
4227,,,,,,,,,,,,
4228,,,,,,,,,,,,
4229,,,,,,,,,,,,
4230,,,,,,,,,,,,
4231,,,,,,,,,,,,
4232,,,,,,,,,,,,
4233,,,,,,,,,,,,
4234,,,,,,,,,,,,
4235,,,,,,,,,,,,
4236,,,,,,,,,,,,
4237,,,,,,,,,,,,
4238,,,,,,,,,,,,
4239,,,,,,,,,,,,
4240,,,,,,,,,,,,
4241,,,,,,,,,,,,
4242,,,,,,,,,,,,
4243,,,,,,,,,,,,
4244,,,,,,,,,,,,
4245,,,,,,,,,,,,
4246,,,,,,,,,,,,
4247,,,,,,,,,,,,
4248,,,,,,,,,,,,
4249,,,,,,,,,,,,
4250,,,,,,,,,,,,
4251,,,,,,,,,,,,
4252,,,,,,,,,,,,
4253,,,,,,,,,,,,
4254,,,,,,,,,,,,
4255,,,,,,,,,,,,
4256,,,,,,,,,,,,
4257,,,,,,,,,,,,
4258,,,,,,,,,,,,
4259,,,,,,,,,,,,
4260,,,,,,,,,,,,
4261,,,,,,,,,,,,
4262,,,,,,,,,,,,
4263,,,,,,,,,,,,
4264,,,,,,,,,,,,
4265,,,,,,,,,,,,
4266,,,,,,,,,,,,
4267,,,,,,,,,,,,
4268,,,,,,,,,,,,
4269,,,,,,,,,,,,
4270,,,,,,,,,,,,
4271,,,,,,,,,,,,
4272,,,,,,,,,,,,
4273,,,,,,,,,,,,
4274,,,,,,,,,,,,
4275,,,,,,,,,,,,
4276,,,,,,,,,,,,
4277,,,,,,,,,,,,
4278,,,,,,,,,,,,
4279,,,,,,,,,,,,
4280,,,,,,,,,,,,
4281,,,,,,,,,,,,
4282,,,,,,,,,,,,
4283,,,,,,,,,,,,
4284,,,,,,,,,,,,
4285,,,,,,,,,,,,
4286,,,,,,,,,,,,
4287,,,,,,,,,,,,
4288,,,,,,,,,,,,
4289,,,,,,,,,,,,
4290,,,,,,,,,,,,
4291,,,,,,,,,,,,
4292,,,,,,,,,,,,
4293,,,,,,,,,,,,
4294,,,,,,,,,,,,
4295,,,,,,,,,,,,
4296,,,,,,,,,,,,
4297,,,,,,,,,,,,
4298,,,,,,,,,,,,
4299,,,,,,,,,,,,
4300,,,,,,,,,,,,
4301,,,,,,,,,,,,
4302,,,,,,,,,,,,
4303,,,,,,,,,,,,
4304,,,,,,,,,,,,
4305,,,,,,,,,,,,
4306,,,,,,,,,,,,
4307,,,,,,,,,,,,
4308,,,,,,,,,,,,
4309,,,,,,,,,,,,
4310,,,,,,,,,,,,
4311,,,,,,,,,,,,
4312,,,,,,,,,,,,
4313,,,,,,,,,,,,
4314,,,,,,,,,,,,
4315,,,,,,,,,,,,
4316,,,,,,,,,,,,
4317,,,,,,,,,,,,
4318,,,,,,,,,,,,
4319,,,,,,,,,,,,
4320,,,,,,,,,,,,
4321,,,,,,,,,,,,
4322,,,,,,,,,,,,
4323,,,,,,,,,,,,
4324,,,,,,,,,,,,
4325,,,,,,,,,,,,
4326,,,,,,,,,,,,
4327,,,,,,,,,,,,
4328,,,,,,,,,,,,
4329,,,,,,,,,,,,
4330,,,,,,,,,,,,
4331,,,,,,,,,,,,
4332,,,,,,,,,,,,
4333,,,,,,,,,,,,
4334,,,,,,,,,,,,
4335,,,,,,,,,,,,
4336,,,,,,,,,,,,
4337,,,,,,,,,,,,
4338,,,,,,,,,,,,
4339,,,,,,,,,,,,
4340,,,,,,,,,,,,
4341,,,,,,,,,,,,
4342,,,,,,,,,,,,
4343,,,,,,,,,,,,
4344,,,,,,,,,,,,
4345,,,,,,,,,,,,
4346,,,,,,,,,,,,
4347,,,,,,,,,,,,
4348,,,,,,,,,,,,
4349,,,,,,,,,,,,
4350,,,,,,,,,,,,
4351,,,,,,,,,,,,
4352,,,,,,,,,,,,
4353,,,,,,,,,,,,
4354,,,,,,,,,,,,
4355,,,,,,,,,,,,
4356,,,,,,,,,,,,
4357,,,,,,,,,,,,
4358,,,,,,,,,,,,
4359,,,,,,,,,,,,
4360,,,,,,,,,,,,
4361,,,,,,,,,,,,
4362,,,,,,,,,,,,
4363,,,,,,,,,,,,
4364,,,,,,,,,,,,
4365,,,,,,,,,,,,
4366,,,,,,,,,,,,
4367,,,,,,,,,,,,
4368,,,,,,,,,,,,
4369,,,,,,,,,,,,
4370,,,,,,,,,,,,
4371,,,,,,,,,,,,
4372,,,,,,,,,,,,
4373,,,,,,,,,,,,
4374,,,,,,,,,,,,
4375,,,,,,,,,,,,
4376,,,,,,,,,,,,
4377,,,,,,,,,,,,
4378,,,,,,,,,,,,
4379,,,,,,,,,,,,
4380,,,,,,,,,,,,
4381,,,,,,,,,,,,
4382,,,,,,,,,,,,
4383,,,,,,,,,,,,
4384,,,,,,,,,,,,
4385,,,,,,,,,,,,
4386,,,,,,,,,,,,
4387,,,,,,,,,,,,
4388,,,,,,,,,,,,
4389,,,,,,,,,,,,
4390,,,,,,,,,,,,
4391,,,,,,,,,,,,
4392,,,,,,,,,,,,
4393,,,,,,,,,,,,
4394,,,,,,,,,,,,
4395,,,,,,,,,,,,
4396,,,,,,,,,,,,
4397,,,,,,,,,,,,
4398,,,,,,,,,,,,
4399,,,,,,,,,,,,
4400,,,,,,,,,,,,
4401,,,,,,,,,,,,
4402,,,,,,,,,,,,
4403,,,,,,,,,,,,
4404,,,,,,,,,,,,
4405,,,,,,,,,,,,
4406,,,,,,,,,,,,
4407,,,,,,,,,,,,
4408,,,,,,,,,,,,
4409,,,,,,,,,,,,
4410,,,,,,,,,,,,
4411,,,,,,,,,,,,
4412,,,,,,,,,,,,
4413,,,,,,,,,,,,
4414,,,,,,,,,,,,
4415,,,,,,,,,,,,
4416,,,,,,,,,,,,
4417,,,,,,,,,,,,
4418,,,,,,,,,,,,
4419,,,,,,,,,,,,
4420,,,,,,,,,,,,
4421,,,,,,,,,,,,
4422,,,,,,,,,,,,
4423,,,,,,,,,,,,
4424,,,,,,,,,,,,
4425,,,,,,,,,,,,
4426,,,,,,,,,,,,
4427,,,,,,,,,,,,
4428,,,,,,,,,,,,
4429,,,,,,,,,,,,
4430,,,,,,,,,,,,
4431,,,,,,,,,,,,
4432,,,,,,,,,,,,
4433,,,,,,,,,,,,
4434,,,,,,,,,,,,
4435,,,,,,,,,,,,
4436,,,,,,,,,,,,
4437,,,,,,,,,,,,
4438,,,,,,,,,,,,
4439,,,,,,,,,,,,
4440,,,,,,,,,,,,
4441,,,,,,,,,,,,
4442,,,,,,,,,,,,
4443,,,,,,,,,,,,
4444,,,,,,,,,,,,
4445,,,,,,,,,,,,
4446,,,,,,,,,,,,
4447,,,,,,,,,,,,
4448,,,,,,,,,,,,
4449,,,,,,,,,,,,
4450,,,,,,,,,,,,
4451,,,,,,,,,,,,
4452,,,,,,,,,,,,
4453,,,,,,,,,,,,
4454,,,,,,,,,,,,
4455,,,,,,,,,,,,
4456,,,,,,,,,,,,
4457,,,,,,,,,,,,
4458,,,,,,,,,,,,
4459,,,,,,,,,,,,
4460,,,,,,,,,,,,
4461,,,,,,,,,,,,
4462,,,,,,,,,,,,
4463,,,,,,,,,,,,
4464,,,,,,,,,,,,
4465,,,,,,,,,,,,
4466,,,,,,,,,,,,
4467,,,,,,,,,,,,
4468,,,,,,,,,,,,
4469,,,,,,,,,,,,
4470,,,,,,,,,,,,
4471,,,,,,,,,,,,
4472,,,,,,,,,,,,
4473,,,,,,,,,,,,
4474,,,,,,,,,,,,
4475,,,,,,,,,,,,
4476,,,,,,,,,,,,
4477,,,,,,,,,,,,
4478,,,,,,,,,,,,
4479,,,,,,,,,,,,
4480,,,,,,,,,,,,
4481,,,,,,,,,,,,
4482,,,,,,,,,,,,
4483,,,,,,,,,,,,
4484,,,,,,,,,,,,
4485,,,,,,,,,,,,
4486,,,,,,,,,,,,
4487,,,,,,,,,,,,
4488,,,,,,,,,,,,
4489,,,,,,,,,,,,
4490,,,,,,,,,,,,
4491,,,,,,,,,,,,
4492,,,,,,,,,,,,
4493,,,,,,,,,,,,
4494,,,,,,,,,,,,
4495,,,,,,,,,,,,
4496,,,,,,,,,,,,
4497,,,,,,,,,,,,
4498,,,,,,,,,,,,
4499,,,,,,,,,,,,
4500,,,,,,,,,,,,
4501,,,,,,,,,,,,
4502,,,,,,,,,,,,
4503,,,,,,,,,,,,
4504,,,,,,,,,,,,
4505,,,,,,,,,,,,
4506,,,,,,,,,,,,
4507,,,,,,,,,,,,
4508,,,,,,,,,,,,
4509,,,,,,,,,,,,
4510,,,,,,,,,,,,
4511,,,,,,,,,,,,
4512,,,,,,,,,,,,
4513,,,,,,,,,,,,
4514,,,,,,,,,,,,
4515,,,,,,,,,,,,
4516,,,,,,,,,,,,
4517,,,,,,,,,,,,
4518,,,,,,,,,,,,
4519,,,,,,,,,,,,
4520,,,,,,,,,,,,
4521,,,,,,,,,,,,
4522,,,,,,,,,,,,
4523,,,,,,,,,,,,
4524,,,,,,,,,,,,
4525,,,,,,,,,,,,
4526,,,,,,,,,,,,
4527,,,,,,,,,,,,
4528,,,,,,,,,,,,
4529,,,,,,,,,,,,
4530,,,,,,,,,,,,
4531,,,,,,,,,,,,
4532,,,,,,,,,,,,
4533,,,,,,,,,,,,
4534,,,,,,,,,,,,
4535,,,,,,,,,,,,
4536,,,,,,,,,,,,
4537,,,,,,,,,,,,
4538,,,,,,,,,,,,
4539,,,,,,,,,,,,
4540,,,,,,,,,,,,
4541,,,,,,,,,,,,
4542,,,,,,,,,,,,
4543,,,,,,,,,,,,
4544,,,,,,,,,,,,
4545,,,,,,,,,,,,
4546,,,,,,,,,,,,
4547,,,,,,,,,,,,
4548,,,,,,,,,,,,
4549,,,,,,,,,,,,
4550,,,,,,,,,,,,
4551,,,,,,,,,,,,
4552,,,,,,,,,,,,
4553,,,,,,,,,,,,
4554,,,,,,,,,,,,
4555,,,,,,,,,,,,
4556,,,,,,,,,,,,
4557,,,,,,,,,,,,
4558,,,,,,,,,,,,
4559,,,,,,,,,,,,
4560,,,,,,,,,,,,
4561,,,,,,,,,,,,
4562,,,,,,,,,,,,
4563,,,,,,,,,,,,
4564,,,,,,,,,,,,
4565,,,,,,,,,,,,
4566,,,,,,,,,,,,
4567,,,,,,,,,,,,
4568,,,,,,,,,,,,
4569,,,,,,,,,,,,
4570,,,,,,,,,,,,
4571,,,,,,,,,,,,
4572,,,,,,,,,,,,
4573,,,,,,,,,,,,
4574,,,,,,,,,,,,
4575,,,,,,,,,,,,
4576,,,,,,,,,,,,
4577,,,,,,,,,,,,
4578,,,,,,,,,,,,
4579,,,,,,,,,,,,
4580,,,,,,,,,,,,
4581,,,,,,,,,,,,
4582,,,,,,,,,,,,
4583,,,,,,,,,,,,
4584,,,,,,,,,,,,
4585,,,,,,,,,,,,
4586,,,,,,,,,,,,
4587,,,,,,,,,,,,
4588,,,,,,,,,,,,
4589,,,,,,,,,,,,
4590,,,,,,,,,,,,
4591,,,,,,,,,,,,
4592,,,,,,,,,,,,
4593,,,,,,,,,,,,
4594,,,,,,,,,,,,
4595,,,,,,,,,,,,
4596,,,,,,,,,,,,
4597,,,,,,,,,,,,
4598,,,,,,,,,,,,
4599,,,,,,,,,,,,
4600,,,,,,,,,,,,
4601,,,,,,,,,,,,
4602,,,,,,,,,,,,
4603,,,,,,,,,,,,
4604,,,,,,,,,,,,
4605,,,,,,,,,,,,
4606,,,,,,,,,,,,
4607,,,,,,,,,,,,
4608,,,,,,,,,,,,
4609,,,,,,,,,,,,
4610,,,,,,,,,,,,
4611,,,,,,,,,,,,
4612,,,,,,,,,,,,
4613,,,,,,,,,,,,
4614,,,,,,,,,,,,
4615,,,,,,,,,,,,
4616,,,,,,,,,,,,
4617,,,,,,,,,,,,
4618,,,,,,,,,,,,
4619,,,,,,,,,,,,
4620,,,,,,,,,,,,
4621,,,,,,,,,,,,
4622,,,,,,,,,,,,
4623,,,,,,,,,,,,
4624,,,,,,,,,,,,
4625,,,,,,,,,,,,
4626,,,,,,,,,,,,
4627,,,,,,,,,,,,
4628,,,,,,,,,,,,
4629,,,,,,,,,,,,
4630,,,,,,,,,,,,
4631,,,,,,,,,,,,
4632,,,,,,,,,,,,
4633,,,,,,,,,,,,
4634,,,,,,,,,,,,
4635,,,,,,,,,,,,
4636,,,,,,,,,,,,
4637,,,,,,,,,,,,
4638,,,,,,,,,,,,
4639,,,,,,,,,,,,
4640,,,,,,,,,,,,
4641,,,,,,,,,,,,
4642,,,,,,,,,,,,
4643,,,,,,,,,,,,
4644,,,,,,,,,,,,
4645,,,,,,,,,,,,
4646,,,,,,,,,,,,
4647,,,,,,,,,,,,
4648,,,,,,,,,,,,
4649,,,,,,,,,,,,
4650,,,,,,,,,,,,
4651,,,,,,,,,,,,
4652,,,,,,,,,,,,
4653,,,,,,,,,,,,
4654,,,,,,,,,,,,
4655,,,,,,,,,,,,
4656,,,,,,,,,,,,
4657,,,,,,,,,,,,
4658,,,,,,,,,,,,
4659,,,,,,,,,,,,
4660,,,,,,,,,,,,
4661,,,,,,,,,,,,
4662,,,,,,,,,,,,
4663,,,,,,,,,,,,
4664,,,,,,,,,,,,
4665,,,,,,,,,,,,
4666,,,,,,,,,,,,
4667,,,,,,,,,,,,
4668,,,,,,,,,,,,
4669,,,,,,,,,,,,
4670,,,,,,,,,,,,
4671,,,,,,,,,,,,
4672,,,,,,,,,,,,
4673,,,,,,,,,,,,
4674,,,,,,,,,,,,
4675,,,,,,,,,,,,
4676,,,,,,,,,,,,
4677,,,,,,,,,,,,
4678,,,,,,,,,,,,
4679,,,,,,,,,,,,
4680,,,,,,,,,,,,
4681,,,,,,,,,,,,
4682,,,,,,,,,,,,
4683,,,,,,,,,,,,
4684,,,,,,,,,,,,
4685,,,,,,,,,,,,
4686,,,,,,,,,,,,
4687,,,,,,,,,,,,
4688,,,,,,,,,,,,
4689,,,,,,,,,,,,
4690,,,,,,,,,,,,
4691,,,,,,,,,,,,
4692,,,,,,,,,,,,
4693,,,,,,,,,,,,
4694,,,,,,,,,,,,
4695,,,,,,,,,,,,
4696,,,,,,,,,,,,
4697,,,,,,,,,,,,
4698,,,,,,,,,,,,
4699,,,,,,,,,,,,
4700,,,,,,,,,,,,
4701,,,,,,,,,,,,
4702,,,,,,,,,,,,
4703,,,,,,,,,,,,
4704,,,,,,,,,,,,
4705,,,,,,,,,,,,
4706,,,,,,,,,,,,
4707,,,,,,,,,,,,
4708,,,,,,,,,,,,
4709,,,,,,,,,,,,
4710,,,,,,,,,,,,
4711,,,,,,,,,,,,
4712,,,,,,,,,,,,
4713,,,,,,,,,,,,
4714,,,,,,,,,,,,
4715,,,,,,,,,,,,
4716,,,,,,,,,,,,
4717,,,,,,,,,,,,
4718,,,,,,,,,,,,
4719,,,,,,,,,,,,
4720,,,,,,,,,,,,
4721,,,,,,,,,,,,
4722,,,,,,,,,,,,
4723,,,,,,,,,,,,
4724,,,,,,,,,,,,
4725,,,,,,,,,,,,
4726,,,,,,,,,,,,
4727,,,,,,,,,,,,
4728,,,,,,,,,,,,
4729,,,,,,,,,,,,
4730,,,,,,,,,,,,
4731,,,,,,,,,,,,
4732,,,,,,,,,,,,
4733,,,,,,,,,,,,
4734,,,,,,,,,,,,
4735,,,,,,,,,,,,
4736,,,,,,,,,,,,
4737,,,,,,,,,,,,
4738,,,,,,,,,,,,
4739,,,,,,,,,,,,
4740,,,,,,,,,,,,
4741,,,,,,,,,,,,
4742,,,,,,,,,,,,
4743,,,,,,,,,,,,
4744,,,,,,,,,,,,
4745,,,,,,,,,,,,
4746,,,,,,,,,,,,
4747,,,,,,,,,,,,
4748,,,,,,,,,,,,
4749,,,,,,,,,,,,
4750,,,,,,,,,,,,
4751,,,,,,,,,,,,
4752,,,,,,,,,,,,
4753,,,,,,,,,,,,
4754,,,,,,,,,,,,
4755,,,,,,,,,,,,
4756,,,,,,,,,,,,
4757,,,,,,,,,,,,
4758,,,,,,,,,,,,
4759,,,,,,,,,,,,
4760,,,,,,,,,,,,
4761,,,,,,,,,,,,
4762,,,,,,,,,,,,
4763,,,,,,,,,,,,
4764,,,,,,,,,,,,
4765,,,,,,,,,,,,
4766,,,,,,,,,,,,
4767,,,,,,,,,,,,
4768,,,,,,,,,,,,
4769,,,,,,,,,,,,
4770,,,,,,,,,,,,
4771,,,,,,,,,,,,
4772,,,,,,,,,,,,
4773,,,,,,,,,,,,
4774,,,,,,,,,,,,
4775,,,,,,,,,,,,
4776,,,,,,,,,,,,
4777,,,,,,,,,,,,
4778,,,,,,,,,,,,
4779,,,,,,,,,,,,
4780,,,,,,,,,,,,
4781,,,,,,,,,,,,
4782,,,,,,,,,,,,
4783,,,,,,,,,,,,
4784,,,,,,,,,,,,
4785,,,,,,,,,,,,
4786,,,,,,,,,,,,
4787,,,,,,,,,,,,
4788,,,,,,,,,,,,
4789,,,,,,,,,,,,
4790,,,,,,,,,,,,
4791,,,,,,,,,,,,
4792,,,,,,,,,,,,
4793,,,,,,,,,,,,
4794,,,,,,,,,,,,
4795,,,,,,,,,,,,
4796,,,,,,,,,,,,
4797,,,,,,,,,,,,
4798,,,,,,,,,,,,
4799,,,,,,,,,,,,
4800,,,,,,,,,,,,
4801,,,,,,,,,,,,
4802,,,,,,,,,,,,
4803,,,,,,,,,,,,
4804,,,,,,,,,,,,
4805,,,,,,,,,,,,
4806,,,,,,,,,,,,
4807,,,,,,,,,,,,
4808,,,,,,,,,,,,
4809,,,,,,,,,,,,
4810,,,,,,,,,,,,
4811,,,,,,,,,,,,
4812,,,,,,,,,,,,
4813,,,,,,,,,,,,
4814,,,,,,,,,,,,
4815,,,,,,,,,,,,
4816,,,,,,,,,,,,
4817,,,,,,,,,,,,
4818,,,,,,,,,,,,
4819,,,,,,,,,,,,
4820,,,,,,,,,,,,
4821,,,,,,,,,,,,
4822,,,,,,,,,,,,
4823,,,,,,,,,,,,
4824,,,,,,,,,,,,
4825,,,,,,,,,,,,
4826,,,,,,,,,,,,
4827,,,,,,,,,,,,
4828,,,,,,,,,,,,
4829,,,,,,,,,,,,
4830,,,,,,,,,,,,
4831,,,,,,,,,,,,
4832,,,,,,,,,,,,
4833,,,,,,,,,,,,
4834,,,,,,,,,,,,
4835,,,,,,,,,,,,
4836,,,,,,,,,,,,
4837,,,,,,,,,,,,
4838,,,,,,,,,,,,
4839,,,,,,,,,,,,
4840,,,,,,,,,,,,
4841,,,,,,,,,,,,
4842,,,,,,,,,,,,
4843,,,,,,,,,,,,
4844,,,,,,,,,,,,
4845,,,,,,,,,,,,
4846,,,,,,,,,,,,
4847,,,,,,,,,,,,
4848,,,,,,,,,,,,
4849,,,,,,,,,,,,
4850,,,,,,,,,,,,
4851,,,,,,,,,,,,
4852,,,,,,,,,,,,
4853,,,,,,,,,,,,
4854,,,,,,,,,,,,
4855,,,,,,,,,,,,
4856,,,,,,,,,,,,
4857,,,,,,,,,,,,
4858,,,,,,,,,,,,
4859,,,,,,,,,,,,
4860,,,,,,,,,,,,
4861,,,,,,,,,,,,
4862,,,,,,,,,,,,
4863,,,,,,,,,,,,
4864,,,,,,,,,,,,
4865,,,,,,,,,,,,
4866,,,,,,,,,,,,
4867,,,,,,,,,,,,
4868,,,,,,,,,,,,
4869,,,,,,,,,,,,
4870,,,,,,,,,,,,
4871,,,,,,,,,,,,
4872,,,,,,,,,,,,
4873,,,,,,,,,,,,
4874,,,,,,,,,,,,
4875,,,,,,,,,,,,
4876,,,,,,,,,,,,
4877,,,,,,,,,,,,
4878,,,,,,,,,,,,
4879,,,,,,,,,,,,
4880,,,,,,,,,,,,
4881,,,,,,,,,,,,
4882,,,,,,,,,,,,
4883,,,,,,,,,,,,
4884,,,,,,,,,,,,
4885,,,,,,,,,,,,
4886,,,,,,,,,,,,
4887,,,,,,,,,,,,
4888,,,,,,,,,,,,
4889,,,,,,,,,,,,
4890,,,,,,,,,,,,
4891,,,,,,,,,,,,
4892,,,,,,,,,,,,
4893,,,,,,,,,,,,
4894,,,,,,,,,,,,
4895,,,,,,,,,,,,
4896,,,,,,,,,,,,
4897,,,,,,,,,,,,
4898,,,,,,,,,,,,
4899,,,,,,,,,,,,
4900,,,,,,,,,,,,
4901,,,,,,,,,,,,
4902,,,,,,,,,,,,
4903,,,,,,,,,,,,
4904,,,,,,,,,,,,
4905,,,,,,,,,,,,
4906,,,,,,,,,,,,
4907,,,,,,,,,,,,
4908,,,,,,,,,,,,
4909,,,,,,,,,,,,
4910,,,,,,,,,,,,
4911,,,,,,,,,,,,
4912,,,,,,,,,,,,
4913,,,,,,,,,,,,
4914,,,,,,,,,,,,
4915,,,,,,,,,,,,
4916,,,,,,,,,,,,
4917,,,,,,,,,,,,
4918,,,,,,,,,,,,
4919,,,,,,,,,,,,
4920,,,,,,,,,,,,
4921,,,,,,,,,,,,
4922,,,,,,,,,,,,
4923,,,,,,,,,,,,
4924,,,,,,,,,,,,
4925,,,,,,,,,,,,
4926,,,,,,,,,,,,
4927,,,,,,,,,,,,
4928,,,,,,,,,,,,
4929,,,,,,,,,,,,
4930,,,,,,,,,,,,
4931,,,,,,,,,,,,
4932,,,,,,,,,,,,
4933,,,,,,,,,,,,
4934,,,,,,,,,,,,
4935,,,,,,,,,,,,
4936,,,,,,,,,,,,
4937,,,,,,,,,,,,
4938,,,,,,,,,,,,
4939,,,,,,,,,,,,
4940,,,,,,,,,,,,
4941,,,,,,,,,,,,
4942,,,,,,,,,,,,
4943,,,,,,,,,,,,
4944,,,,,,,,,,,,
4945,,,,,,,,,,,,
4946,,,,,,,,,,,,
4947,,,,,,,,,,,,
4948,,,,,,,,,,,,
4949,,,,,,,,,,,,
4950,,,,,,,,,,,,
4951,,,,,,,,,,,,
4952,,,,,,,,,,,,
4953,,,,,,,,,,,,
4954,,,,,,,,,,,,
4955,,,,,,,,,,,,
4956,,,,,,,,,,,,
4957,,,,,,,,,,,,
4958,,,,,,,,,,,,
4959,,,,,,,,,,,,
4960,,,,,,,,,,,,
4961,,,,,,,,,,,,
4962,,,,,,,,,,,,
4963,,,,,,,,,,,,
4964,,,,,,,,,,,,
4965,,,,,,,,,,,,
4966,,,,,,,,,,,,
4967,,,,,,,,,,,,
4968,,,,,,,,,,,,
4969,,,,,,,,,,,,
4970,,,,,,,,,,,,
4971,,,,,,,,,,,,
4972,,,,,,,,,,,,
4973,,,,,,,,,,,,
4974,,,,,,,,,,,,
4975,,,,,,,,,,,,
4976,,,,,,,,,,,,
4977,,,,,,,,,,,,
4978,,,,,,,,,,,,
4979,,,,,,,,,,,,
4980,,,,,,,,,,,,
4981,,,,,,,,,,,,
4982,,,,,,,,,,,,
4983,,,,,,,,,,,,
4984,,,,,,,,,,,,
4985,,,,,,,,,,,,
4986,,,,,,,,,,,,
4987,,,,,,,,,,,,
4988,,,,,,,,,,,,
4989,,,,,,,,,,,,
4990,,,,,,,,,,,,
4991,,,,,,,,,,,,
4992,,,,,,,,,,,,
4993,,,,,,,,,,,,
4994,,,,,,,,,,,,
4995,,,,,,,,,,,,
4996,,,,,,,,,,,,
4997,,,,,,,,,,,,
4998,,,,,,,,,,,,
4999,,,,,,,,,,,,
5000,,,,,,,,,,,,
5001,,,,,,,,,,,,
5002,,,,,,,,,,,,
5003,,,,,,,,,,,,
5004,,,,,,,,,,,,
5005,,,,,,,,,,,,
5006,,,,,,,,,,,,
5007,,,,,,,,,,,,
5008,,,,,,,,,,,,
5009,,,,,,,,,,,,
5010,,,,,,,,,,,,
5011,,,,,,,,,,,,
5012,,,,,,,,,,,,
5013,,,,,,,,,,,,
5014,,,,,,,,,,,,
5015,,,,,,,,,,,,
5016,,,,,,,,,,,,
5017,,,,,,,,,,,,
5018,,,,,,,,,,,,
5019,,,,,,,,,,,,
5020,,,,,,,,,,,,
5021,,,,,,,,,,,,
5022,,,,,,,,,,,,
5023,,,,,,,,,,,,
5024,,,,,,,,,,,,
5025,,,,,,,,,,,,
5026,,,,,,,,,,,,
5027,,,,,,,,,,,,
5028,,,,,,,,,,,,
5029,,,,,,,,,,,,
5030,,,,,,,,,,,,
5031,,,,,,,,,,,,
5032,,,,,,,,,,,,
5033,,,,,,,,,,,,
5034,,,,,,,,,,,,
5035,,,,,,,,,,,,
5036,,,,,,,,,,,,
5037,,,,,,,,,,,,
5038,,,,,,,,,,,,
5039,,,,,,,,,,,,
5040,,,,,,,,,,,,
5041,,,,,,,,,,,,
5042,,,,,,,,,,,,
5043,,,,,,,,,,,,
5044,,,,,,,,,,,,
5045,,,,,,,,,,,,
5046,,,,,,,,,,,,
5047,,,,,,,,,,,,
5048,,,,,,,,,,,,
5049,,,,,,,,,,,,
5050,,,,,,,,,,,,
5051,,,,,,,,,,,,
5052,,,,,,,,,,,,
5053,,,,,,,,,,,,
5054,,,,,,,,,,,,
5055,,,,,,,,,,,,
5056,,,,,,,,,,,,
5057,,,,,,,,,,,,
5058,,,,,,,,,,,,
5059,,,,,,,,,,,,
5060,,,,,,,,,,,,
5061,,,,,,,,,,,,
5062,,,,,,,,,,,,
5063,,,,,,,,,,,,
5064,,,,,,,,,,,,
5065,,,,,,,,,,,,
5066,,,,,,,,,,,,
5067,,,,,,,,,,,,
5068,,,,,,,,,,,,
5069,,,,,,,,,,,,
5070,,,,,,,,,,,,
5071,,,,,,,,,,,,
5072,,,,,,,,,,,,
5073,,,,,,,,,,,,
5074,,,,,,,,,,,,
5075,,,,,,,,,,,,
5076,,,,,,,,,,,,
5077,,,,,,,,,,,,
5078,,,,,,,,,,,,
5079,,,,,,,,,,,,
5080,,,,,,,,,,,,
5081,,,,,,,,,,,,
5082,,,,,,,,,,,,
5083,,,,,,,,,,,,
5084,,,,,,,,,,,,
5085,,,,,,,,,,,,
5086,,,,,,,,,,,,
5087,,,,,,,,,,,,
5088,,,,,,,,,,,,
5089,,,,,,,,,,,,
5090,,,,,,,,,,,,
5091,,,,,,,,,,,,
5092,,,,,,,,,,,,
5093,,,,,,,,,,,,
5094,,,,,,,,,,,,
5095,,,,,,,,,,,,
5096,,,,,,,,,,,,
5097,,,,,,,,,,,,
5098,,,,,,,,,,,,
5099,,,,,,,,,,,,
5100,,,,,,,,,,,,
5101,,,,,,,,,,,,
5102,,,,,,,,,,,,
5103,,,,,,,,,,,,
5104,,,,,,,,,,,,
5105,,,,,,,,,,,,
5106,,,,,,,,,,,,
5107,,,,,,,,,,,,
5108,,,,,,,,,,,,
5109,,,,,,,,,,,,
5110,,,,,,,,,,,,
5111,,,,,,,,,,,,
5112,,,,,,,,,,,,
5113,,,,,,,,,,,,
5114,,,,,,,,,,,,
5115,,,,,,,,,,,,
5116,,,,,,,,,,,,
5117,,,,,,,,,,,,
5118,,,,,,,,,,,,
5119,,,,,,,,,,,,
5120,,,,,,,,,,,,
5121,,,,,,,,,,,,
5122,,,,,,,,,,,,
5123,,,,,,,,,,,,
5124,,,,,,,,,,,,
5125,,,,,,,,,,,,
5126,,,,,,,,,,,,
5127,,,,,,,,,,,,
5128,,,,,,,,,,,,
5129,,,,,,,,,,,,
5130,,,,,,,,,,,,
5131,,,,,,,,,,,,
5132,,,,,,,,,,,,
5133,,,,,,,,,,,,
5134,,,,,,,,,,,,
5135,,,,,,,,,,,,
5136,,,,,,,,,,,,
5137,,,,,,,,,,,,
5138,,,,,,,,,,,,
5139,,,,,,,,,,,,
5140,,,,,,,,,,,,
5141,,,,,,,,,,,,
5142,,,,,,,,,,,,
5143,,,,,,,,,,,,
5144,,,,,,,,,,,,
5145,,,,,,,,,,,,
5146,,,,,,,,,,,,
5147,,,,,,,,,,,,
5148,,,,,,,,,,,,
5149,,,,,,,,,,,,
5150,,,,,,,,,,,,
5151,,,,,,,,,,,,
5152,,,,,,,,,,,,
5153,,,,,,,,,,,,
5154,,,,,,,,,,,,
5155,,,,,,,,,,,,
5156,,,,,,,,,,,,
5157,,,,,,,,,,,,
5158,,,,,,,,,,,,
5159,,,,,,,,,,,,
5160,,,,,,,,,,,,
5161,,,,,,,,,,,,
5162,,,,,,,,,,,,
5163,,,,,,,,,,,,
5164,,,,,,,,,,,,
5165,,,,,,,,,,,,
5166,,,,,,,,,,,,
5167,,,,,,,,,,,,
5168,,,,,,,,,,,,
5169,,,,,,,,,,,,
5170,,,,,,,,,,,,
5171,,,,,,,,,,,,
5172,,,,,,,,,,,,
5173,,,,,,,,,,,,
5174,,,,,,,,,,,,
5175,,,,,,,,,,,,
5176,,,,,,,,,,,,
5177,,,,,,,,,,,,
5178,,,,,,,,,,,,
5179,,,,,,,,,,,,
5180,,,,,,,,,,,,
5181,,,,,,,,,,,,
5182,,,,,,,,,,,,
5183,,,,,,,,,,,,
5184,,,,,,,,,,,,
5185,,,,,,,,,,,,
5186,,,,,,,,,,,,
5187,,,,,,,,,,,,
5188,,,,,,,,,,,,
5189,,,,,,,,,,,,
5190,,,,,,,,,,,,
5191,,,,,,,,,,,,
5192,,,,,,,,,,,,
5193,,,,,,,,,,,,
5194,,,,,,,,,,,,
5195,,,,,,,,,,,,
5196,,,,,,,,,,,,
5197,,,,,,,,,,,,
5198,,,,,,,,,,,,
5199,,,,,,,,,,,,
5200,,,,,,,,,,,,
5201,,,,,,,,,,,,
5202,,,,,,,,,,,,
5203,,,,,,,,,,,,
5204,,,,,,,,,,,,
5205,,,,,,,,,,,,
5206,,,,,,,,,,,,
5207,,,,,,,,,,,,
5208,,,,,,,,,,,,
5209,,,,,,,,,,,,
5210,,,,,,,,,,,,
5211,,,,,,,,,,,,
5212,,,,,,,,,,,,
5213,,,,,,,,,,,,
5214,,,,,,,,,,,,
5215,,,,,,,,,,,,
5216,,,,,,,,,,,,
5217,,,,,,,,,,,,
5218,,,,,,,,,,,,
5219,,,,,,,,,,,,
5220,,,,,,,,,,,,
5221,,,,,,,,,,,,
5222,,,,,,,,,,,,
5223,,,,,,,,,,,,
5224,,,,,,,,,,,,
5225,,,,,,,,,,,,
5226,,,,,,,,,,,,
5227,,,,,,,,,,,,
5228,,,,,,,,,,,,
5229,,,,,,,,,,,,
5230,,,,,,,,,,,,
5231,,,,,,,,,,,,
5232,,,,,,,,,,,,
5233,,,,,,,,,,,,
5234,,,,,,,,,,,,
5235,,,,,,,,,,,,
5236,,,,,,,,,,,,
5237,,,,,,,,,,,,
5238,,,,,,,,,,,,
5239,,,,,,,,,,,,
5240,,,,,,,,,,,,
5241,,,,,,,,,,,,
5242,,,,,,,,,,,,
5243,,,,,,,,,,,,
5244,,,,,,,,,,,,
5245,,,,,,,,,,,,
5246,,,,,,,,,,,,
5247,,,,,,,,,,,,
5248,,,,,,,,,,,,
5249,,,,,,,,,,,,
5250,,,,,,,,,,,,
5251,,,,,,,,,,,,
5252,,,,,,,,,,,,
5253,,,,,,,,,,,,
5254,,,,,,,,,,,,
5255,,,,,,,,,,,,
5256,,,,,,,,,,,,
5257,,,,,,,,,,,,
5258,,,,,,,,,,,,
5259,,,,,,,,,,,,
5260,,,,,,,,,,,,
5261,,,,,,,,,,,,
5262,,,,,,,,,,,,
5263,,,,,,,,,,,,
5264,,,,,,,,,,,,
5265,,,,,,,,,,,,
5266,,,,,,,,,,,,
5267,,,,,,,,,,,,
5268,,,,,,,,,,,,
5269,,,,,,,,,,,,
5270,,,,,,,,,,,,
5271,,,,,,,,,,,,
5272,,,,,,,,,,,,
5273,,,,,,,,,,,,
5274,,,,,,,,,,,,
5275,,,,,,,,,,,,
5276,,,,,,,,,,,,
5277,,,,,,,,,,,,
5278,,,,,,,,,,,,
5279,,,,,,,,,,,,
5280,,,,,,,,,,,,
5281,,,,,,,,,,,,
5282,,,,,,,,,,,,
5283,,,,,,,,,,,,
5284,,,,,,,,,,,,
5285,,,,,,,,,,,,
5286,,,,,,,,,,,,
5287,,,,,,,,,,,,
5288,,,,,,,,,,,,
5289,,,,,,,,,,,,
5290,,,,,,,,,,,,
5291,,,,,,,,,,,,
5292,,,,,,,,,,,,
5293,,,,,,,,,,,,
5294,,,,,,,,,,,,
5295,,,,,,,,,,,,
5296,,,,,,,,,,,,
5297,,,,,,,,,,,,
5298,,,,,,,,,,,,
5299,,,,,,,,,,,,
5300,,,,,,,,,,,,
5301,,,,,,,,,,,,
5302,,,,,,,,,,,,
5303,,,,,,,,,,,,
5304,,,,,,,,,,,,
5305,,,,,,,,,,,,
5306,,,,,,,,,,,,
5307,,,,,,,,,,,,
5308,,,,,,,,,,,,
5309,,,,,,,,,,,,
5310,,,,,,,,,,,,
5311,,,,,,,,,,,,
5312,,,,,,,,,,,,
5313,,,,,,,,,,,,
5314,,,,,,,,,,,,
5315,,,,,,,,,,,,
5316,,,,,,,,,,,,
5317,,,,,,,,,,,,
5318,,,,,,,,,,,,
5319,,,,,,,,,,,,
5320,,,,,,,,,,,,
5321,,,,,,,,,,,,
5322,,,,,,,,,,,,
5323,,,,,,,,,,,,
5324,,,,,,,,,,,,
5325,,,,,,,,,,,,
5326,,,,,,,,,,,,
5327,,,,,,,,,,,,
5328,,,,,,,,,,,,
5329,,,,,,,,,,,,
5330,,,,,,,,,,,,
5331,,,,,,,,,,,,
5332,,,,,,,,,,,,
5333,,,,,,,,,,,,
5334,,,,,,,,,,,,
5335,,,,,,,,,,,,
5336,,,,,,,,,,,,
5337,,,,,,,,,,,,
5338,,,,,,,,,,,,
5339,,,,,,,,,,,,
5340,,,,,,,,,,,,
5341,,,,,,,,,,,,
5342,,,,,,,,,,,,
5343,,,,,,,,,,,,
5344,,,,,,,,,,,,
5345,,,,,,,,,,,,
5346,,,,,,,,,,,,
5347,,,,,,,,,,,,
5348,,,,,,,,,,,,
5349,,,,,,,,,,,,
5350,,,,,,,,,,,,
5351,,,,,,,,,,,,
5352,,,,,,,,,,,,
5353,,,,,,,,,,,,
5354,,,,,,,,,,,,
5355,,,,,,,,,,,,
5356,,,,,,,,,,,,
5357,,,,,,,,,,,,
5358,,,,,,,,,,,,
5359,,,,,,,,,,,,
5360,,,,,,,,,,,,
5361,,,,,,,,,,,,
5362,,,,,,,,,,,,
5363,,,,,,,,,,,,
5364,,,,,,,,,,,,
5365,,,,,,,,,,,,
5366,,,,,,,,,,,,
5367,,,,,,,,,,,,
5368,,,,,,,,,,,,
5369,,,,,,,,,,,,
5370,,,,,,,,,,,,
5371,,,,,,,,,,,,
5372,,,,,,,,,,,,
5373,,,,,,,,,,,,
5374,,,,,,,,,,,,
5375,,,,,,,,,,,,
5376,,,,,,,,,,,,
5377,,,,,,,,,,,,
5378,,,,,,,,,,,,
5379,,,,,,,,,,,,
5380,,,,,,,,,,,,
5381,,,,,,,,,,,,
5382,,,,,,,,,,,,
5383,,,,,,,,,,,,
5384,,,,,,,,,,,,
5385,,,,,,,,,,,,
5386,,,,,,,,,,,,
5387,,,,,,,,,,,,
5388,,,,,,,,,,,,
5389,,,,,,,,,,,,
5390,,,,,,,,,,,,
5391,,,,,,,,,,,,
5392,,,,,,,,,,,,
5393,,,,,,,,,,,,
5394,,,,,,,,,,,,
5395,,,,,,,,,,,,
5396,,,,,,,,,,,,
5397,,,,,,,,,,,,
5398,,,,,,,,,,,,
5399,,,,,,,,,,,,
5400,,,,,,,,,,,,
5401,,,,,,,,,,,,
5402,,,,,,,,,,,,
5403,,,,,,,,,,,,
5404,,,,,,,,,,,,
5405,,,,,,,,,,,,
5406,,,,,,,,,,,,
5407,,,,,,,,,,,,
5408,,,,,,,,,,,,
5409,,,,,,,,,,,,
5410,,,,,,,,,,,,
5411,,,,,,,,,,,,
5412,,,,,,,,,,,,
5413,,,,,,,,,,,,
5414,,,,,,,,,,,,
5415,,,,,,,,,,,,
5416,,,,,,,,,,,,
5417,,,,,,,,,,,,
5418,,,,,,,,,,,,
5419,,,,,,,,,,,,
5420,,,,,,,,,,,,
5421,,,,,,,,,,,,
5422,,,,,,,,,,,,
5423,,,,,,,,,,,,
5424,,,,,,,,,,,,
5425,,,,,,,,,,,,
5426,,,,,,,,,,,,
5427,,,,,,,,,,,,
5428,,,,,,,,,,,,
5429,,,,,,,,,,,,
5430,,,,,,,,,,,,
5431,,,,,,,,,,,,
5432,,,,,,,,,,,,
5433,,,,,,,,,,,,
5434,,,,,,,,,,,,
5435,,,,,,,,,,,,
5436,,,,,,,,,,,,
5437,,,,,,,,,,,,
5438,,,,,,,,,,,,
5439,,,,,,,,,,,,
5440,,,,,,,,,,,,
5441,,,,,,,,,,,,
5442,,,,,,,,,,,,
5443,,,,,,,,,,,,
5444,,,,,,,,,,,,
5445,,,,,,,,,,,,
5446,,,,,,,,,,,,
5447,,,,,,,,,,,,
5448,,,,,,,,,,,,
5449,,,,,,,,,,,,
5450,,,,,,,,,,,,
5451,,,,,,,,,,,,
5452,,,,,,,,,,,,
5453,,,,,,,,,,,,
5454,,,,,,,,,,,,
5455,,,,,,,,,,,,
5456,,,,,,,,,,,,
5457,,,,,,,,,,,,
5458,,,,,,,,,,,,
5459,,,,,,,,,,,,
5460,,,,,,,,,,,,
5461,,,,,,,,,,,,
5462,,,,,,,,,,,,
5463,,,,,,,,,,,,
5464,,,,,,,,,,,,
5465,,,,,,,,,,,,
5466,,,,,,,,,,,,
5467,,,,,,,,,,,,
5468,,,,,,,,,,,,
5469,,,,,,,,,,,,
5470,,,,,,,,,,,,
5471,,,,,,,,,,,,
5472,,,,,,,,,,,,
5473,,,,,,,,,,,,
5474,,,,,,,,,,,,
5475,,,,,,,,,,,,
5476,,,,,,,,,,,,
5477,,,,,,,,,,,,
5478,,,,,,,,,,,,
5479,,,,,,,,,,,,
5480,,,,,,,,,,,,
5481,,,,,,,,,,,,
5482,,,,,,,,,,,,
5483,,,,,,,,,,,,
5484,,,,,,,,,,,,
5485,,,,,,,,,,,,
5486,,,,,,,,,,,,
5487,,,,,,,,,,,,
5488,,,,,,,,,,,,
5489,,,,,,,,,,,,
5490,,,,,,,,,,,,
5491,,,,,,,,,,,,
5492,,,,,,,,,,,,
5493,,,,,,,,,,,,
5494,,,,,,,,,,,,
5495,,,,,,,,,,,,
5496,,,,,,,,,,,,
5497,,,,,,,,,,,,
5498,,,,,,,,,,,,
5499,,,,,,,,,,,,
5500,,,,,,,,,,,,
5501,,,,,,,,,,,,
5502,,,,,,,,,,,,
5503,,,,,,,,,,,,
5504,,,,,,,,,,,,
5505,,,,,,,,,,,,
5506,,,,,,,,,,,,
5507,,,,,,,,,,,,
5508,,,,,,,,,,,,
5509,,,,,,,,,,,,
5510,,,,,,,,,,,,
5511,,,,,,,,,,,,
5512,,,,,,,,,,,,
5513,,,,,,,,,,,,
5514,,,,,,,,,,,,
5515,,,,,,,,,,,,
5516,,,,,,,,,,,,
5517,,,,,,,,,,,,
5518,,,,,,,,,,,,
5519,,,,,,,,,,,,
5520,,,,,,,,,,,,
5521,,,,,,,,,,,,
5522,,,,,,,,,,,,
5523,,,,,,,,,,,,
5524,,,,,,,,,,,,
5525,,,,,,,,,,,,
5526,,,,,,,,,,,,
5527,,,,,,,,,,,,
5528,,,,,,,,,,,,
5529,,,,,,,,,,,,
5530,,,,,,,,,,,,
5531,,,,,,,,,,,,
5532,,,,,,,,,,,,
5533,,,,,,,,,,,,
5534,,,,,,,,,,,,
5535,,,,,,,,,,,,
5536,,,,,,,,,,,,
5537,,,,,,,,,,,,
5538,,,,,,,,,,,,
5539,,,,,,,,,,,,
5540,,,,,,,,,,,,
5541,,,,,,,,,,,,
5542,,,,,,,,,,,,
5543,,,,,,,,,,,,
5544,,,,,,,,,,,,
5545,,,,,,,,,,,,
5546,,,,,,,,,,,,
5547,,,,,,,,,,,,
5548,,,,,,,,,,,,
5549,,,,,,,,,,,,
5550,,,,,,,,,,,,
5551,,,,,,,,,,,,
5552,,,,,,,,,,,,
5553,,,,,,,,,,,,
5554,,,,,,,,,,,,
5555,,,,,,,,,,,,
5556,,,,,,,,,,,,
5557,,,,,,,,,,,,
5558,,,,,,,,,,,,
5559,,,,,,,,,,,,
5560,,,,,,,,,,,,
5561,,,,,,,,,,,,
5562,,,,,,,,,,,,
5563,,,,,,,,,,,,
5564,,,,,,,,,,,,
5565,,,,,,,,,,,,
5566,,,,,,,,,,,,
5567,,,,,,,,,,,,
5568,,,,,,,,,,,,
5569,,,,,,,,,,,,
5570,,,,,,,,,,,,
5571,,,,,,,,,,,,
5572,,,,,,,,,,,,
5573,,,,,,,,,,,,
5574,,,,,,,,,,,,
5575,,,,,,,,,,,,
5576,,,,,,,,,,,,
5577,,,,,,,,,,,,
5578,,,,,,,,,,,,
5579,,,,,,,,,,,,
5580,,,,,,,,,,,,
5581,,,,,,,,,,,,
5582,,,,,,,,,,,,
5583,,,,,,,,,,,,
5584,,,,,,,,,,,,
5585,,,,,,,,,,,,
5586,,,,,,,,,,,,
5587,,,,,,,,,,,,
5588,,,,,,,,,,,,
5589,,,,,,,,,,,,
5590,,,,,,,,,,,,
5591,,,,,,,,,,,,
5592,,,,,,,,,,,,
5593,,,,,,,,,,,,
5594,,,,,,,,,,,,
5595,,,,,,,,,,,,
5596,,,,,,,,,,,,
5597,,,,,,,,,,,,
5598,,,,,,,,,,,,
5599,,,,,,,,,,,,
5600,,,,,,,,,,,,
5601,,,,,,,,,,,,
5602,,,,,,,,,,,,
5603,,,,,,,,,,,,
5604,,,,,,,,,,,,
5605,,,,,,,,,,,,
5606,,,,,,,,,,,,
5607,,,,,,,,,,,,
5608,,,,,,,,,,,,
5609,,,,,,,,,,,,
5610,,,,,,,,,,,,
5611,,,,,,,,,,,,
5612,,,,,,,,,,,,
5613,,,,,,,,,,,,
5614,,,,,,,,,,,,
5615,,,,,,,,,,,,
5616,,,,,,,,,,,,
5617,,,,,,,,,,,,
5618,,,,,,,,,,,,
5619,,,,,,,,,,,,
5620,,,,,,,,,,,,
5621,,,,,,,,,,,,
5622,,,,,,,,,,,,
5623,,,,,,,,,,,,
5624,,,,,,,,,,,,
5625,,,,,,,,,,,,
5626,,,,,,,,,,,,
5627,,,,,,,,,,,,
5628,,,,,,,,,,,,
5629,,,,,,,,,,,,
5630,,,,,,,,,,,,
5631,,,,,,,,,,,,
5632,,,,,,,,,,,,
5633,,,,,,,,,,,,
5634,,,,,,,,,,,,
5635,,,,,,,,,,,,
5636,,,,,,,,,,,,
5637,,,,,,,,,,,,
5638,,,,,,,,,,,,
5639,,,,,,,,,,,,
5640,,,,,,,,,,,,
5641,,,,,,,,,,,,
5642,,,,,,,,,,,,
5643,,,,,,,,,,,,
5644,,,,,,,,,,,,
5645,,,,,,,,,,,,
5646,,,,,,,,,,,,
5647,,,,,,,,,,,,
5648,,,,,,,,,,,,
5649,,,,,,,,,,,,
5650,,,,,,,,,,,,
5651,,,,,,,,,,,,
5652,,,,,,,,,,,,
5653,,,,,,,,,,,,
5654,,,,,,,,,,,,
5655,,,,,,,,,,,,
5656,,,,,,,,,,,,
5657,,,,,,,,,,,,
5658,,,,,,,,,,,,
5659,,,,,,,,,,,,
5660,,,,,,,,,,,,
5661,,,,,,,,,,,,
5662,,,,,,,,,,,,
5663,,,,,,,,,,,,
5664,,,,,,,,,,,,
5665,,,,,,,,,,,,
5666,,,,,,,,,,,,
5667,,,,,,,,,,,,
5668,,,,,,,,,,,,
5669,,,,,,,,,,,,
5670,,,,,,,,,,,,
5671,,,,,,,,,,,,
5672,,,,,,,,,,,,
5673,,,,,,,,,,,,
5674,,,,,,,,,,,,
5675,,,,,,,,,,,,
5676,,,,,,,,,,,,
5677,,,,,,,,,,,,
5678,,,,,,,,,,,,
5679,,,,,,,,,,,,
5680,,,,,,,,,,,,
5681,,,,,,,,,,,,
5682,,,,,,,,,,,,
5683,,,,,,,,,,,,
5684,,,,,,,,,,,,
5685,,,,,,,,,,,,
5686,,,,,,,,,,,,
5687,,,,,,,,,,,,
5688,,,,,,,,,,,,
5689,,,,,,,,,,,,
5690,,,,,,,,,,,,
5691,,,,,,,,,,,,
5692,,,,,,,,,,,,
5693,,,,,,,,,,,,
5694,,,,,,,,,,,,
5695,,,,,,,,,,,,
5696,,,,,,,,,,,,
5697,,,,,,,,,,,,
5698,,,,,,,,,,,,
5699,,,,,,,,,,,,
5700,,,,,,,,,,,,
5701,,,,,,,,,,,,
5702,,,,,,,,,,,,
5703,,,,,,,,,,,,
5704,,,,,,,,,,,,
5705,,,,,,,,,,,,
5706,,,,,,,,,,,,
5707,,,,,,,,,,,,
5708,,,,,,,,,,,,
5709,,,,,,,,,,,,
5710,,,,,,,,,,,,
5711,,,,,,,,,,,,
5712,,,,,,,,,,,,
5713,,,,,,,,,,,,
5714,,,,,,,,,,,,
5715,,,,,,,,,,,,
5716,,,,,,,,,,,,
5717,,,,,,,,,,,,
5718,,,,,,,,,,,,
5719,,,,,,,,,,,,
5720,,,,,,,,,,,,
5721,,,,,,,,,,,,
5722,,,,,,,,,,,,
5723,,,,,,,,,,,,
5724,,,,,,,,,,,,
5725,,,,,,,,,,,,
5726,,,,,,,,,,,,
5727,,,,,,,,,,,,
5728,,,,,,,,,,,,
5729,,,,,,,,,,,,
5730,,,,,,,,,,,,
5731,,,,,,,,,,,,
5732,,,,,,,,,,,,
5733,,,,,,,,,,,,
5734,,,,,,,,,,,,
5735,,,,,,,,,,,,
5736,,,,,,,,,,,,
5737,,,,,,,,,,,,
5738,,,,,,,,,,,,
5739,,,,,,,,,,,,
5740,,,,,,,,,,,,
5741,,,,,,,,,,,,
5742,,,,,,,,,,,,
5743,,,,,,,,,,,,
5744,,,,,,,,,,,,
5745,,,,,,,,,,,,
5746,,,,,,,,,,,,
5747,,,,,,,,,,,,
5748,,,,,,,,,,,,
5749,,,,,,,,,,,,
5750,,,,,,,,,,,,
5751,,,,,,,,,,,,
5752,,,,,,,,,,,,
5753,,,,,,,,,,,,
5754,,,,,,,,,,,,
5755,,,,,,,,,,,,
5756,,,,,,,,,,,,
5757,,,,,,,,,,,,
5758,,,,,,,,,,,,
5759,,,,,,,,,,,,
5760,,,,,,,,,,,,
5761,,,,,,,,,,,,
5762,,,,,,,,,,,,
5763,,,,,,,,,,,,
5764,,,,,,,,,,,,
5765,,,,,,,,,,,,
5766,,,,,,,,,,,,
5767,,,,,,,,,,,,
5768,,,,,,,,,,,,
5769,,,,,,,,,,,,
5770,,,,,,,,,,,,
5771,,,,,,,,,,,,
5772,,,,,,,,,,,,
5773,,,,,,,,,,,,
5774,,,,,,,,,,,,
5775,,,,,,,,,,,,
5776,,,,,,,,,,,,
5777,,,,,,,,,,,,
5778,,,,,,,,,,,,
5779,,,,,,,,,,,,
5780,,,,,,,,,,,,
5781,,,,,,,,,,,,
5782,,,,,,,,,,,,
5783,,,,,,,,,,,,
5784,,,,,,,,,,,,
5785,,,,,,,,,,,,
5786,,,,,,,,,,,,
5787,,,,,,,,,,,,
5788,,,,,,,,,,,,
5789,,,,,,,,,,,,
5790,,,,,,,,,,,,
5791,,,,,,,,,,,,
5792,,,,,,,,,,,,
5793,,,,,,,,,,,,
5794,,,,,,,,,,,,
5795,,,,,,,,,,,,
5796,,,,,,,,,,,,
5797,,,,,,,,,,,,
5798,,,,,,,,,,,,
5799,,,,,,,,,,,,
5800,,,,,,,,,,,,
5801,,,,,,,,,,,,
5802,,,,,,,,,,,,
5803,,,,,,,,,,,,
5804,,,,,,,,,,,,
5805,,,,,,,,,,,,
5806,,,,,,,,,,,,
5807,,,,,,,,,,,,
5808,,,,,,,,,,,,
5809,,,,,,,,,,,,
5810,,,,,,,,,,,,
5811,,,,,,,,,,,,
5812,,,,,,,,,,,,
5813,,,,,,,,,,,,
5814,,,,,,,,,,,,
5815,,,,,,,,,,,,
5816,,,,,,,,,,,,
5817,,,,,,,,,,,,
5818,,,,,,,,,,,,
5819,,,,,,,,,,,,
5820,,,,,,,,,,,,
5821,,,,,,,,,,,,
5822,,,,,,,,,,,,
5823,,,,,,,,,,,,
5824,,,,,,,,,,,,
5825,,,,,,,,,,,,
5826,,,,,,,,,,,,
5827,,,,,,,,,,,,
5828,,,,,,,,,,,,
5829,,,,,,,,,,,,
5830,,,,,,,,,,,,
5831,,,,,,,,,,,,
5832,,,,,,,,,,,,
5833,,,,,,,,,,,,
5834,,,,,,,,,,,,
5835,,,,,,,,,,,,
5836,,,,,,,,,,,,
5837,,,,,,,,,,,,
5838,,,,,,,,,,,,
5839,,,,,,,,,,,,
5840,,,,,,,,,,,,
5841,,,,,,,,,,,,
5842,,,,,,,,,,,,
5843,,,,,,,,,,,,
5844,,,,,,,,,,,,
5845,,,,,,,,,,,,
5846,,,,,,,,,,,,
5847,,,,,,,,,,,,
5848,,,,,,,,,,,,
5849,,,,,,,,,,,,
5850,,,,,,,,,,,,
5851,,,,,,,,,,,,
5852,,,,,,,,,,,,
5853,,,,,,,,,,,,
5854,,,,,,,,,,,,
5855,,,,,,,,,,,,
5856,,,,,,,,,,,,
5857,,,,,,,,,,,,
5858,,,,,,,,,,,,
5859,,,,,,,,,,,,
5860,,,,,,,,,,,,
5861,,,,,,,,,,,,
5862,,,,,,,,,,,,
5863,,,,,,,,,,,,
5864,,,,,,,,,,,,
5865,,,,,,,,,,,,
5866,,,,,,,,,,,,
5867,,,,,,,,,,,,
5868,,,,,,,,,,,,
5869,,,,,,,,,,,,
5870,,,,,,,,,,,,
5871,,,,,,,,,,,,
5872,,,,,,,,,,,,
5873,,,,,,,,,,,,
5874,,,,,,,,,,,,
5875,,,,,,,,,,,,
5876,,,,,,,,,,,,
5877,,,,,,,,,,,,
5878,,,,,,,,,,,,
5879,,,,,,,,,,,,
5880,,,,,,,,,,,,
5881,,,,,,,,,,,,
5882,,,,,,,,,,,,
5883,,,,,,,,,,,,
5884,,,,,,,,,,,,
5885,,,,,,,,,,,,
5886,,,,,,,,,,,,
5887,,,,,,,,,,,,
5888,,,,,,,,,,,,
5889,,,,,,,,,,,,
5890,,,,,,,,,,,,
5891,,,,,,,,,,,,
5892,,,,,,,,,,,,
5893,,,,,,,,,,,,
5894,,,,,,,,,,,,
5895,,,,,,,,,,,,
5896,,,,,,,,,,,,
5897,,,,,,,,,,,,
5898,,,,,,,,,,,,
5899,,,,,,,,,,,,
5900,,,,,,,,,,,,
5901,,,,,,,,,,,,
5902,,,,,,,,,,,,
5903,,,,,,,,,,,,
5904,,,,,,,,,,,,
5905,,,,,,,,,,,,
5906,,,,,,,,,,,,
5907,,,,,,,,,,,,
5908,,,,,,,,,,,,
5909,,,,,,,,,,,,
5910,,,,,,,,,,,,
5911,,,,,,,,,,,,
5912,,,,,,,,,,,,
5913,,,,,,,,,,,,
5914,,,,,,,,,,,,
5915,,,,,,,,,,,,
5916,,,,,,,,,,,,
5917,,,,,,,,,,,,
5918,,,,,,,,,,,,
5919,,,,,,,,,,,,
5920,,,,,,,,,,,,
5921,,,,,,,,,,,,
5922,,,,,,,,,,,,
5923,,,,,,,,,,,,
5924,,,,,,,,,,,,
5925,,,,,,,,,,,,
5926,,,,,,,,,,,,
5927,,,,,,,,,,,,
5928,,,,,,,,,,,,
5929,,,,,,,,,,,,
5930,,,,,,,,,,,,
5931,,,,,,,,,,,,
5932,,,,,,,,,,,,
5933,,,,,,,,,,,,
5934,,,,,,,,,,,,
5935,,,,,,,,,,,,
5936,,,,,,,,,,,,
5937,,,,,,,,,,,,
5938,,,,,,,,,,,,
5939,,,,,,,,,,,,
5940,,,,,,,,,,,,
5941,,,,,,,,,,,,
5942,,,,,,,,,,,,
5943,,,,,,,,,,,,
5944,,,,,,,,,,,,
5945,,,,,,,,,,,,
5946,,,,,,,,,,,,
5947,,,,,,,,,,,,
5948,,,,,,,,,,,,
5949,,,,,,,,,,,,
5950,,,,,,,,,,,,
5951,,,,,,,,,,,,
5952,,,,,,,,,,,,
5953,,,,,,,,,,,,
5954,,,,,,,,,,,,
5955,,,,,,,,,,,,
5956,,,,,,,,,,,,
5957,,,,,,,,,,,,
5958,,,,,,,,,,,,
5959,,,,,,,,,,,,
5960,,,,,,,,,,,,
5961,,,,,,,,,,,,
5962,,,,,,,,,,,,
5963,,,,,,,,,,,,
5964,,,,,,,,,,,,
5965,,,,,,,,,,,,
5966,,,,,,,,,,,,
5967,,,,,,,,,,,,
5968,,,,,,,,,,,,
5969,,,,,,,,,,,,
5970,,,,,,,,,,,,
5971,,,,,,,,,,,,
5972,,,,,,,,,,,,
5973,,,,,,,,,,,,
5974,,,,,,,,,,,,
5975,,,,,,,,,,,,
5976,,,,,,,,,,,,
5977,,,,,,,,,,,,
5978,,,,,,,,,,,,
5979,,,,,,,,,,,,
5980,,,,,,,,,,,,
5981,,,,,,,,,,,,
5982,,,,,,,,,,,,
5983,,,,,,,,,,,,
5984,,,,,,,,,,,,
5985,,,,,,,,,,,,
5986,,,,,,,,,,,,
5987,,,,,,,,,,,,
5988,,,,,,,,,,,,
5989,,,,,,,,,,,,
5990,,,,,,,,,,,,
5991,,,,,,,,,,,,
5992,,,,,,,,,,,,
5993,,,,,,,,,,,,
5994,,,,,,,,,,,,
5995,,,,,,,,,,,,
5996,,,,,,,,,,,,
5997,,,,,,,,,,,,
5998,,,,,,,,,,,,
5999,,,,,,,,,,,,
